Steady-state fracture toughness of elastic-plastic solids: Isotropic versus kinematic hardening

The fracture toughness for a mode I/II crack propagating in a ductile material has been subject to numerous investigations. However, the influence of the material hardening law has received very limited attention, with isotropic hardening being the default choice if cyclic loads are absent. The present work extends the existing studies of monotonic mode I/II steady-state crack propagation with the goal to compare the predictions from an isotropic hardening model with that of a kinematic hardening model. The work is conducted through a purpose-built steady-state framework that directly delivers the steady-state solution. In order to provide a fracture criterion, a cohesive zone model is adopted and embedded at the crack tip in the steady-state framework, while a control algorithm for the far-field, that significantly reduces the number of equilibrium iterations is employed to couple the far-field loading to the correct crack tip opening. Results show that the steady-state fracture toughness (shielding ratio) obtained for a kinematic hardening material is larger than for the corresponding isotropic hardening case. The difference between the isotropic and kinematic model is tied to the nonproportional loading conditions and reverse plasticity. This also explains the vanishing difference in the shielding ratio when considering mode II crack propagation as the non-proportional loading is less pronounced and the reverse plasticity is absent.

==> Iso_Et_100_I.txt <==
   2.0000000000000000        1.0279536204695552        10.000000000000000     
   2.2999999999999998        1.1134972503624161        9.0000000000000000     
   2.6000000000000001        1.3190821769742336        9.0000000000000000     
   2.8999999999999999        2.1609846802746722        11.000000000000000     
   3.0499999999999998        5.1052521455470190        15.000000000000000  
   3.1000000000000001        8.3062926738082279        16.000000000000000


==> Iso_Et_100_II.txt <==
           0.300000000000           1.053749842350          61.000000000000
           0.400000000000           1.040556272296          47.000000000000
		   0.430000000000           1.047678445770          44.000000000000
           0.450000000000           1.064460093495          42.000000000000
           0.470000000000           1.093073780619          41.000000000000
           0.500000000000           1.167752501320          40.000000000000
		   0.530000000000           1.312765504943          41.000000000000
           0.550000000000           1.490164978486          42.000000000000
           0.570000000000           1.864234997100          47.000000000000
           0.600000000000           4.541695859672          35.000000000000
		   0.62000000000000000        8.6172527601063571        28.000000000000000



==> Iso_Et_100_III.txt <==
           0.600000000000           1.039991337989          32.000000000000
           0.850000000000           1.235365321319          24.000000000000
           1.000000000000           1.534845991903          20.000000000000
           1.100000000000           1.803803510123          19.000000000000
           1.200000000000           2.115404101033          17.000000000000
		   1.300000000000           2.465789466227          16.000000000000
           1.400000000000           2.843325539166          15.000000000000
		   1.500000000000           3.330870791038          14.000000000000
		   1.600000000000			3.783312240974          13.000000000000
		   1.700000000000           4.507476259264          12.000000000000
		   1.800000000000           5.437863986923          12.000000000000  

==> Iso_Et_10_I.txt <==
           2.000000000000           1.024990779152          10.000000000000
           2.700000000000           1.227957662072           8.000000000000
           3.500000000000           1.840865832511           7.000000000000
           4.000000000000           2.555210382407           7.000000000000
           4.500000000000           3.637529118233           6.000000000000
		   5.000000000000           5.128149861154           5.000000000000
		   5.300000000000           6.250048246969           4.000000000000


==> Iso_Et_10_II.txt <==
           0.300000000000           1.053757047311          61.000000000000
           0.500000000000           1.113908086104          39.000000000000
           0.700000000000           2.112542741231          26.000000000000
           0.900000000000           4.233250465887          18.000000000000
           1.100000000000           7.381428317817          14.000000000000
           1.150000000000           8.351652356516          13.000000000000

==> Iso_Et_10_III.txt <==
           0.600000000000           1.039246630662          32.000000000000
		   0.700000000000           1.065765702117          28.000000000000
		   0.800000000000           1.122077380426          25.000000000000
           1.800000000000           2.772031998982          10.000000000000
           2.500000000000           4.390586942638           7.000000000000
           2.700000000000           4.935331615079           7.000000000000
           3.050000000000           5.925483142718           6.000000000000

==> Iso_Et_20_I.txt <==
           2.000000000000           1.026497047083          10.000000000000
           2.400000000000           1.135253414341           9.000000000000
           2.800000000000           1.396674365930           9.000000000000
           3.200000000000           2.020269970956           9.000000000000
           3.600000000000           3.800655028164           9.000000000000
		   3.700000000000           4.561091747084           8.000000000000
           3.800000000000           5.571340269047           8.000000000000
		   3.900000000000           6.594018034403           7.000000000000
           4.000000000000           8.000856354246           7.000000000000


==> Iso_Et_20_II.txt <==
           0.300000000000           1.053828717565          61.000000000000
           0.400000000000           1.040556380951          47.000000000000
           0.500000000000           1.136021904558          39.000000000000
           0.600000000000           1.737666638827          36.000000000000
           0.750000000000           5.305207286527          21.000000000000
           0.800000000004           7.328131278849          19.000000000000  
		   0.850000000000           9.802864800317          17.000000000000


==> Iso_Et_20_III.txt <==
		   0.599999999999           1.039636758334          32.000000000000     
		   0.800000000000           1.142408858394          25.000000000000
           1.000000000000           1.425220529080          20.000000000000
           1.900000000000           4.064077775552          10.000000000000
           2.100000000000           4.947557230589           9.000000000000
           2.300000000000           5.946224861043           8.000000000000
           2.400000000000           6.567955006635           8.000000000000


==> Kin_Et_100_I.txt <==
2.0000000000000000        1.0279143291205737        10.000000000000000     
   2.2000000000000002        1.0772221533078903        10.000000000000000     
   2.3999999999999999        1.1687394905196955        9.0000000000000000     
   2.6000000000000001        1.3412139338224771        9.0000000000000000 
   2.7000000000000002        1.5273342118982911        10.000000000000000     
   2.7999999999999998        1.8761845836390978        11.000000000000000    
   2.8999999999999999        3.4537017137978943        14.000000000000000     
   2.9199999999999999        4.8038810892443502        16.000000000000000
   2.9500000000000002        12.613244329309888        22.000000000000000


==> Kin_Et_100_II.txt <==
           0.300000000000           1.053747809765          61.000000000000
           0.400000000000           1.040556269530          47.000000000000
		   0.430000000000           1.047672871238          44.000000000000
           0.450000000000           1.064467680923          42.000000000000
           0.470000000000           1.093098457901          41.000000000000
           0.500000000000           1.167859691656          40.000000000000
		   0.530000000000           1.313157210226          41.000000000000
           0.550000000000           1.492015360415          43.000000000000
           0.570000000000           1.870457311715          48.000000000000
           0.600000000000           4.685769346321          35.000000000000
           0.620000000000           9.160775881213          28.000000000000


==> Kin_Et_100_III.txt <==
           0.500000000000           1.043068331522          38.000000000000
           0.600000000000           1.039991887459          32.000000000000
           0.850000000000           1.235911059389          24.000000000000
           1.000000000000           1.540227247202          20.000000000000
           1.100000000000           1.788272582646          19.000000000000
           1.200000000000           2.102233112935          17.000000000000
		   1.300000000000			2.408622146730			16.000000000000
		   1.500000000000           3.359837406276          14.000000000000
		   1.600000000000           3.852304079608          13.000000000000
		   1.700000000000			4.494645238057			12.000000000000


==> Kin_Et_10_I.txt <==
           2.000000000000           1.025022265805          10.000000000000
           2.500000000000           1.176959999095           9.000000000000
           2.900000000000           1.756873177709           9.000000000000
           3.200000000000           4.368153022286           7.000000000000
           3.500000000000           8.413369745958           4.000000000000


==> Kin_Et_10_II.txt <==
           0.300000000000           1.053739399484          61.000000000000
           0.500000000000           1.114437294887          39.000000000000
           0.700000000000           2.239350013749          26.000000000000
           0.900000000000           5.178930942084          18.000000000000
           1.000000000000           7.525349142946          15.000000000000


==> Kin_Et_10_III.txt <==
		   0.500000000000           1.043068331531          38.000000000000
           0.650000000000           1.048401144962          30.000000000000
		   0.700000000000           1.065914390424          28.000000000000
           0.800000000000           1.123196470446          25.000000000000
           1.200000000000           1.672412994517          16.000000000000
		   1.500000000000           2.290459182720          13.000000000000
           1.800000000000           3.061570558614          10.000000000000
           2.200000000000           4.516841391547           8.000000000000
           2.400000000000           5.506412219707           8.000000000000
           2.500000000000           6.184964311940           7.000000000000


==> Kin_Et_20_I.txt <==
           2.000000000000           1.026536977203          10.000000000000
           2.300000000000           1.102878261872           9.000000000000
           2.600000000000           1.290359747494           9.000000000000
           2.800000000000           1.667273539654          10.000000000000
           3.000000000000           4.270251992825          13.000000000000
		   3.020000000000           5.321545429026          12.000000000000     
           3.049999999999           7.382513478487          11.000000000000 


==> Kin_Et_20_II.txt <==
           0.300000000000           1.053819738817          61.000000000000
           0.400000000000           1.040556368725          47.000000000000
           0.500000000000           1.136346803211          39.000000000000
           0.600000000000           1.762154056963          36.000000000000
           0.780000000000           7.690809987176          20.000000000000


==> Kin_Et_20_III.txt <==
           0.500000000000           1.043068331526          38.000000000000
           0.700000000000           1.071867932175          28.000000000000
		   1.000000000000           1.434528563714          20.000000000000
           1.500000000000           2.719810918292          13.000000000000
           1.800000000000           3.995232238359          11.000000000000
           2.100000000000           5.669198017080           9.000000000000
           2.200000000000           6.594093754443           9.000000000000


==> Kin_I_03.txt <==
           2.000000000000           1.020947900343          10.000000000000
           2.300000000000           1.063297338002           9.000000000000
           2.700000000000           1.232912961137           8.000000000000
           3.000000000000           1.859635717478           9.000000000000
           3.200000000000           6.271217933751           8.000000000000


==> alphae_kin.txt <==
    2.402800718     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.397458849     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.390169957     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.384840133     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.377567680     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.372249878     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.364993815     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.359688011     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.352448315     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.347154476     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.339931114     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.334649209     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.327442132     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.322172145     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.314981322     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.309723220     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.302548619     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.297302370     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.290143943     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.284909522     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.277767253     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.272544646     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.265418470     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.260207635     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.253097536     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.247898458     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.240804396     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.235617035     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.228538978     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.223363318     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.216301218     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.211137233     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.204091058     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.198938718     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.191908435     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.186767715     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.179753293     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.174624161     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.167625559     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.162508000     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.155525169     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.150419150     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.143452076     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.138357580     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.131406214     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.126323202     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.119387511     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.114315967     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.107395920     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.102335811     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.095431375     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.090382670     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.083493806     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.078456488     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.071583163     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.066557208     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.059699382     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.054684758     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.047842399     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.042839091     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.036012150     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.031020133     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.024208595     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.019227828     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.012431661     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.007462121     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.000681276     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.995722947     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.988957392     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.984010249     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.977259953     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.972323973     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.965588902     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.960664044     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.953944167     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.949030416     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.942325685     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.937423016     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.930733414     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.925841803     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.919167283     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.914286706     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.907627235     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.902757668     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.896113222     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.891254633     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.884625172     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.879777537     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.873163021     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.868326331     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.861726736     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.856900944     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.850316237     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.845501327     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.838931461     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.834127415     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.827572374     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.822779162     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.816238897     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.811456494     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.804930989     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.800159363     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.793648570     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.788887713     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.782391600     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.777641488     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.771160023     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.766420615     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.759953774     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.755225055     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.748772797     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.744054743     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.737617037     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.732909623     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.726486436     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.721789639     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.715380939     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.710694734     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.704300489     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.699624852     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.693245022     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.688579930     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.682214491     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.677559918     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.671208838     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.666564761     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.660228007     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.655594411     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.649271935     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.644648786     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.638340573     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.633727856     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.627433873     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.622831547     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.616551762     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.611959812     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.605694193     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.601112603     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.594861117     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.590289862     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.584052463     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.579491519     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.573268189     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.568717532     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.562508239     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.557967846     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.551772550     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.547242396     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.541061082     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.536541142     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.530373769     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.525864020     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.519710548     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.515210974     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.509071387     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.504581963     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.498456213     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.493976916     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.487864986     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.483395783     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.477297634     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.472838518     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.466754125     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.462305063     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.456234394     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.451795362     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.445738378     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.441309360     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.435266044     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.430847008     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.424817319     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.420408258     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.414392165     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.409993045     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.403990524     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.399601322     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.393612332     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.389233032     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.383257550     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.378888127     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.372926128     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.368566551     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.362617996     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.358268264     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.352333119     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.347993193     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.342071427     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.337741290     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.331832887     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.327512516     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.321617444     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.317306813     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.311425023     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.307124110     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.301255595     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.296964382     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.291109109     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.286827574     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.280985495     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.276713620     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.270884720     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.266622474     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.260806719     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.256554094     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.250751453     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.246508408     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.240718858     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.236485385     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.230708892     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.226484968     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.220721501     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.216507109     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.210756635     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.206551743     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.200814247     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.196618839     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.190894272     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.186708325     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.180996671     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.176820167     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.171121394     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.166954310     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.161268387     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.157110698     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.151437607     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.147289299     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.141628993     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.137490040     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.131842502     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.127712881     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.122078080     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.117957774     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.112335677     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.108224663     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.102615254     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.098513507     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.092916739     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.088824251     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.083240107     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.079156846     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.073585302     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.069511244     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.063952268     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.059887397     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.054340956     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.050285256     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.044751320     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.040704766     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.035183309     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.031145879     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.025636885     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.021608561     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.016111982     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.012092741     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.006608562     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.002598387     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.997126575     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.993125451     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.987665973     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.983673868     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.978226709     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.974243606     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.968808734     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.964834609     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.959411992     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.955446837     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.950036450     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.946080233     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.940682045     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.936734758     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.931348744     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.927410355     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.922036484     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.918106976     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.912745231     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.908824590     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.903474938     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.899563130     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.894225541     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.890322559     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.884997007     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.881102834     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.875789289     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.871903893     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.866602329     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.862725695     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.857436097     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.853568208     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.848290535     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.844431367     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.839165604     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.835315133     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.830061239     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.826219457     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.820977416     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.817144300     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.811914079     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.808089604     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.802871172     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.799055330     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.793848671     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.790041429     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.784846511     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.781047862     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.775864661     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.772074572     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.766903064     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.763121520     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.757961671     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.754188664     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.749040452     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.745275949     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.740139349     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.736383334     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.731258322     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.727510780     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.722397324     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.718658230     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.713556306     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.709825652     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.704735228     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.701012990     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.695934049     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.692220195     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.687152714     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.683447244     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.678391183     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.674694064     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.669649415     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.665960632     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.660927362     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.657246899     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.652224975     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.648552816     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.643542216     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.639878336     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.634879043     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.631223426     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.626235400     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.622588031     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.617611256     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.613972110     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.609006562     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.605375623     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.600421269     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.596798522     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.591855347     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.588240767     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.583308738     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.579702309     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.574781402     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.571183108     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.566273300     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.562683116     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.557784382     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.554202302     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.549314610     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.545740608     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.540863942     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.537298003     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.532432331     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.528874431     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.524019736     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.520469867     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.515626118     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.512084247     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.507251427     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.503717539     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.498895617     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.495369710     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.490558662     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.487040698     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.482240499     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.478730477     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.473941103     0.000000000     0.000000000     0.000000000     0.029182269     0.000000000
    0.470438992     0.000000000     0.000000000     0.000000000     0.136228872     0.000000000
    0.465660419     0.000000000     0.000000000     0.000000000     0.284001214     0.000000000
    0.462166209     0.000000000     0.000000000     0.000000000     0.392807171     0.000000000
    0.457398414     0.000000000     0.000000000     0.000000000     0.541922112     0.000000000
    0.453912082     0.000000000     0.000000000     0.000000000     0.651286312     0.000000000
    0.449155039     0.000000000     0.000000000     0.000000000     0.800472593     0.000000000
    0.445676570     0.000000000     0.000000000     0.000000000     0.909808700     0.000000000
    0.440930256     0.000000000     0.000000000     0.000000000     1.059202895     0.000000000
    0.437459632     0.000000000     0.000000000     0.000000000     1.168760257     0.000000000
    0.432724023     0.000000000     0.000000000     0.000000000     1.318604869     0.000000000
    0.429261229     0.000000000     0.000000000     0.000000000     1.428473057     0.000000000
    0.424536300     0.000000000     0.000000000     0.000000000     1.578624700     0.000000000
    0.421081312     0.000000000     0.000000000     0.000000000     1.688659767     0.000000000
    0.416367040     0.000000000     0.000000000     0.000000000     1.838943135     0.000000000
    0.412919842     0.000000000     0.000000000     0.000000000     1.949029824     0.000000000
    0.408216202     0.000000000     0.000000000     0.000000000     2.099339937     0.000000000
    0.404776777     0.000000000     0.000000000     0.000000000     2.209416217     0.000000000
    0.400083746     0.000000000     0.000000000     0.000000000     2.359681217     0.000000000
    0.396652079     0.000000000     0.000000000     0.000000000     2.469694426     0.000000000
    0.391969632     0.000000000     0.000000000     0.000000000     2.619826916     0.000000000
    0.388545706     0.000000000     0.000000000     0.000000000     2.729705712     0.000000000
    0.383873820     0.000000000     0.000000000     0.000000000     2.879593793     0.000000000
    0.380457611     0.000000000     0.000000000     0.000000000     2.989248876     0.000000000
    0.375796261     0.000000000     0.000000000     0.000000000     3.138763432     0.000000000
    0.372387762     0.000000000     0.000000000     0.000000000     3.248095205     0.000000000
    0.367736923     0.000000000     0.000000000     0.083610432     3.397096768     0.018357516
    0.364336109     0.000000000     0.000000000     0.266677769     3.506000595     0.048641456
    0.359695759     0.000000000     0.000000000     0.533236574     3.654344565     0.097383344
    0.356302614     0.000000000     0.000000000     0.734202665     3.762713240     0.137932251
    0.351672728     0.028973304     0.000000000     1.015162927     3.910251765     0.190543735
    0.348287236     0.302616882     0.250737849     1.227454420     4.017975717     0.226343338
    0.343667797     0.683732478     0.607527522     1.527151618     4.164557413     0.274787581
    0.340289943     0.968410695     0.875842708     1.753491994     4.271524343     0.307068792
    0.335680912     1.364960823     1.252160230     2.072241462     4.416993628     0.350319149
    0.332310678     1.661124832     1.535227594     2.313058953     4.523087954     0.380848160
    0.327712047     2.073603623     1.932408065     2.652622182     4.667284548     0.422590763
    0.324349410     2.381609132     2.231191696     2.909388567     4.772387136     0.452091330
    0.319761146     2.810501553     2.650480863     3.271700433     4.915145725     0.489169959
    0.316406098     3.130703790     2.965937518     3.545822828     5.019133593     0.515551390
    0.311828186     3.576496240     3.408689981     3.932782148     5.160283716     0.550023724
    0.308480695     3.909252595     3.741845728     4.225669473     5.263030121     0.573966749
    0.303913110     4.372438869     4.209517226     4.639239097     5.402396226     0.604629286
    0.300573167     4.718116712     4.561482252     4.952357875     5.503770783     0.625974032
    0.296015885     5.199210433     5.055660487     5.394575016     5.641172487     0.653768356
    0.292683476     5.558194851     5.427652629     5.729438156     5.741041325     0.673039752
    0.288136473     6.057738247     5.950089456     6.202382017     5.876293591     0.697815768
    0.284811580     6.430439050     6.343459907     6.560518679     5.974519544     0.714574920
    0.280274824     6.949013752     6.896110015     7.066264622     6.107432925     0.735429025
    0.276957440     7.335873994     7.312374654     7.449181504     6.203875649     0.749364751
    0.272430915     7.874113839     7.897443593     7.989743465     6.334256371     0.766855343
    0.269121007     8.275620202     8.338322199     8.398878940     6.428772388     0.778545458
    0.264604689     8.834227367     8.958326842     8.976142907     6.556422481     0.793187993
    0.261302242     9.250923178     9.425792480     9.412815300     6.648865266     0.802821986
    0.256796114     9.830687334    10.083636262    10.028465355     6.773582576     0.814415961
    0.253501119    10.263187819    10.579976550    10.493816852     6.863802526     0.821738967
    0.249005151    10.865009417    11.279043701    11.149258353     6.985380732     0.830132915
    0.245717584    11.314020370    11.806937636    11.644198705     7.073225184     0.835256702
    0.241231758    11.938937710    12.551209540    12.340482399     7.191453639     0.841039428
    0.237951612    12.405277162    13.113822220    12.865635148     7.276766731     0.844389861
    0.233475896    13.054499908    13.908023108    13.603389328     7.391430440     0.847810594
    0.230203146    13.539124840    14.509123895    14.159045756     7.474053049     0.849430547
    0.225737533    14.214073648    15.358899917    14.938419845     7.584932414     0.850436677
    0.222472155    14.718112193    16.003007750    15.524503599     7.664701989     0.850437542
    0.218016612    15.420467273    16.915146087    16.345128862     7.771572515     0.850437542
    0.214758606    15.945257368    17.607704384    16.961173556     7.848322708     0.850437542
    0.210313110    16.677018240    18.590393633    17.822144118     7.950954556     0.850437542
    0.207062451    17.224156673    19.337975270    18.467288000     8.024514918     0.850437542
    0.202626977    17.987715647    20.401094873    19.367163004     8.122672111     0.850437542
    0.199383651    18.559118100    21.211618735    20.040158687     8.192867402     0.850437542
    0.194958175    19.357353874    22.367019280    20.976987465     8.286306856     0.850437542
    0.191722164    19.955331154    23.249934453    21.676227199     8.352956129     0.850437542
    0.187306678    20.791726970    24.511608910    22.647592323     8.441426141     0.850437542
    0.184077959    21.419083344    25.477949672    23.371146291     8.504341508     0.850437542
    0.179672431    22.297880210    26.861918862    24.374221756     8.587579829     0.850437542
    0.176450996    22.958040905    27.924067855    25.119884715     8.646564899     0.850437542
    0.172055402    23.884439180    29.447728312    26.151503268     8.724296510     0.850437542
    0.168841235    24.581619232    30.618690256    26.916845314     8.779144704     0.850437542
    0.164455550    25.562047564    32.299394028    27.973567983     8.851078880     0.850437542
    0.161248627    26.301480178    33.591454911    28.755985855     8.901570152     0.850437542
    0.156872844    27.343961776    35.444302349    29.834168509     8.967394804     0.850437542
    0.153673156    28.132209795    36.867173367    30.630930953     9.013292238     0.850437542
    0.149307234    29.246869602    38.902402147    31.726782853     9.072668766     0.850437542
    0.146114758    30.092263190    40.461300816    32.535070946     9.113712476     0.850437542
    0.141758682    31.292044281    42.682063718    33.644701822     9.166271010     0.850437542
    0.138573408    32.205301721    44.376403619    34.461637855     9.202185448     0.850437542
    0.134227162    33.506993812    46.777698439    35.581094268     9.247521371     0.850437542
    0.131049068    34.502120604    48.600807817    36.403764831     9.277967423     0.850437542
    0.126712619    35.927871515    51.169666117    37.529053898     9.315594553     0.850437542
    0.123541704    37.023492992    53.109314711    38.354523706     9.340245692     0.850437542
    0.119215029    38.603008992    55.825838647    39.481629358     9.369640446     0.850437542
    0.116051261    39.824301922    57.865217922    40.306949662     9.387958309     0.850437542
    0.111734351    41.598236627    60.704238250    41.431842794     9.408503554     0.850437542
    0.108577714    42.979962501    62.823416006    42.254059109     9.420377524     0.850437542
    0.104270537    45.004689865    65.756811213    43.372706700     9.431538728     0.850437542
    0.101121024    46.595243454    67.934654092    44.188864332     9.435546216     0.850437542
    0.096823563    48.950627019    70.933984428    45.297241052     9.437369589     0.850437542
    0.093681149    50.818713571    73.150055688    46.104396041     9.437371318     0.850437542
    0.089393381    53.612943029    76.188656501    47.198501002     9.437371318     0.850437542
    0.086258050    55.851448822    78.424364279    47.993735166     9.437371318     0.850437542
    0.081979951    59.249829670    81.478186926    49.069618223     9.437371318     0.850437542
    0.078851695    61.996880137    83.716867914    49.850061544     9.437371318     0.850437542
    0.074583249    66.166793314    86.763992268    50.903858131     9.437371318     0.850437542
    0.071462044    69.564613183    88.990135246    51.666718534     9.437371318     0.850437542
    0.067203218    74.885039061    92.009412897    52.694695411     9.437371318     0.850437542
    0.064089056    79.246925357    94.207463716    53.437295640     9.437371318     0.850437542
    0.059839843    85.743181583    97.176858861    54.435905472     9.437371318     0.850437542
    0.056732699    90.959833965    99.329991969    55.155727778     9.437371318     0.850437542
    0.052493067    99.045475212   102.225088029    56.121674917     9.437371318     0.850437542
    0.049392934   105.665568358   104.314251818    56.816414483     9.437371318     0.850437542
    0.045162858   115.489412005   107.107529506    57.746733487     9.437371318     0.850437542
    0.042069719   123.224308428   109.111457875    58.414363342     9.437371318     0.850437542
    0.037849184   133.976772496   111.773631321    59.306514058     9.437371318     0.850437542
    0.034763024   142.024726827   113.670935711    59.945363852     9.437371318     0.850437542
    0.030552004   153.018854991   116.174634931    60.797344979     9.437371318     0.850437542
    0.027472799   161.158443913   117.946881227    61.406191840     9.437371318     0.850437542
    0.023271280   172.181604185   120.270228345    62.216666212     9.437371318     0.850437542
    0.020199021   180.348519231   121.904066519    62.794824329     9.437371318     0.850437542
    0.016006978   191.249248258   124.032600388    63.563231016     9.437371318     0.850437542
    0.012941649   198.892221805   125.520561691    64.110609741     9.437371318     0.850437542
    0.008759058   208.002310608   127.447682342    64.837212918     9.437371318     0.850437542
    0.005700644   213.840138808   128.787546720    65.354303663     9.437371318     0.850437542
    0.001527481   220.514839611   130.513181379    66.040119672     9.437371318     0.850437542
   -0.001527481   224.596916049   131.707989521    66.528428471     9.437371318     0.850437542
   -0.005700644   228.964608811   133.240224820    67.176429795     9.437371318     0.850437542
   -0.008759058   231.398529680   134.295809326    67.638119453     9.437371318     0.850437542
   -0.012941649   233.632091506   135.642473035    68.251197570     9.437371318     0.850437542
   -0.016006978   234.599314755   136.563429601    68.687794386     9.437371318     0.850437542
   -0.020199021   234.913168623   137.729114798    69.267255776     9.437371318     0.850437542
   -0.023271280   234.487049935   138.518975347    69.679660438     9.437371318     0.850437542
   -0.027472799   233.146937760   139.508305838    70.226633686     9.437371318     0.850437542
   -0.030552004   231.768518637   140.170620522    70.615586772     9.437371318     0.850437542
   -0.034763024   229.514254307   140.988498668    71.130952673     9.437371318     0.850437542
   -0.037849184   227.723352066   141.527088454    71.497013959     9.437371318     0.850437542
   -0.042069719   225.202374483   142.179093370    71.981418999     9.437371318     0.850437542
   -0.045162858   223.395234888   142.598449436    72.324993890     9.437371318     0.850437542
   -0.049392934   221.074410628   143.091438542    72.778906112     9.437371318     0.850437542
   -0.052493067   219.566913801   143.397206786    73.100292056     9.437371318     0.850437542
   -0.056732699   217.727641965   143.739937298    73.524068024     9.437371318     0.850437542
   -0.059839843   216.583442561   143.939352526    73.823502870     9.437371318     0.850437542
   -0.064089056   215.288957956   144.142948796    74.217450155     9.437371318     0.850437542
   -0.067203218   214.560095002   144.245067745    74.495155317     9.437371318     0.850437542
   -0.071462044   213.837605591   144.323032609    74.859586241     9.437371318     0.850437542
   -0.074583249   213.554876491   144.338505656    75.115803107     9.437371318     0.850437542
   -0.078851695   213.336568625   144.306109269    75.451078938     9.437371318     0.850437542
   -0.081979951   213.303135935   144.246562158    75.686098263     9.437371318     0.850437542
   -0.086258050   213.303117190   144.119943320    75.992664008     9.437371318     0.850437542
   -0.089393381   213.303117190   143.997317839    76.206847941     9.437371318     0.850437542
   -0.093681149   213.303117190   143.792692055    76.485256884     9.437371318     0.850437542
   -0.096823563   213.303117190   143.618753370    76.679053858     9.437371318     0.850437542
   -0.101121024   213.303117190   143.351868839    76.929983973     9.437371318     0.850437542
   -0.104270537   213.303117190   143.137894449    77.103937896     9.437371318     0.850437542
   -0.108577714   213.303117190   142.823697524    77.328200573     9.437371318     0.850437542
   -0.111734351   213.303117190   142.580289781    77.482955036     9.437371318     0.850437542
   -0.116051261   213.303117190   142.232720418    77.681497998     9.437371318     0.850437542
   -0.119215029   213.303117190   141.969688825    77.817796058     9.437371318     0.850437542
   -0.123541704   213.303117190   141.601547702    77.991700246     9.437371318     0.850437542
   -0.126712619   213.020048593   141.327828269    78.110380590     9.437371318     0.850437542
   -0.131049068   212.448114319   140.950682968    78.260852512     9.437371318     0.850437542
   -0.134227162   211.892888670   140.674280106    78.362841848     9.437371318     0.850437542
   -0.138573408   211.116808835   140.298396197    78.491201539     9.437371318     0.850437542
   -0.141758682   210.568966095   140.026339504    78.577504758     9.437371318     0.850437542
   -0.146114758   209.779115857   139.660632753    78.685171004     9.437371318     0.850437542
   -0.149307234   209.172773315   139.398949681    78.756859352     9.437371318     0.850437542
   -0.153673156   208.321068338   139.050957155    78.845332600     9.437371318     0.850437542
   -0.156872844   207.684234316   138.804658842    78.903530330     9.437371318     0.850437542
   -0.161248627   206.806602753   138.480525874    78.974373742     9.437371318     0.850437542
   -0.164455550   206.159142917   138.253601603    79.020243886     9.437371318     0.850437542
   -0.168841235   205.270026313   137.958076861    79.075063583     9.437371318     0.850437542
   -0.172055402   204.615996855   137.753493530    79.109793389     9.437371318     0.850437542
   -0.176450996   203.722629237   137.489930032    79.150219326     9.437371318     0.850437542
   -0.179672431   203.069564205   137.309632184    79.175006986     9.437371318     0.850437542
   -0.184077959   202.181049457   137.079998056    79.202675856     9.437371318     0.850437542
   -0.187306678   201.533701561   136.924924854    79.218718829     9.437371318     0.850437542
   -0.191722164   200.655797146   136.729837316    79.235259397     9.437371318     0.850437542
   -0.194958175   200.018002417   136.599956615    79.243744436     9.437371318     0.850437542
   -0.199383651   199.155082132   136.438746909    79.250764623     9.437371318     0.850437542
   -0.202626977   198.529502616   136.333116311    79.252858767     9.437371318     0.850437542
   -0.207062451   197.684623737   136.203919911    79.251933951     9.437371318     0.850437542
   -0.210313110   197.073129660   136.120758095    79.248776406     9.437371318     0.850437542
   -0.214758606   196.248473492   136.020607546    79.241439047     9.437371318     0.850437542
   -0.218016612   195.652440715   135.957358042    79.234133977     9.437371318     0.850437542
   -0.222472155   194.849595620   135.882276900    79.221864200     9.437371318     0.850437542
   -0.225737533   194.269980180   135.835679190    79.211474167     9.437371318     0.850437542
   -0.230203146   193.490015100   135.780829300    79.195691417     9.437371318     0.850437542
   -0.233475896   192.927431621   135.747073112    79.183231797     9.437371318     0.850437542
   -0.237951612   192.171038820   135.707058303    79.165287990     9.437371318     0.850437542
   -0.241231758   191.625903376   135.682085996    79.151723402     9.437371318     0.850437542
   -0.245717584   190.893541601   135.651454071    79.132898312     9.437371318     0.850437542
   -0.249005151   190.366126610   135.631399184    79.119136395     9.437371318     0.850437542
   -0.253501119   189.658074585   135.605237756    79.100626204     9.437371318     0.850437542
   -0.256796114   189.148526970   135.586855345    79.087511391     9.437371318     0.850437542
   -0.261302242   188.464928966   135.561394593    79.070437064     9.437371318     0.850437542
   -0.264604689   187.973309591   135.542412363    79.058763607     9.437371318     0.850437542
   -0.269121007   187.314192956   135.515172094    79.044145980     9.437371318     0.850437542
   -0.272430915   186.840482944   135.494398229    79.034617340     9.437371318     0.850437542
   -0.276957440   186.205782600   135.464601813    79.023383296     9.437371318     0.850437542
   -0.280274824   185.749913275   135.441829429    79.016670903     9.437371318     0.850437542
   -0.284811580   185.139514877   135.409368417    79.009761908     9.437371318     0.850437542
   -0.288136473   184.701388785   135.384685474    79.006504219     9.437371318     0.850437542
   -0.292683476   184.115144581   135.349928522    79.004466547     9.437371318     0.850437542
   -0.296015885   183.694645254   135.323118122    79.004465269     9.437371318     0.850437542
   -0.300573167   183.132389479   135.284132853    79.004465269     9.437371318     0.850437542
   -0.303913110   182.729393100   135.253203950    79.004465269     9.437371318     0.850437542
   -0.308480695   182.190951656   135.207186847    79.004465269     9.437371318     0.850437542
   -0.311828186   181.805326422   135.170701451    79.004465269     9.437371318     0.850437542
   -0.316406098   181.290520360   135.117274840    79.004465269     9.437371318     0.850437542
   -0.319761146   180.922138505   135.075444315    79.004465269     9.437371318     0.850437542
   -0.324349410   180.430785852   135.014923409    79.004465269     9.437371318     0.850437542
   -0.327712047   180.079508616   134.968010196    79.004465269     9.437371318     0.850437542
   -0.332310678   179.611395288   134.900945027    79.004465269     9.437371318     0.850437542
   -0.335680912   179.277041127   134.849409350    79.004465269     9.437371318     0.850437542
   -0.340289943   178.831890966   134.776651894    79.004465269     9.437371318     0.850437542
   -0.343667797   178.514235264   134.721651982    79.004465269     9.437371318     0.850437542
   -0.348287236   178.091702308   134.644779449    79.004465269     9.437371318     0.850437542
   -0.351672728   177.790462884   134.587986349    79.004465269     9.437371318     0.850437542
   -0.356302614   177.390087008   134.509152763    79.004465269     9.437371318     0.850437542
   -0.359695759   177.104865500   134.450604633    79.004465269     9.437371318     0.850437542
   -0.364336109   176.725985457   134.369945218    79.004465269     9.437371318     0.850437542
   -0.367736923   176.456201713   134.309448627    79.004465269     9.437371318     0.850437542
   -0.372387762   176.097871011   134.225771531    79.004465269     9.437371318     0.850437542
   -0.375796261   175.842718591   134.164039213    79.004465269     9.437371318     0.850437542
   -0.380457611   175.503695056   134.079817903    79.004465269     9.437371318     0.850437542
   -0.383873820   175.262176439   134.019108616    79.004465269     9.437371318     0.850437542
   -0.388545706   174.941037992   133.937253402    79.004465269     9.437371318     0.850437542
   -0.391969632   174.712091829   133.877372483    79.004465269     9.437371318     0.850437542
   -0.396652079   174.407442600   133.796853192    79.004465269     9.437371318     0.850437542
   -0.400083746   174.190098773   133.738971931    79.004465269     9.437371318     0.850437542
   -0.404776777   173.900719168   133.659711502    79.004465269     9.437371318     0.850437542
   -0.408216202   173.694145693   133.601087561    79.004465269     9.437371318     0.850437542
   -0.412919842   173.418940698   133.520570742    79.004465269     9.437371318     0.850437542
   -0.416367040   173.222367948   133.461496040    79.004465269     9.437371318     0.850437542
   -0.421081312   172.960356047   133.381892138    79.004465269     9.437371318     0.850437542
   -0.424536300   172.773121498   133.324609873    79.004465269     9.437371318     0.850437542
   -0.429261229   172.523481849   133.247574269    79.004465269     9.437371318     0.850437542
   -0.432724023   172.345030008   133.192452610    79.004465269     9.437371318     0.850437542
   -0.437459632   172.107024337   133.118563393    79.004465269     9.437371318     0.850437542
   -0.440930256   171.936835714   133.065006381    79.004465269     9.437371318     0.850437542
   -0.445676570   171.709794694   132.992832031    79.004465269     9.437371318     0.850437542
   -0.449155039   171.547408352   132.940826478    79.004465269     9.437371318     0.850437542
   -0.453912082   171.330726946   132.870949066    79.004465269     9.437371318     0.850437542
   -0.457398414   171.175711884   132.820022514    79.004465269     9.437371318     0.850437542
   -0.462166209   170.968808825   132.750361952    79.004465269     9.437371318     0.850437542
   -0.465660419   170.820745903   132.699589827    79.004465269     9.437371318     0.850437542
   -0.470438992   170.623073473   132.630695381    79.004465269     9.437371318     0.850437542
   -0.473941103   170.481585149   132.581212160    79.004465269     9.437371318     0.850437542
   -0.478730477   170.292660614   132.515218240    79.004465269     9.437371318     0.850437542
   -0.482240499   170.157421733   132.467599095    79.004465269     9.437371318     0.850437542
   -0.487040698   169.976830489   132.403793275    79.004465269     9.437371318     0.850437542
   -0.490558662   169.847545289   132.358188931    79.004465269     9.437371318     0.850437542
   -0.495369710   169.674909309   132.297090954    79.004465269     9.437371318     0.850437542
   -0.498895617   169.551329499   132.253197788    79.004465269     9.437371318     0.850437542
   -0.503717539   169.386288366   132.194230652    79.004465269     9.437371318     0.850437542
   -0.507251427   169.268120242   132.151409681    79.004465269     9.437371318     0.850437542
   -0.512084247   169.110240134   132.092492693    79.004465269     9.437371318     0.850437542
   -0.515626118   168.997136125   132.049013105    79.004465269     9.437371318     0.850437542
   -0.520469867   168.845944303   131.989737916    79.004465269     9.437371318     0.850437542
   -0.524019736   168.737574689   131.946517772    79.004465269     9.437371318     0.850437542
   -0.528874431   168.592641607   131.888397601    79.004465269     9.437371318     0.850437542
   -0.532432331   168.488715071   131.846594276    79.004465269     9.437371318     0.850437542
   -0.537298003   168.349667474   131.790364117    79.004465269     9.437371318     0.850437542
   -0.540863942   168.249921559   131.749950516    79.004465269     9.437371318     0.850437542
   -0.545740608   168.116421967   131.695752737    79.004465269     9.437371318     0.850437542
   -0.549314610   168.020625397   131.656616623    79.004465269     9.437371318     0.850437542
   -0.554202302   167.892378846   131.603976554    79.004465269     9.437371318     0.850437542
   -0.557784382   167.800327307   131.566139351    79.004465269     9.437371318     0.850437542
   -0.562683116   167.677059773   131.515146163    79.004465269     9.437371318     0.850437542
   -0.566273300   167.588550601   131.478174513    79.004465269     9.437371318     0.850437542
   -0.571183108   167.469971198   131.428234315    79.004465269     9.437371318     0.850437542
   -0.574781402   167.384785774   131.392051485    79.004465269     9.437371318     0.850437542
   -0.579702309   167.270603012   131.342970144    79.004465269     9.437371318     0.850437542
   -0.583308738   167.188540647   131.306935426    79.004465269     9.437371318     0.850437542
   -0.588240767   167.078512598   131.257481911    79.004465269     9.437371318     0.850437542
   -0.591855347   166.999417904   131.221493675    79.004465269     9.437371318     0.850437542
   -0.596798522   166.893358874   131.172900283    79.004465269     9.437371318     0.850437542
   -0.600421269   166.817111661   131.137730303    79.004465269     9.437371318     0.850437542
   -0.605375623   166.714866261   131.090601007    79.004465269     9.437371318     0.850437542
   -0.609006562   166.641353863   131.056715452    79.004465269     9.437371318     0.850437542
   -0.613972110   166.542764718   131.011202867    79.004465269     9.437371318     0.850437542
   -0.617611256   166.471871988   130.978434363    79.004465269     9.437371318     0.850437542
   -0.622588031   166.376776880   130.934462799    79.004465269     9.437371318     0.850437542
   -0.626235400   166.308381946   130.902810786    79.004465269     9.437371318     0.850437542
   -0.631223426   166.216611501   130.860332092    79.004465269     9.437371318     0.850437542
   -0.634879043   166.150585062   130.829850720    79.004465269     9.437371318     0.850437542
   -0.639878336   166.061956719   130.788986814    79.004465269     9.437371318     0.850437542
   -0.643542216   165.998163803   130.759400359    79.004465269     9.437371318     0.850437542
   -0.648552816   165.912491759   130.718925252    79.004465269     9.437371318     0.850437542
   -0.652224975   165.850798715   130.689212896    79.004465269     9.437371318     0.850437542
   -0.657246899   165.767911834   130.648587125    79.004465269     9.437371318     0.850437542
   -0.660927362   165.708201452   130.618941838    79.004465269     9.437371318     0.850437542
   -0.665960632   165.627958057   130.578878995    79.004465269     9.437371318     0.850437542
   -0.669649415   165.570138813   130.549751013    79.004465269     9.437371318     0.850437542
   -0.674694064   165.492427903   130.510394233    79.004465269     9.437371318     0.850437542
   -0.678391183   165.436426908   130.481942006    79.004465269     9.437371318     0.850437542
   -0.683447244   165.361156026   130.443644002    79.004465269     9.437371318     0.850437542
   -0.687152714   165.306913264   130.416077722    79.004465269     9.437371318     0.850437542
   -0.692220195   165.234005695   130.379066712    79.004465269     9.437371318     0.850437542
   -0.695934049   165.181463275   130.352382006    79.004465269     9.437371318     0.850437542
   -0.701012990   165.110824983   130.316516865    79.004465269     9.437371318     0.850437542
   -0.704735228   165.059899612   130.290693748    79.004465269     9.437371318     0.850437542
   -0.709825652   164.991397266   130.255995579    79.004465269     9.437371318     0.850437542
   -0.713556306   164.941982439   130.230992304    79.004465269     9.437371318     0.850437542
   -0.718658230   164.875472689   130.197381770    79.004465269     9.437371318     0.850437542
   -0.722397324   164.827470601   130.173169589    79.004465269     9.437371318     0.850437542
   -0.727510780   164.762835007   130.140578005    79.004465269     9.437371318     0.850437542
   -0.731258322   164.716169315   130.117072036    79.004465269     9.437371318     0.850437542
   -0.736383334   164.653327167   130.085471349    79.004465269     9.437371318     0.850437542
   -0.740139349   164.607953385   130.062619654    79.004465269     9.437371318     0.850437542
   -0.745275949   164.546860053   130.031471331    79.004465269     9.437371318     0.850437542
   -0.749040452   164.502756170   130.008533194    79.004465269     9.437371318     0.850437542
   -0.754188664   164.443380591   129.976992544    79.004465269     9.437371318     0.850437542
   -0.757961671   164.400522146   129.953890112    79.004465269     9.437371318     0.850437542
   -0.763121520   164.342827555   129.922610072    79.004465269     9.437371318     0.850437542
   -0.766903064   164.301183728   129.899977969    79.004465269     9.437371318     0.850437542
   -0.772074572   164.245123592   129.869530174    79.004465269     9.437371318     0.850437542
   -0.775864661   164.204657682   129.847542215    79.004465269     9.437371318     0.850437542
   -0.781047862   164.150173677   129.817986803    79.004465269     9.437371318     0.850437542
   -0.784846511   164.110838698   129.796710876    79.004465269     9.437371318     0.850437542
   -0.790041429   164.057863577   129.768117867    79.004465269     9.437371318     0.850437542
   -0.793848671   164.019606885   129.747499083    79.004465269     9.437371318     0.850437542
   -0.799055330   163.968062471   129.719734732    79.004465269     9.437371318     0.850437542
   -0.802871172   163.930820834   129.699693951    79.004465269     9.437371318     0.850437542


==> alphae_kin_II.txt <==
    6.350796335     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    6.338375182     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    6.321426733     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    6.309033594     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    6.292123381     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    6.279758190     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    6.262886111     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    6.250548817     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    6.233714773     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    6.221405310     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    6.204609233     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    6.192327515     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    6.175569339     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    6.163315318     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    6.146594924     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    6.134368549     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    6.117685871     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    6.105487075     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    6.088841996     0.050495484     0.004037240     0.000000000     0.000000000     0.000000000
    6.076670712     0.116937705     0.060672217     0.000000000     0.000000000     0.000000000
    6.060063198     0.214289026     0.154840488     0.000000000     0.000000000     0.000000000
    6.047919342     0.285789108     0.224761187     0.021737932     0.000000000     0.000000000
    6.031349275     0.385436512     0.324063423     0.123297324     0.000000000     0.000000000
    6.019232814     0.458668520     0.396812264     0.187122217     0.000000000     0.000000000
    6.002700128     0.559509664     0.497027534     0.289526517     0.000000000     0.000000000
    5.990610995     0.633464738     0.570607520     0.359354962     0.000000000     0.000000000
    5.974115573     0.734977627     0.671620891     0.459692737     0.000000000     0.000000000
    5.962053717     0.809410278     0.745666296     0.532038352     0.000000000     0.000000000
    5.945595491     0.911398344     0.847191838     0.632165919     0.000000000     0.000000000
    5.933560845     0.986301444     0.921690188     0.705272453     0.000000000     0.000000000
    5.917139749     1.088885154     1.023767841     0.805647160     0.000000000     0.000000000
    5.905132230     1.164095811     1.098611564     0.879257318     0.000000000     0.000000000
    5.888748162     1.267135038     1.201262880     0.980058157     0.000000000     0.000000000
    5.876767720     1.343054214     1.276436919     1.054092677     0.000000000     0.000000000
    5.860420614     1.446124492     1.379601947     1.155318381     0.000000000     0.000000000
    5.848467181     1.522576359     1.455120864     1.229785231     0.000000000     0.000000000
    5.832156937     1.626880110     1.559048568     1.331523809     0.049883562     0.000000000
    5.820230479     1.702845538     1.634913639     1.406405060     0.115459263     0.000000000
    5.803957029     1.807667338     1.738977754     1.508617459     0.208157697     0.000000000
    5.792057447     1.884755907     1.815698515     1.583904014     0.273443695     0.000000000
    5.775820691     1.990184987     1.920575103     1.686730594     0.366451085     0.000000000
    5.763947967     2.067228980     1.997259959     1.762382470     0.434602078     0.000000000
    5.747747821     2.172467384     2.102255534     1.865576958     0.526793020     0.000000000
    5.735901872     2.250569779     2.179516580     1.941554801     0.596018005     0.000000000
    5.719738269     2.357276195     2.285908115     2.045550244     0.688938070     0.000000000
    5.707919028     2.435546139     2.363591406     2.122167818     0.758351153     0.000000000
    5.691791884     2.542490529     2.470210507     2.226638000     0.851453557     0.000000000
    5.679999300     2.620995392     2.547992042     2.303390959     0.920730822     0.000000000
    5.663908515     2.727500752     2.654618279     2.408072084     1.014472530     0.000000000
    5.652142521     2.806847005     2.732876594     2.485206897     1.083886861     0.000000000
    5.636088028     2.915321740     2.841040075     2.590737688     1.178215633     0.000000000
    5.624348575     2.994976867     2.920131289     2.668634345     1.247835433     0.000000000
    5.608330289     3.103932187     3.028609834     2.774972653     1.342790542     0.000000000
    5.596617309     3.183915705     3.108120894     2.853168525     1.412662308     0.000000000
    5.580635164     3.293297617     3.216924038     2.959928318     1.508176670     0.000000000
    5.568948607     3.373540801     3.296796940     3.038331808     1.578300929     0.000000000
    5.553002486     3.483227940     3.405714971     3.145407870     1.674161688     0.000000000
    5.541342285     3.563194025     3.485730574     3.223963971     1.744518617     0.000000000
    5.525432120     3.673550298     3.595108947     3.331558310     1.840732492     0.038020570
    5.513798225     3.755033700     3.676195917     3.410691666     1.911315217     0.089144601
    5.497923950     3.866629061     3.787107210     3.519422729     2.007955961     0.174988657
    5.486316276     3.948486834     3.868533552     3.599294349     2.078879607     0.232766242
    5.470477807     4.060570073     3.980003125     3.708735947     2.176079197     0.317856170
    5.458896321     4.142838695     4.061818863     3.788909546     2.247411885     0.375974102
    5.443093557     4.255451414     4.173796796     3.898856959     2.345139171     0.459138801
    5.431538193     4.338109118     4.256006763     3.979418239     2.416837807     0.519365091
    5.415771084     4.451245241     4.368487394     4.089814259     2.514994419     0.602766298
    5.404241774     4.534275213     4.451080236     4.170754983     2.586973201     0.664002762
    5.388510219     4.647903480     4.564014565     4.281576008     2.685481899     0.747802597
    5.377006897     4.731253530     4.646973858     4.362820853     2.757690213     0.808986035
    5.361310830     4.845256066     4.760157135     4.473990150     2.856514944     0.892584054
    5.349833461     4.928525200     4.843296113     4.555453242     2.928969980     0.953859536
    5.334172781     5.042751122     4.956771666     4.667075127     3.028107012     1.037646610
    5.322721298     5.127548417     5.040854775     4.749092618     3.100812952     1.099114307
    5.307095938     5.243582040     5.156253634     4.861910897     3.200369146     1.183153419
    5.295670292     5.328737432     5.240866386     4.944831335     3.273433148     1.244776948
    5.280080185     5.445355325     5.356844265     5.058560572     3.373558788     1.328979537
    5.268680292     5.530973212     5.441930436     5.141833729     3.447075574     1.390728841
    5.253125337     5.648205226     5.558480157     5.256127301     3.547785072     1.475193586
    5.241751146     5.734274265     5.644032055     5.339868141     3.621721111     1.537161988
    5.226231276     5.852126127     5.761180733     5.454685783     3.722945810     1.621908216
    5.214882754     5.938653240     5.847187175     5.538892164     3.797235149     1.684057716
    5.199397869     6.057130304     5.964950282     5.654262792     3.898913493     1.769055862
    5.188074949     6.144118819     6.051410847     5.738919940     3.973508008     1.831407795
    5.172624982     6.263224181     6.169792314     5.854863279     4.075589827     1.916713086
    5.161327580     6.350673354     6.256706277     5.939956369     4.150471526     1.979260486
    5.145912464     6.470405837     6.375705108     6.056479733     4.252944395     2.064790564
    5.134640547     6.558311127     6.463067172     6.141998798     4.328122257     2.127486245
    5.119260214     6.678660934     6.582676586     6.259098583     4.430995630     2.213195653
    5.108013714     6.767012765     6.670472223     6.345029644     4.506461849     2.276020472
    5.092668065     6.887955642     6.790673101     6.462681710     4.609708966     2.361915085
    5.081446932     6.976731871     6.878869855     6.548996315     4.685448336     2.424886095
    5.066135882     7.098193638     6.999602899     6.667138121     4.789043335     2.510954505
    5.054940050     7.187332718     7.088117775     6.753758909     4.865023381     2.574037121
    5.039663532     7.309051277     7.209077035     6.872250132     4.968960781     2.660260278
    5.028492950     7.397694638     7.297652030     6.959181162     5.045189702     2.723438139
    5.013250881     7.521163341     7.419593010     7.078334781     5.149485660     2.809783852
    5.002105499     7.611745205     7.509900541     7.166142090     5.226012898     2.873083371
    4.986897811     7.736013972     7.633210360     7.286632710     5.330786536     2.959566609
    4.975777562     7.827199427     7.723847393     7.375393773     5.407715911     3.022974531
    4.960604172     7.952086833     7.847904651     7.496586737     5.513093116     3.109659020
    4.949509005     8.043787050     7.939013274     7.585739644     5.590500538     3.173211596
    4.934369812     8.169361001     8.063751301     7.707627784     5.696523383     3.260127647
    4.923299678     8.261569895     8.155351914     7.797194440     5.774381288     3.323862248
    4.908194632     8.387842657     8.280784009     7.919760721     5.880953868     3.411031553
    4.897149462     8.480568715     8.372888714     8.009783508     5.959167418     3.474960052
    4.882078497     8.607553315     8.499020873     8.133020259     6.066184286     3.562400397
    4.871058225     8.700805095     8.591641166     8.223518525     6.144706335     3.626525228
    4.856021239     8.828513494     8.718483712     8.347426737     6.252147278     3.714221886
    4.845025833     8.922299369     8.811629054     8.438413346     6.330979924     3.778524340
    4.830022759     9.050742967     8.939192918     8.563001749     6.438845323     3.866424221
    4.819052150     9.145071110     9.032871157     8.654486668     6.517994304     3.930858804
    4.804082922     9.274260258     9.161166571     8.779762456     6.626307035     4.018931984
    4.793137043     9.369138119     9.255384890     8.871753284     6.705774540     4.083481226
    4.778201560     9.499082431     9.384421596     8.997725220     6.814531641     4.171693787
    4.767280362     9.594516268     9.479186082     9.090228427     6.894320908     4.236341615
    4.752378590     9.725223375     9.608971750     9.216903657     7.003514590     4.324698699
    4.741482038     9.821218064     9.704287090     9.309923869     7.083630681     4.389456985
    4.726613844     9.952693840     9.834827611     9.437307607     7.193275224     4.477964161
    4.715741856    10.049252894     9.930697161     9.530848042     7.273722784     4.542834814
    4.700907205    10.181500447    10.061995668     9.658943127     7.383820834     4.631502114
    4.690059746    10.278625106    10.158420536     9.753004852     7.464599081     4.696491425
    4.675258555    10.411645012    10.290477602     9.881811590     7.575146233     4.785315187
    4.664435543    10.509334480    10.387456872     9.976393464     7.656254942     4.850413974
    4.649667745    10.643123774    10.520269470    10.105908601     7.767247516     4.939382602
    4.638869144    10.741374702    10.617799696    10.201006741     7.848682104     5.004582626
    4.624134639    10.875926031    10.751360371    10.331222854     7.960112339     5.093687062
    4.613360400    10.974731083    10.849434167    10.426829116     8.041865412     5.158995345
    4.598659121    11.110030038    10.983728493    10.557732558     8.153719326     5.248228351
    4.587909177    11.209376394    11.082332656    10.653832073     8.235779198     5.313620908
    4.573241056    11.345395437    11.217332871    10.785396787     8.348036721     5.402978768
    4.562515357    11.445256051    11.316440710    10.881960101     8.430385145     5.468435241
    4.547880327    11.581932978    11.452079600    11.014131116     8.543017905     5.557876560
    4.537178806    11.682240260    11.551638860    11.111100388     8.625631478     5.623404844
    4.522576784    11.819395587    11.687712691    11.243759874     8.738608706     5.712919114
    4.511899407    11.919877272    11.787582651    11.341056835     8.821465858     5.778489222
    4.497330292    12.056624732    11.923640183    11.474096914     8.934775433     5.868057524
    4.486676992    12.158824721    12.024285189    11.571950143     9.017882405     5.933660230
    4.472140751    12.298705271    12.163289526    11.706102053     9.131577486     6.023265353
    4.461511494    12.401485736    12.265147106    11.805568966     9.215005734     6.088897696
    4.447008026    12.542208035    12.404837516    11.941413808     9.329233982     6.178553139
    4.436402730    12.645573234    12.507356793    12.041204585     9.413116790     6.244233786
    4.421931968    12.787112607    12.647782391    12.177841315     9.528052881     6.333981954
    4.411350598    12.891059399    12.750899152    12.278158721     9.612483707     6.399749951
    4.396912475    13.033412616    12.892110772    12.415526313     9.728161726     6.489647521
    4.386354964    13.137955558    12.995812980    12.516391163     9.813074958     6.555545966
    4.371949413    13.281131927    13.137828434    12.654495070     9.929331094     6.645642854
    4.361415695    13.386280962    13.242122445    12.755907082    10.014575478     6.711698817
    4.347042632    13.530291498    13.384953454    12.894761944    10.131248180     6.802005320
    4.336532672    13.636055668    13.489847902    12.996726702    10.216785262     6.868205381
    4.322192031    13.780913457    13.633507102    13.136345510    10.333859139     6.958676446
    4.311705780    13.887302655    13.739011869    13.238871602    10.419710441     7.024971699
    4.297397476    14.033020847    13.883511784    13.379265432    10.537171850     7.115536100
    4.286934866    14.140045067    13.989636802    13.482361861    10.623341438     7.181875800
    4.272658832    14.286637124    14.134990454    13.623542485    10.741204297     7.272478832
    4.262219831    14.394306261    14.241745421    13.727218318    10.827685622     7.338832144
    4.247975967    14.541785696    14.387965875    13.869197280    10.945964835     7.429444580
    4.237560524    14.650109515    14.495360301    13.973461319    11.032752373     7.495800601
    4.223348796    14.798489411    14.642460244    14.116249858    11.151460456     7.586420447
    4.212956827    14.907477518    14.750503453    14.221110630    11.238557868     7.652787161
    4.198777169    15.056770994    14.898495596    14.364720007    11.357701076     7.743411795
    4.188408623    15.166432689    15.007196587    14.470185582    11.445112656     7.809776530
    4.174260934    15.316652008    15.156092782    14.614626183    11.564692684     7.900406547
    4.163915778    15.426996185    15.265460142    14.720704153    11.652421466     7.966767141
    4.149799991    15.578153215    15.415271840    14.865985991    11.772438985     8.057390296
    4.139478175    15.689188337    15.525313715    14.972683487    11.860487188     8.123750218
    4.125394222    15.841294662    15.676052070    15.118816247    11.980943429     8.214362124
    4.115095696    15.953028856    15.786776267    15.226140021    12.069312519     8.280713060
    4.101043511    16.106095284    15.938451648    15.373132591    12.190207959     8.371316812
    4.090768191    16.218536619    16.049865905    15.481089287    12.278898588     8.437660555
    4.076747707    16.372573756    16.202488461    15.628950299    12.400233161     8.528250572
    4.066495559    16.485729765    16.314599973    15.737545998    12.489245178     8.594583090
    4.052506676    16.640747781    16.468179402    15.886283589    12.611018426     8.685151040
    4.042277650    16.754625783    16.580995135    15.995524108    12.700351523     8.751461875
    4.028320333    16.910634706    16.735540972    16.145146192    12.822563015     8.841993069
    4.018114379    17.025241846    16.849067706    16.255037105    12.912216757     8.908271748
    4.004188528    17.182251548    17.004589307    16.405551342    13.034865876     8.998752866
    3.994005596    17.297595081    17.118833911    16.516098251    13.124839748     9.064990219
    3.980111144    17.455615027    17.275340206    16.667511803    13.247925263     9.155410015
    3.969951183    17.571702031    17.390309359    16.778720060    13.338218325     9.221599059
    3.956088081    17.730742119    17.547809686    16.931040405    13.461738814     9.311948771
    3.945951024    17.847579648    17.663510028    17.042915271    13.552349625     9.378083635
    3.932119186    18.007649617    17.822013552    17.196149653    13.676302755     9.468356501
    3.922004984    18.125244937    17.938451924    17.308696540    13.767229384     9.534433135
    3.908204327    18.286354739    18.097968010    17.462852353    13.891612104     9.624623615
    3.898112962    18.404714969    18.215151103    17.576076505    13.982851895     9.690637448
    3.884343437    18.566874467    18.375689022    17.731161027    14.107660418     9.780737474
    3.874274808    18.686007227    18.493624015    17.845068149    14.199210750     9.846681207
    3.860536347    18.849226656    18.655193404    18.001089005    14.324441296     9.936678286
    3.850490422    18.969139390    18.773887305    18.115684630    14.416299330    10.002541147
    3.836782924    19.133429023    18.936497831    18.272649468    14.541948135    10.092419235
    3.826759669    19.254129172    19.055957640    18.387939117    14.634111087    10.158188600
    3.813083101    19.419499420    19.219619103    18.545855703    14.760174617    10.247930012
    3.803082449    19.540994766    19.339852149    18.661845203    14.852640071    10.313592674
    3.789436710    19.707456286    19.504574583    18.820721500    14.979115115    10.403179603
    3.779458610    19.829754590    19.625588166    18.937416626    15.071880725    10.468722863
    3.765843668    19.997317919    19.791381470    19.097260425    15.198764043    10.558139087
    3.755888053    20.120427137    19.913183068    19.214667084    15.291827614    10.623552119
    3.742303806    20.289103278    20.080057581    19.375486539    15.419116245    10.712784092
    3.732370660    20.413031196    20.202654487    19.493610406    15.512475340    10.778057570
    3.718817042    20.582830784    20.370620156    19.655413211    15.640165816    10.867092986
    3.708906314    20.707585403    20.494019858    19.774260081    15.733817942    10.932218185
    3.695383257    20.878519674    20.663087195    19.937054379    15.861906868    11.021045009
    3.685494864    21.004109204    20.787297364    20.056630153    15.955849350    11.086012824
    3.672002318    21.176189162    20.957476625    20.220423735    16.084332618    11.174617929
    3.662136226    21.302621830    21.082504926    20.340734229    16.178562346    11.239418413
    3.648674108    21.475858750    21.253806608    20.505535018    16.307435375    11.327787803
    3.638830267    21.603142849    21.379660753    20.626586023    16.401948745    11.392410466
    3.625398509    21.777548308    21.552095620    20.792402103    16.531206412    11.480529811
    3.615576868    21.905692291    21.678783459    20.914199475    16.625999373    11.544964081
    3.602175403    22.081277803    21.852362194    21.081038765    16.755635758    11.632818775
    3.592375913    22.210290268    21.979891704    21.203588421    16.850703839    11.697053868
    3.579004675    22.387067810    22.154625420    21.371459177    16.980712691    11.784628768
    3.569227284    22.516957661    22.283004867    21.494767256    17.076051186    11.848653204
    3.555886205    22.694939173    22.458904624    21.663677607    17.206425627    11.935931745
    3.546130865    22.825715006    22.588141951    21.787749889    17.302029183    11.999732759
    3.532819861    23.004913042    22.765219396    21.957708464    17.432762227    12.086697217
    3.523086520    23.136584244    22.895323317    22.082551422    17.528625669    12.150261452
    3.509805542    23.317011072    23.073589798    22.253566502    17.659709593    12.236892719
    3.500094150    23.449586777    23.204568767    22.379186319    17.755827200    12.300205807
    3.486843130    23.631255285    23.384036227    22.551266705    17.887254290    12.386483753
    3.477153638    23.764744918    23.515898972    22.677669793    17.983620270    12.449530401
    3.463932509    23.947667955    23.696579301    22.850824186    18.115382470    12.535433400
    3.454264882    24.082081103    23.829334698    22.978017059    18.211990965    12.598197353
    3.441073544    24.266271997    24.011240245    23.152254549    18.344080353    12.683702923
    3.431427715    24.401618527    24.144897435    23.280243937    18.440925571    12.746167562
    3.418266134    24.587090681    24.328040600    23.455573603    18.573334083    12.831253033
    3.408642070    24.723380162    24.462608414    23.584365892    18.670409867    12.893401748
    3.395510179    24.910147165    24.647001759    23.760796897    18.803129324    12.978044920
    3.385907797    25.047389961    24.782489795    23.890399149    18.900429865    13.039861808
    3.372805529    25.235465449    24.968145904    24.067940590    19.033451774    13.124040847
    3.363224794    25.373671583    25.104563402    24.198359456    19.130970730    13.185509983
    3.350152082    25.563069514    25.291495140    24.377020600    19.264286380    13.269203203
    3.340592961    25.702249118    25.428851421    24.508262731    19.362017124    13.330308606
    3.327549739    25.892983650    25.617071819    24.688052886    19.495617403    13.413494191
    3.318012182    26.033147304    25.755376619    24.820125237    19.593553197    13.474219874
    3.304998348    26.225232975    25.944899039    25.001053895    19.727428629    13.556875856
    3.295482305    26.366391316    26.084162120    25.133963343    19.825562273    13.617205597
    3.282497826    26.559842663    26.274999877    25.316039806    19.959702649    13.699309598
    3.273003246    26.702006452    26.415231086    25.449793198    20.058026459    13.759226879
    3.260048055    26.896838358    26.607397789    25.633026886    20.192420980    13.840756111
    3.250574888    27.040018885    26.748607458    25.767631407    20.290926993    13.900244164
    3.237648901    27.236247104    26.942117523    25.952032336    20.425564538    13.981175460
    3.228197097    27.380455562    27.084315850    26.087494918    20.524244022    14.040216867
    3.215300282    27.578095645    27.279183438    26.273072686    20.659112334    14.120526057
    3.205869790    27.723344158    27.422381501    26.409400964    20.757956439    14.179103048
    3.193002061    27.922413019    27.618622066    26.596166223    20.893043145    14.258765441
    3.183592832    28.068713948    27.762831140    26.733367892    20.992042403    14.316859501
    3.170754106    28.269228941    27.960460521    26.921331485    21.127334348    14.395849384
    3.161366106    28.416595380    28.105692565    27.059414771    21.226478989    14.453441381
    3.148556350    28.618574228    28.304726920    27.248587689    21.361962195    14.531731941
    3.139189528    28.767019634    28.450994223    27.387561020    21.461241917    14.588801972
    3.126408641    28.970481879    28.651451463    27.577955782    21.596902584    14.666365864
    3.117062947    29.120020363    28.798766934    27.717828082    21.696306787    14.722893382
    3.104310896    29.324985754    29.000665143    27.909457254    21.832130297    14.799702129
    3.094986264    29.475632792    29.149043011    28.050238624    21.931648624    14.855666229
    3.082262964    29.682122393    29.352401540    28.243115879    22.067620407    14.931690668
    3.072959376    29.833893457    29.501856015    28.384816340    22.167241956    14.987069581
    3.060264778    30.041929191    29.706695040    28.578956061    22.303347359    15.062279717
    3.050982168    30.194840637    29.857241186    28.721586395    22.403061404    15.117051186
    3.038316205    30.404445748    30.063582166    28.917004111    22.539286178    15.191416459
    3.029054522    30.558515175    30.215236257    29.060576199    22.639082532    15.245557973
    3.016417109    30.769713715    30.423101421    29.257288112    22.775412655    15.319047312
    3.007176320    30.924958769    30.575879763    29.401813820    22.875280995    15.372535919
    2.994567424    31.137775361    30.785291882    29.599836572    23.011702626    15.445118061
    2.985347461    31.294214691    30.939211746    29.745328621    23.111633155    15.497931047
    2.972767000    31.508675100    31.150194687    29.944679806    23.248133021    15.569575246
    2.963567847    31.666327857    31.305273818    30.091151297    23.348116130    15.621690355
    2.951015752    31.882458584    31.517852134    30.291849049    23.484681190    15.692366757
    2.941837341    32.041344233    31.674108556    30.439313260    23.584707252    15.743762487
    2.929313562    32.259172427    31.888307398    30.641376143    23.721324498    15.813442489
    2.920155845    32.419311260    32.045759913    30.789846977    23.821384070    15.864098455
    2.907660298    32.638864633    32.261604934    30.993293872    23.958040285    15.932754808
    2.898523240    32.800276614    32.420271986    31.142784767    24.058123235    15.982651370
    2.886055876    33.021583024    32.637788925    31.347634451    24.194804534    16.050257891
    2.876939426    33.184289428    32.797690202    31.498159877    24.294900918    16.099376444
    2.864500194    33.407377494    33.016905484    31.704431569    24.431592946    16.165907827
    2.855404286    33.571399194    33.178060227    31.856005417    24.531691814    16.214229935
    2.842993102    33.796298091    33.399000757    32.063718561    24.668379453    16.279661200
    2.833917736    33.961656084    33.561428281    32.216354622    24.768469085    16.327168428
    2.821534533    34.188394807    33.784120714    32.425528188    24.905135890    16.391474284
    2.812479625    34.355111184    33.947841353    32.579241029    25.005204292    16.438148181
    2.800124336    34.583719405    34.172312929    32.789894288    25.141832917    16.501302970
    2.791089853    34.751815602    34.337346319    32.944697629    25.241866719    16.547124413
    2.778762444    34.982323313    34.563624517    33.156849806    25.378438633    16.609101831
    2.769748335    35.151821277    34.729990731    33.312757585    25.478423742    16.654051270
    2.757448740    35.384258431    34.958102905    33.526427516    25.614918967    16.714824219
    2.748454955    35.555180691    35.125822530    33.683453941    25.714840574    16.758881679
    2.736183073    35.789578307    35.355796998    33.898661079    25.851238295    16.818422574
    2.727209562    35.961947267    35.524890430    34.056819971    25.951080430    16.861567507
    2.714965377    36.198335802    35.756754865    34.273582866    26.087357999    16.919847922
    2.706012106    36.372174206    35.927242770    34.432888076    26.187103782    16.962059385
    2.693795549    36.610585042    36.161025662    34.651225740    26.323237563    17.019050515
    2.684862468    36.785915979    36.332928974    34.811691141    26.422869180    17.060307231
    2.672673441    37.026381097    36.568659304    35.031622726    26.558834315    17.115979884
    2.663760516    37.203227603    36.741998831    35.193261838    26.658332768    17.156260222
    2.651598984    37.445778849    36.979705347    35.414805950    26.794102723    17.210584764
    2.642706148    37.624165025    37.154502872    35.577632956    26.893448434    17.249867077
    2.630572044    37.868834893    37.394214852    35.800808355    27.028995415    17.302813728
    2.621699282    38.048784631    37.570491872    35.964836919    27.128167481    17.341076143
    2.609592539    38.295606498    37.812239357    36.189662720    27.263462515    17.392615117
    2.600739765    38.477144331    37.990017917    36.354906751    27.362439148    17.429835783
    2.588660333    38.726151513    38.233830772    36.581401540    27.497451522    17.479937167
    2.579827532    38.909301950    38.413132810    36.747874577    27.596209664    17.516094185
    2.567775343    39.160528712    38.659041716    36.976057316    27.730907437    17.564728253
    2.558962464    39.345317095    38.839889902    37.143773290    27.829423186    17.599799930
    2.546937453    39.598798091    39.087925797    37.373662787    27.963772833    17.646937181
    2.538144462    39.785249974    39.270342914    37.542635441    28.062021073    17.680902043
    2.526146560    40.041020678    39.520537418    37.774250721    28.195987670    17.726513409
    2.517373390    40.229162359    39.704546889    37.944494080    28.293942312    17.759350331
    2.505402565    40.487258487    39.956931723    38.177853834    28.427489179    17.803407113
    2.496649183    40.677116473    40.142557071    38.349381701    28.525122849    17.835095295
    2.484705334    40.937575043    40.397165097    38.584505232    28.658212054    17.877569516
    2.475971689    41.129176593    40.584430486    38.757331664    28.755496333    17.908088723
    2.464054782    41.392034710    40.841294508    38.994237756    28.888088006    17.948953122
    2.455340842    41.585407172    41.030224077    39.168376445    28.984993059    17.978283695
    2.443450810    41.850703107    41.289377891    39.407084315    29.117045900    18.017511909
    2.434756524    42.045874829    41.479996650    39.582549394    29.213540896    18.045634822
    2.422893300    42.313647416    41.741474449    39.823078120    29.345011812    18.083201422
    2.414218617    42.510647125    41.933807660    39.999883577    29.441064568    18.110098538
    2.402382169    42.780936001    42.197644260    40.242252285    29.571908736    18.145979417
    2.393727056    42.979792979    42.391717607    40.420412102    29.667485769    18.171633589
    2.381917281    43.252638843    42.657948692    40.664640169    29.797656708    18.205806146
    2.373281688    43.453383300    42.853788642    40.844168637    29.892723369    18.230201385
    2.361498554    43.728827278    43.122450137    41.090275084    30.022172576    18.262644215
    2.352882431    43.931489821    43.320083411    41.271186296    30.116692754    18.285765298
    2.341125870    44.209574390    43.591212375    41.519190588    30.245370087    18.316459063
    2.332529183    44.414186204    43.790666120    41.701498584    30.339306254    18.338292736
    2.320799129    44.694954786    44.064300346    41.951420229    30.467159669    18.367219949
    2.312221827    44.901547848    44.265602337    42.135139155    30.560472938    18.387753799
    2.300518247    45.185044380    44.541779914    42.386997284    30.687448252    18.414899088
    2.291960280    45.393651714    44.744958799    42.572141591    30.780098447    18.434122976
    2.280283073    45.679921364    45.023718810    42.825955559    30.906139601    18.459472714
    2.271744425    45.890576104    45.228803184    43.012539143    30.998084795    18.477377586
    2.260093556    46.179665323    45.510185741    43.268328528    31.123133804    18.500921953
    2.251574160    46.392401976    45.717205374    43.456365818    31.214330825    18.517501816
    2.239949580    46.684357819    46.001250944    43.714149772    31.338327428    18.539232074
    2.231449386    46.899211090    46.210235624    43.903654654    31.428731326    18.554480624
    2.219851028    47.194082456    46.496986230    44.163452956    31.551613490    18.574393534
    2.211370001    47.411088781    46.707967248    44.354440090    31.641178157    18.588311001
    2.199797798    47.708924752    46.997464834    44.616271627    31.762881336    18.606404190
    2.191335905    47.928120290    47.210473023    44.808754642    31.851558647    18.618986846
    2.179789790    48.228972134    47.502761395    45.072639122    31.972016552    18.635261888
    2.171346982    48.450395036    47.717829324    45.266632570    32.059757225    18.646516833
    2.159826904    48.754314515    48.012952489    45.532588984    32.178901064    18.660978498
    2.151403130    48.978003096    48.230112677    45.728106697    32.265653895    18.670908503
    2.139909056    49.285043504    48.528115840    45.996154170    32.383412754    18.683567280
    2.131504282    49.511037269    48.747401745    46.193210120    32.469124996    18.692187743
    2.120036111    49.821253230    49.048331094    46.463367672    32.585425710    18.703059796
    2.111650287    50.049592926    49.269777147    46.661975962    32.670043040    18.710368039
    2.100207987    50.363040705    49.573680141    46.934262720    32.784810256    18.719471269
    2.091841080    50.593767552    49.797320992    47.134436874    32.868276473    18.725490506
    2.080424582    50.910504312    50.104245623    47.408871347    32.981432355    18.732854525
    2.072076558    51.143660888    50.330116984    47.610625022    33.063689707    18.737601960
    2.060685796    51.463745796    50.640112830    47.887225997    33.175154382    18.743245125
    2.052356588    51.699376096    50.868251519    48.090572974    33.256143612    18.746783936
    2.040991529    52.022869307    51.181368740    48.369358550    33.365834806    18.750754062
    2.032681103    52.261017890    51.411811840    48.574311946    33.445494830    18.753033432
    2.021341680    52.587981401    51.728101985    48.855300196    33.553328123    18.755304858
    2.013049986    52.828694523    51.960887925    49.061873370    33.631596386    18.756319758
    2.001736131    53.159192253    52.280403986    49.345082313    33.737485252    18.757116760
    1.993463153    53.402516472    52.515571174    49.553287614    33.814297342    18.757277565
    1.982174816    53.736613469    52.838366802    49.838734451    33.918152968    18.757277657
    1.973920486    53.982598307    53.075956184    50.048585410    33.993443443    18.757277657
    1.962657600    54.320361654    53.402086530    50.336287200    34.095174963    18.757277657
    1.954421902    54.569055836    53.642137933    50.547795263    34.168876216    18.757277657
    1.943184417    54.910554732    53.971659710    50.837768880    34.268390925    18.757277657
    1.934967284    55.162010067    54.214215577    51.050946624    34.340434556    18.757277657
    1.923755133    55.507315013    54.547186238    51.343207966    34.437637669    18.757277657
    1.915556531    55.761583836    54.792289132    51.558066846    34.507953514    18.757277657
    1.904369680    56.110767278    55.128767469    51.852631258    34.602748327    18.757277657
    1.896189576    56.367903177    55.376460752    52.069182139    34.671264927    18.757277657
    1.885027958    56.721040500    55.716507818    52.366065130    34.763553331    18.757277657
    1.876866284    56.981099633    55.966836905    52.584319302    34.830198193    18.757277657
    1.865729833    57.338267428    56.310514310    52.883534953    34.919880323    18.757277657
    1.857586573    57.601306311    56.563524502    53.103502168    34.984579840    18.757277657
    1.846475237    57.962583344    56.910895315    53.405063812    35.071554588    18.757277657
    1.838350358    58.228661061    57.166633907    53.626754040    35.134234144    18.757277657
    1.827264072    58.594128998    57.517763314    53.930674719    35.218399064    18.757277657
    1.819157506    58.863305981    57.776278392    54.154097011    35.278983710    18.757277657
    1.808096218    59.233048218    58.131232528    54.460388344    35.360235991    18.757277657
    1.800007932    59.505386353    58.392573037    54.685550805    35.418649798    18.757277657
    1.788971609    59.879489052    58.751419947    54.994223679    35.496885105    18.757277657
    1.780901570    60.155051900    59.015635872    55.221133534    35.553051925    18.757277657
    1.769890128    60.533604110    59.378445569    55.532198028    35.628167513    18.757277657
    1.761838285    60.812458420    59.645589360    55.760862719    35.682011591    18.757277657
    1.750851692    61.195550843    60.012432596    56.074326895    35.753902610    18.757277657
    1.742817994    61.477764206    60.282556865    56.304752011    35.805346903    18.757277657
    1.731856165    61.865491293    60.653507093    56.620623432    35.873911556    18.757277657
    1.723840596    62.151133268    60.926665666    56.852813488    35.922882642    18.757277657
    1.712903498    62.543591658    61.301797484    57.171097722    35.988017225    18.757277657
    1.704906008    62.832734327    61.578045884    57.405056442    36.034438369    18.757277657
    1.693993573    63.230024331    61.957436392    57.725758041    36.096041901    18.757277657
    1.686014112    63.522742494    62.236831982    57.961488332    36.139844886    18.757277657
    1.675126273    63.924966468    62.620559167    58.284609270    36.197819994    18.757277657
    1.667164824    64.221336014    62.903159541    58.522111736    36.238927423    18.757277657
    1.656301548    64.628600599    63.291304346    58.847652953    36.293174537    18.757277657
    1.648358044    64.928700818    63.577169492    59.086927552    36.331521127    18.757277657
    1.637519264    65.341115486    63.969814350    59.414887505    36.381957449    18.757277657
    1.629593688    65.645027842    64.259005413    59.655932352    36.417472836    18.757277657
    1.618779354    66.062705559    64.656234809    59.986307248    36.463999596    18.757277657
    1.610871639    66.370514106    64.948814433    60.229118720    36.496620312    18.757277657
    1.600081701    66.793571597    65.350715058    60.561902403    36.539165690    18.757277657
    1.592191813    67.105363186    65.646747518    60.806475061    36.568838903    18.757277657
    1.581426203    67.533920939    66.053408193    61.141658680    36.607298348    18.757277657
    1.573554126    67.849785194    66.352959300    61.387984994    36.633961473    18.757277657
    1.562812794    68.283967625    66.764471028    61.725556763    36.668279544    18.757277657
    1.554958461    68.603997121    67.067608226    61.973626979    36.691921932    18.757277657
    1.544241357    69.043932863    67.484064357    62.313572011    36.722043721    18.757277657
    1.536404734    69.368223374    67.790856874    62.563374037    36.742553296    18.757277657
    1.525711808    69.814045258    68.212352979    62.905673911    36.768416115    18.757277657
    1.517892862    70.142695707    68.522871693    63.157192962    36.785748024    18.757277657
    1.507224046    70.594541158    68.949505808    63.501825570    36.807321880    18.757277657
    1.499422726    70.927653787    69.263823313    63.755043960    36.821461557    18.757277657
    1.488777972    71.385664904    69.695695883    64.101983089    36.838675269    18.757277657
    1.480994261    71.723345625    70.013886724    64.356880130    36.849767770    18.757277657
    1.470373500    72.187669477    70.451100740    64.706095171    36.862704491    18.757277657
    1.462607349    72.530027760    70.773241188    64.962646697    36.870621350    18.757277657
    1.452010547    73.000816487    71.215902125    65.314102171    36.878987647    18.757277657
    1.444261888    73.347965777    71.542070460    65.572280434    36.883278896    18.757277657
    1.433688997    73.825376912    71.990286410    65.925935620    36.887077316    18.757277657
    1.425957830    74.177434520    72.320562683    66.185708742    36.888307040    18.757277657
    1.415408764    74.661631377    72.774444540    66.541517328    36.888734552    18.757277657
    1.407695023    75.018719006    73.108910936    66.802849212    36.888734805    18.757277657
    1.397169766    75.509870645    73.568572166    67.160758595    36.888734805    18.757277657
    1.389473417    75.872114299    73.907312767    67.423608355    36.888734805    18.757277657
    1.378971902    76.370396072    74.372869708    67.783559313    36.888734805    18.757277657
    1.371292912    76.737926612    74.715970845    68.047881108    36.888734805    18.757277657
    1.360815072    77.243520338    75.187542636    68.409807114    36.888734805    18.757277657
    1.353153406    77.616473249    75.535092504    68.675549369    36.888734805    18.757277657
    1.342699191    78.129567575    76.012801177    69.039375999    36.888734805    18.757277657
    1.335054800    78.508083616    76.364890245    69.306481230    36.888734805    18.757277657
    1.324624176    79.028874406    76.848860807    69.672125546    36.888734805    18.757277657
    1.316997026    79.413099662    77.205581655    69.940529730    36.888734805    18.757277657
    1.306589909    79.941790265    77.695942042    70.307899492    36.888734805    18.757277657
    1.298979967    80.331876499    78.057389467    70.577531540    36.888734805    18.757277657
    1.288596324    80.868678076    78.554270525    70.946524324    36.888734805    18.757277657
    1.281003539    81.264782975    78.920541512    71.217305411    36.888734805    18.757277657
    1.270643320    81.809915207    79.424077293    71.587807969    36.888734805    18.757277657
    1.263067659    82.212202643    79.795270995    71.859650911    36.888734805    18.757277657
    1.252730797    82.765893761    80.305598402    72.231538021    36.888734805    18.757277657
    1.245172225    83.174534263    80.681816268    72.504346652    36.888734805    18.757277657
    1.234858687    83.737021816    81.199075330    72.877480265    36.888734805    18.757277657
    1.227317155    84.152192752    81.580420956    73.151148502    36.888734805    18.757277657
    1.217026873    84.723723998    82.104754741    73.525376518    36.888734805    18.757277657
    1.209502348    85.145610106    82.491334009    73.799787619    36.888734805    18.757277657
    1.199235271    85.726442476    83.022888551    74.174942691    36.888734805    18.757277657
    1.191727719    86.155236076    83.414809450    74.449968271    36.888734805    18.757277657
    1.181483798    86.745637724    83.953733711    74.825866515    36.888734805    18.757277657
    1.173993169    87.181539351    84.351106492    75.101365666    36.888734805    18.757277657
    1.163772353    87.781789904    84.897552439    75.477805389    36.888734805    18.757277657
    1.156298630    88.225008578    85.300489392    75.753623613    36.888734805    18.757277657
    1.146100853    88.835399545    85.854611700    76.130383755    36.888734805    18.757277657
    1.138643985    89.286153238    86.263227077    76.406351709    36.888734805    18.757277657
    1.128469213    89.906988910    86.825183227    76.783190134    36.888734805    18.757277657
    1.121029167    90.365505193    87.239593263    77.059122448    36.888734805    18.757277657
    1.110877333    90.997103127    87.809543164    77.435774374    36.888734805    18.757277657
    1.103454059    91.463619657    88.229865890    77.711468543    36.888734805    18.757277657
    1.093325129    92.106311623    88.807971825    78.087644557    36.888734805    18.757277657
    1.085918611    92.581076733    89.234326901    78.362879126    36.888734805    18.757277657
    1.075812517    93.235209364    89.820753108    78.738262970    36.888734805    18.757277657
    1.068422687    93.718482464    90.253261412    79.012796232    36.888734805    18.757277657
    1.058339398    94.384418410    90.848174036    79.387042766    36.888734805    18.757277657
    1.050966222    94.876471247    91.286957977    79.660610829    36.888734805    18.757277657
    1.040905670    95.554589966    91.890524603    80.033343142    36.888734805    18.757277657
    1.033549149    96.055706644    92.335707228    80.305658186    36.888734805    18.757277657
    1.023511283    96.746405571    92.948096594    80.676465926    36.888734805    18.757277657
    1.016171333    97.256883940    93.399801788    80.947214150    36.888734805    18.757277657
    1.006156103    97.960579406    94.021183110    81.315649705    36.888734805    18.757277657
    0.998832724    98.480731543    94.479534886    81.584489477    36.888734805    18.757277657
    0.988840080    99.197860186    95.110077498    81.950067031    36.888734805    18.757277657
    0.981533205    99.728013611    95.575199832    82.216627293    36.888734805    18.757277657
    0.971563096   100.459033542    96.215072396    82.578816874    36.888734805    18.757277657
    0.964272708   100.999531792    96.687088312    82.842693160    36.888734805    18.757277657
    0.954325085   101.744924213    97.336458174    83.200920832    36.888734805    18.757277657
    0.947051134   102.296128428    97.815489541    83.461677572    36.888734805    18.757277657
    0.937125946   103.056398794    98.474521454    83.815319961    36.888734805    18.757277657
    0.929868398   103.618688383    98.960687784    84.072479870    36.888734805    18.757277657
    0.919965596   104.394368424    99.629543062    84.420859858    36.888734805    18.757277657
    0.912724417   104.968142809   100.122961013    84.673911212    36.888734805    18.757277657
    0.902843949   105.759792101   100.801796084    85.016303398    36.888734805    18.757277657
    0.895619107   106.345471493   101.302578026    85.264687822    36.888734805    18.757277657
    0.885760923   107.153679428   101.991543030    85.600297540    36.888734805    18.757277657
    0.878552367   107.751706955   102.499796360    85.843412391    36.888734805    18.757277657
    0.868716418   108.577094794   103.199033198    86.171396445    36.888734805    18.757277657
    0.861524114   109.187937344   103.714858255    86.408601236    36.888734805    18.757277657
    0.851710348   110.031160448   104.424498573    86.728034075    36.888734805    18.757277657
    0.844534264   110.655311028   104.947987636    86.958625278    36.888734805    18.757277657
    0.834742631   111.517061178   105.668150254    87.268522804    36.888734805    18.757277657
    0.827582732   112.155040337   106.199385177    87.491774392    36.888734805    18.757277657
    0.817813183   113.036048588   106.930173381    87.791086562    36.888734805    18.757277657
    0.810669436   113.688406334   107.469223187    88.006176794    36.888734805    18.757277657
    0.800921920   114.589445455   108.210720650    88.293762445    36.888734805    18.757277657
    0.793794275   115.256763948   108.757638849    88.499853060    36.888734805    18.757277657
    0.784068742   116.178652116   109.509906026    88.774568365    36.888734805    18.757277657
    0.776957181   116.861547609   110.064727392    88.970752988    36.888734805    18.757277657
    0.767253581   117.805151215   110.827796524    89.231290264    36.888734805    18.757277657
    0.760158055   118.504276749   111.390533124    89.416596061    36.888734805    18.757277657
    0.750476337   119.470514948   112.164402868    89.661673098    36.888734805    18.757277657
    0.743396812   120.186563720   112.735040385    89.835168491    36.888734805    18.757277657
    0.733736926   121.176412140   113.519669553    90.063315407    36.888734805    18.757277657
    0.726673369   121.910120105   114.098161641    90.223897619    36.888734805    18.757277657
    0.717035281   122.924615630   114.893460939    90.433658731    36.888734805    18.757277657
    0.709987658   123.676765809   115.479723767    90.580446591    36.888734805    18.757277657
    0.700371285   124.717011744   116.285548936    90.770504931    36.888734805    18.757277657
    0.693339563   125.488437317   116.879454605    90.902226373    36.888734805    18.757277657
    0.683744888   126.555608590   117.695594250    91.071031799    36.888734805    18.757277657
    0.676729016   127.347197583   118.296960167    91.186405039    36.888734805    18.757277657
    0.667155971   128.442546803   119.123124476    91.332640660    36.888734805    18.757277657
    0.660155933   129.255246206   119.731707292    91.430608967    36.888734805    18.757277657
    0.650604486   130.380110540   120.567513991    91.552457476    36.888734805    18.757277657
    0.643620215   131.214931999   121.182994439    91.632653576    36.888734805    18.757277657
    0.634090315   132.370740344   122.027948667    91.729382862    36.888734805    18.757277657
    0.627121793   133.228765641   122.649924334    91.791535477    36.888734805    18.757277657
    0.617613390   134.417046856   123.503404646    91.861617833    36.888734805    18.757277657
    0.610660585   135.299433742   124.131367437    91.902508141    36.888734805    18.757277657
    0.601173629   136.521825305   124.992590882    91.943505690    36.888734805    18.757277657
    0.594236506   137.429815024   125.625910301    91.961138764    36.888734805    18.757277657
    0.584770929   138.688073643   126.493926387    91.974394189    36.888734805    18.757277657
    0.577849473   139.622998514   127.131829934    91.976252318    36.888734805    18.757277657
    0.568405242   140.919010682   128.005460984    91.976253351    36.888734805    18.757277657
    0.561499385   141.882302353   128.646991071    91.976253351    36.888734805    18.757277657
    0.552076450   143.218096836   129.524825552    91.976253351    36.888734805    18.757277657
    0.545186158   144.211295409   130.168854982    91.976253351    36.888734805    18.757277657
    0.535784486   145.589055867   131.049164900    91.976253351    36.888734805    18.757277657
    0.528909743   146.613820416   131.694291755    91.976253351    36.888734805    18.757277657
    0.519529265   148.035901619   132.574986609    91.976253351    36.888734805    18.757277657
    0.512670021   149.094021557   133.219602785    91.976253351    36.888734805    18.757277657
    0.503310705   150.562963405   134.098212641    91.976253351    36.888734805    18.757277657
    0.496466943   151.656370911   134.740309111    91.976253351    36.888734805    18.757277657
    0.487128722   153.174920842   135.613813382    91.976253351    36.888734805    18.757277657
    0.480300391   154.305702306   136.251025080    91.976253351    36.888734805    18.757277657
    0.470983248   155.876822710   137.115989624    91.976253351    36.888734805    18.757277657
    0.464170298   157.047240318   137.745456300    91.976253351    36.888734805    18.757277657
    0.454874166   158.674120170   138.597595302    91.976253351    36.888734805    18.757277657
    0.448076597   159.886617378   139.215903097    91.976253351    36.888734805    18.757277657
    0.438801426   161.572786632   140.050362744    91.976253351    36.888734805    18.757277657
    0.432019188   162.830013946   140.653732180    91.976253351    36.888734805    18.757277657
    0.422764928   164.579218074   141.464414248    91.976253351    36.888734805    18.757277657
    0.415997987   165.884075305   142.048037904    91.976253351    36.888734805    18.757277657
    0.406764587   167.700400703   142.827955128    91.976253351    36.888734805    18.757277657
    0.400012910   169.055951091   143.386748033    91.976253351    36.888734805    18.757277657
    0.390800353   170.943784910   144.127858757    91.976253351    36.888734805    18.757277657
    0.384063891   172.353507704   144.655123849    91.976253351    36.888734805    18.757277657
    0.374872110   174.317761713   145.348238073    91.976253351    36.888734805    18.757277657
    0.368150844   175.785187742   145.836882251    91.976253351    36.888734805    18.757277657
    0.358979790   177.831013352   146.472103742    91.976253351    36.888734805    18.757277657
    0.352273687   179.360236647   146.912446103    91.976253351    36.888734805    18.757277657
    0.343123309   181.493345275   147.476382762    91.976253351    36.888734805    18.757277657
    0.336432320   183.088615942   147.859261250    91.976253351    36.888734805    18.757277657
    0.327302600   185.315055486   148.339889084    91.976253351    36.888734805    18.757277657
    0.320626707   186.980963280   148.659303007    91.976253351    36.888734805    18.757277657
    0.311517563   189.307249103   149.041490647    91.976253351    36.888734805    18.757277657
    0.304856716   191.048797433   149.287582278    91.976253351    36.888734805    18.757277657
    0.295768114   193.481737096   149.555215611    91.976253351    36.888734805    18.757277657
    0.289122297   195.304105783   149.711750453    91.976253351    36.888734805    18.757277657
    0.280054203   197.851086345   149.850619603    91.976253351    36.888734805    18.757277657
    0.273423364   199.759825026   149.903943139    91.976253351    36.888734805    18.757277657
    0.264375712   202.427916860   149.931895874    91.976253351    36.888734805    18.757277657
    0.257759853   204.427785985   149.931910747    91.976253351    36.888734805    18.757277657
    0.248732591   207.224753434   149.931910747    91.976253351    36.888734805    18.757277657
    0.242131644   209.321512679   149.931910747    91.976253351    36.888734805    18.757277657
    0.233124756   212.254270861   149.931910747    91.976253351    36.888734805    18.757277657
    0.226538688   214.451602238   149.931910747    91.976253351    36.888734805    18.757277657
    0.217552108   217.523433595   149.931910747    91.976253351    36.888734805    18.757277657
    0.210980901   219.825674973   149.931910747    91.976253351    36.888734805    18.757277657
    0.202014595   223.039490716   149.931910747    91.976253351    36.888734805    18.757277657
    0.195458200   225.445727349   149.931910747    91.976253351    36.888734805    18.757277657
    0.186512117   228.794982197   149.931910747    91.976253351    36.888734805    18.757277657
    0.179970500   231.300635745   149.931910747    91.976253351    36.888734805    18.757277657
    0.171044590   234.775604111   149.931910747    91.976253351    36.888734805    18.757277657
    0.164517734   237.361805543   149.931910747    91.976253351    36.888734805    18.757277657
    0.155611964   240.924668624   149.931910747    91.976253351    36.888734805    18.757277657
    0.149099820   243.553518073   149.931910747    91.976253351    36.888734805    18.757277657
    0.140214122   247.132881360   149.931910747    91.976253351    36.888734805    18.757277657
    0.133716672   249.739605400   149.931910747    91.976253351    36.888734805    18.757277657
    0.124851031   253.185250294   149.931910747    91.976253351    36.888734805    18.757277657
    0.118368224   255.662828755   149.931910747    91.976253351    36.888734805    18.757277657
    0.109522572   258.751015075   149.931910747    91.976253351    36.888734805    18.757277657
    0.103054393   260.811663609   149.931910747    91.976253351    36.888734805    18.757277657
    0.094228679   263.105421187   149.931910747    91.976253351    36.888734805    18.757277657
    0.087775093   264.259354204   149.931910747    91.976253351    36.888734805    18.757277657
    0.078969285   265.384537195   149.931910747    91.976253351    36.888734805    18.757277657
    0.072530260   265.654775869   149.931910747    91.976253351    36.888734805    18.757277657
    0.063744306   265.760068207   149.931910747    91.976253351    36.888734805    18.757277657
    0.057319791   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
    0.048553658   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
    0.042143636   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
    0.033397275   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
    0.027001712   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
    0.018275072   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
    0.011893936   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
    0.003186966   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.003186966   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.011893936   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.018275072   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.027001712   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.033397275   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.042143636   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.048553658   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.057319791   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.063744306   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.072530260   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.078969285   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.087775093   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.094228679   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.103054393   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.109522572   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.118368224   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.124851031   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.133716672   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.140214122   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.149099820   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.155611964   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.164517734   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.171044590   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.179970500   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.186512117   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.195458200   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.202014595   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.210980901   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.217552108   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.226538688   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.233124756   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.242131644   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.248732591   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.257759853   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.264375712   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.273423364   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.280054203   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.289122297   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.295768114   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.304856716   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.311517563   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.320626707   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.327302600   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.336432320   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.343123309   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.352273687   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.358979790   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.368150844   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.374872110   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.384063891   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.390800353   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.400012910   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.406764587   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.415997987   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.422764928   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.432019188   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.438801426   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.448076597   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.454874166   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.464170298   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.470983248   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.480300391   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.487128722   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.496466943   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.503310705   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.512670021   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.519529265   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.528909743   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.535784486   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.545186158   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.552076450   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.561499385   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.568405242   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.577849473   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.584770929   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.594236506   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.601173629   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.610660585   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.617613390   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.627121793   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.634090315   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.643620215   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.650604486   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.660155933   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.667155971   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.676729016   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.683744888   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.693339563   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.700371285   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.709987658   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.717035281   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.726673369   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.733736926   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.743396812   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.750476337   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.760158055   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.767253581   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.776957181   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.784068742   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.793794275   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.800921920   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.810669436   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.817813183   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.827582732   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.834742631   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.844534264   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.851710348   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.861524114   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.868716418   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.878552367   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.885760923   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.895619107   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.902843949   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.912724417   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.919965596   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.929868398   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.937125946   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.947051134   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.954325085   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.964272708   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.971563096   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.981533205   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.988840080   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -0.998832724   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -1.006156103   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -1.016171333   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -1.023511283   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -1.033549149   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -1.040905670   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -1.050966222   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -1.058339398   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -1.068422687   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -1.075812517   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -1.085918611   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -1.093325129   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -1.103454059   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -1.110877333   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -1.121029167   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -1.128469213   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -1.138643985   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -1.146100853   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -1.156298630   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -1.163772353   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -1.173993169   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -1.181483798   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -1.191727719   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -1.199235271   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -1.209502348   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -1.217026873   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -1.227317155   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -1.234858687   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -1.245172225   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -1.252730797   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -1.263067659   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -1.270643320   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -1.281003539   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -1.288596324   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -1.298979967   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -1.306589909   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -1.316997026   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -1.324624176   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -1.335054800   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -1.342699191   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -1.353153406   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -1.360815072   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -1.371292912   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -1.378971902   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -1.389473417   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -1.397169766   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -1.407695023   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -1.415408764   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -1.425957830   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -1.433688997   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -1.444261888   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -1.452010547   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -1.462607349   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -1.470373500   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -1.480994261   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -1.488777972   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -1.499422726   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -1.507224046   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -1.517892862   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -1.525711808   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -1.536404734   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -1.544241357   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -1.554958461   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -1.562812794   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -1.573554126   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -1.581426203   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -1.592191813   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -1.600081701   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -1.610871639   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -1.618779354   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -1.629593688   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -1.637519264   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -1.648358044   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -1.656301548   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -1.667164824   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657
   -1.675126273   265.760129765   149.931910747    91.976253351    36.888734805    18.757277657


==> dissipation_iso.txt <==
    2.402800718     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.397458849     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.390169957     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.384840133     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.377567680     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.372249878     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.364993815     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.359688011     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.352448315     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.347154476     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.339931114     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.334649209     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.327442132     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.322172145     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.314981322     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.309723220     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.302548619     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.297302370     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.290143943     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.284909522     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.277767253     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.272544646     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.265418470     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.260207635     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.253097536     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.247898458     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.240804396     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.235617035     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.228538978     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.223363318     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.216301218     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.211137233     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.204091058     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.198938718     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.191908435     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.186767715     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.179753293     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.174624161     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.167625559     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.162508000     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.155525169     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.150419150     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.143452076     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.138357580     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.131406214     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.126323202     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.119387511     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.114315967     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.107395920     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.102335811     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.095431375     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.090382670     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.083493806     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.078456488     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.071583163     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.066557208     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.059699382     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.054684758     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.047842399     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.042839091     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.036012150     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.031020133     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.024208595     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.019227828     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.012431661     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.007462121     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.000681276     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.995722947     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.988957392     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.984010249     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.977259953     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.972323973     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.965588902     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.960664044     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.953944167     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.949030416     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.942325685     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.937423016     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.930733414     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.925841803     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.919167283     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.914286706     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.907627235     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.902757668     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.896113222     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.891254633     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.884625172     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.879777537     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.873163021     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.868326331     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.861726736     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.856900944     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.850316237     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.845501327     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.838931461     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.834127415     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.827572374     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.822779162     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.816238897     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.811456494     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.804930989     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.800159363     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.793648570     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.788887713     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.782391600     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.777641488     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.771160023     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.766420615     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.759953774     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.755225055     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.748772797     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.744054743     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.737617037     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.732909623     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.726486436     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.721789639     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.715380939     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.710694734     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.704300489     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.699624852     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.693245022     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.688579930     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.682214491     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.677559918     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.671208838     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.666564761     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.660228007     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.655594411     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.649271935     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.644648786     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.638340573     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.633727856     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.627433873     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.622831547     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.616551762     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.611959812     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.605694193     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.601112603     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.594861117     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.590289862     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.584052463     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.579491519     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.573268189     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.568717532     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.562508239     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.557967846     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.551772550     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.547242396     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.541061082     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.536541142     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.530373769     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.525864020     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.519710548     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.515210974     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.509071387     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.504581963     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.498456213     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.493976916     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.487864986     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.483395783     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.477297634     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.472838518     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.466754125     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.462305063     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.456234394     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.451795362     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.445738378     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.441309360     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.435266044     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.430847008     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.424817319     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.420408258     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.414392165     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.409993045     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.403990524     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.399601322     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.393612332     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.389233032     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.383257550     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.378888127     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.372926128     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.368566551     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.362617996     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.358268264     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.352333119     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.347993193     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.342071427     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.337741290     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.331832887     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.327512516     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.321617444     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.317306813     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.311425023     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.307124110     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.301255595     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.296964382     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.291109109     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.286827574     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.280985495     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.276713620     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.270884720     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.266622474     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.260806719     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.256554094     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.250751453     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.246508408     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.240718858     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.236485385     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.230708892     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.226484968     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.220721501     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.216507109     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.210756635     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.206551743     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.200814247     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.196618839     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.190894272     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.186708325     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.180996671     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.176820167     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.171121394     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.166954310     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.161268387     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.157110698     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.151437607     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.147289299     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.141628993     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.137490040     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.131842502     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.127712881     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.122078080     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.117957774     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.112335677     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.108224663     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.102615254     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.098513507     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.092916739     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.088824251     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.083240107     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.079156846     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.073585302     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.069511244     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.063952268     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.059887397     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.054340956     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.050285256     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.044751320     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.040704766     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.035183309     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.031145879     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.025636885     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.021608561     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.016111982     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.012092741     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.006608562     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.002598387     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.997126575     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.993125451     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.987665973     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.983673868     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.978226709     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.974243606     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.968808734     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.964834609     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.959411992     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.955446837     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.950036450     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.946080233     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.940682045     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.936734758     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.931348744     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.927410355     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.922036484     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.918106976     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.912745231     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.908824590     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.903474938     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.899563130     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.894225541     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.890322559     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.884997007     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.881102834     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.875789289     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.871903893     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.866602329     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.862725695     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.857436097     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.853568208     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.848290535     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.844431367     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.839165604     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.835315133     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.830061239     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.826219457     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.820977416     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.817144300     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.811914079     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.808089604     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.802871172     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.799055330     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.793848671     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.790041429     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.784846511     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.781047862     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.775864661     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.772074572     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.766903064     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.763121520     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.757961671     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.754188664     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.749040452     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.745275949     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.740139349     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.736383334     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.731258322     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.727510780     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.722397324     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.718658230     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.713556306     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.709825652     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.704735228     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.701012990     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.695934049     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.692220195     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.687152714     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.683447244     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.678391183     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.674694064     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.669649415     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.665960632     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.660927362     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.657246899     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.652224975     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.648552816     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.643542216     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.639878336     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.634879043     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.631223426     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.626235400     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.622588031     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.617611256     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.613972110     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.609006562     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.605375623     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.600421269     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.596798522     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.591855347     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.588240767     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.583308738     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.579702309     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.574781402     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.571183108     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.566273300     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.562683116     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.557784382     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.554202302     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.549314610     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.545740608     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.540863942     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.537298003     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.532432331     0.000000000     0.000000000     0.000000000     0.002717101     0.000000000
    0.528874431     0.000000000     0.000000000     0.000000000     0.008557544     0.000000000
    0.524019736     0.000000000     0.000000000     0.000000000     0.016643419     0.000000000
    0.520469867     0.000000000     0.000000000     0.000000000     0.022605028     0.000000000
    0.515626118     0.000000000     0.000000000     0.000000000     0.030798768     0.000000000
    0.512084247     0.000000000     0.000000000     0.000000000     0.036810497     0.000000000
    0.507251427     0.000000000     0.000000000     0.000000000     0.045027406     0.000000000
    0.503717539     0.000000000     0.000000000     0.000000000     0.051056158     0.000000000
    0.498895617     0.000000000     0.000000000     0.000000000     0.059307902     0.000000000
    0.495369710     0.000000000     0.000000000     0.000000000     0.065363066     0.000000000
    0.490558662     0.000000000     0.000000000     0.000000000     0.073652855     0.000000000
    0.487040698     0.000000000     0.000000000     0.000000000     0.079735042     0.000000000
    0.482240499     0.000000000     0.000000000     0.000000000     0.088059582     0.000000000
    0.478730477     0.000000000     0.000000000     0.000000000     0.094166605     0.000000000
    0.473941103     0.000000000     0.000000000     0.000000000     0.102524367     0.000000000
    0.470438992     0.000000000     0.000000000     0.000000000     0.108655385     0.000000000
    0.465660419     0.000000000     0.000000000     0.000000000     0.117045334     0.000000000
    0.462166209     0.000000000     0.000000000     0.000000000     0.123199229     0.000000000
    0.457398414     0.000000000     0.000000000     0.000000000     0.131619159     0.000000000
    0.453912082     0.000000000     0.000000000     0.000000000     0.137793952     0.000000000
    0.449155039     0.000000000     0.000000000     0.000000000     0.146240760     0.000000000
    0.445676570     0.000000000     0.000000000     0.000000000     0.152434015     0.000000000
    0.440930256     0.000000000     0.000000000     0.000000000     0.160904194     0.000000000
    0.437459632     0.000000000     0.000000000     0.000000000     0.167113248     0.000000000
    0.432724023     0.000000000     0.000000000     0.000000000     0.175603053     0.000000000
    0.429261229     0.000000000     0.000000000     0.000000000     0.181825094     0.001330138
    0.424536300     0.000000000     0.000000000     0.000000000     0.190330736     0.004078072
    0.421081312     0.000000000     0.000000000     0.000000000     0.196562932     0.006806595
    0.416367040     0.000000000     0.000000000     0.000000000     0.205080313     0.010608708
    0.412919842     0.000000000     0.000000000     0.000000000     0.211319552     0.013256804
    0.408216202     0.000000000     0.000000000     0.000000000     0.219844202     0.016836624
    0.404776777     0.000000000     0.000000000     0.000000000     0.226087053     0.019229004
    0.400083746     0.000000000     0.000000000     0.000000000     0.234614157     0.022474181
    0.396652079     0.000000000     0.000000000     0.000000000     0.240856949     0.024809747
    0.391969632     0.000000000     0.000000000     0.000000000     0.249381287     0.027952476
    0.388545706     0.000000000     0.000000000     0.000000000     0.255620086     0.030242787
    0.383873820     0.000000000     0.000000000     0.000000000     0.264136106     0.033249575
    0.380457611     0.000000000     0.000000000     0.000000000     0.270366714     0.035390235
    0.375796261     0.000000000     0.000000000     0.006658123     0.278868491     0.038193935
    0.372387762     0.000000000     0.000000000     0.015482889     0.285086410     0.040185102
    0.367736923     0.000000000     0.000000000     0.028009192     0.293567608     0.042852085
    0.364336109     0.000000000     0.000000000     0.037453450     0.299768069     0.044737027
    0.359695759     0.000000000     0.000000000     0.050475817     0.308221987     0.047235118
    0.356302614     0.000000000     0.000000000     0.060199977     0.314399950     0.048996489
    0.351672728     0.000000000     0.000000000     0.073805569     0.322819503     0.051298217
    0.348287236     0.000000000     0.000000000     0.083981161     0.328969628     0.052915915
    0.343667797     0.000000000     0.000000000     0.098188326     0.337347313     0.055040382
    0.340289943     0.000000000     0.000000000     0.108814392     0.343463946     0.056530564
    0.335680912     0.000000000     0.000000000     0.123655832     0.351791829     0.058474083
    0.332310678     0.000000000     0.000000000     0.134770393     0.357869005     0.059835319
    0.327712047     0.000000000     0.000000000     0.150304193     0.366138729     0.061613183
    0.324349410     0.000000000     0.000000000     0.161943079     0.372170179     0.062852858
    0.319761146     0.000000000     0.000000000     0.178218211     0.380372950     0.064455752
    0.316406098     0.000000000     0.000000000     0.190421041     0.386352067     0.065557946
    0.311828186     0.000000000     0.000000000     0.207496123     0.394478629     0.066959068
    0.308480695     0.000000000     0.000000000     0.220306119     0.400398459     0.067918919
    0.303913110     0.000000000     0.000000000     0.238240845     0.408439075     0.069147171
    0.300573167     0.000000000     0.000000000     0.251703530     0.414292310     0.069983123
    0.296015885     0.000000000     0.000000000     0.270562687     0.422236750     0.071042742
    0.292683476     0.000000000     0.000000000     0.284727233     0.428015717     0.071757179
    0.288136473     0.000000000     0.000000000     0.304580216     0.435853243     0.072649170
    0.284811580     0.000000000     0.005651619     0.319499202     0.441549885     0.073244225
    0.280274824     0.000000000     0.023050414     0.340420281     0.449269221     0.073980512
    0.276957440     0.000000000     0.036350785     0.356149941     0.454875083     0.074462889
    0.272430915     0.000000000     0.055150898     0.378218438     0.462464390     0.075046663
    0.269121007     0.000000000     0.069525993     0.394818759     0.467970589     0.075417084
    0.264604689     0.000000000     0.089913708     0.418119194     0.475417435     0.075845836
    0.261302242     0.000000000     0.105472929     0.435654011     0.480814642     0.076104131
    0.256796114     0.000000000     0.127613991     0.460276146     0.488105963     0.076384018
    0.253501119     0.000000000     0.144501822     0.478813093     0.493384370     0.076537485
    0.249005151     0.000000000     0.168564740     0.504851734     0.500506429     0.076681943
    0.245717584     0.011512018     0.186940263     0.524462003     0.505655721     0.076742366
    0.241231758     0.029110972     0.213154587     0.552016466     0.512594052     0.076771279
    0.237951612     0.042275093     0.233193075     0.572774273     0.517603358     0.076771245
    0.233475896     0.060659051     0.261814116     0.601947467     0.524342713     0.076771245
    0.230203146     0.074450982     0.283717205     0.623929199     0.529200561     0.076771245
    0.225737533     0.093760587     0.315041528     0.654826162     0.535724823     0.076771245
    0.222472155     0.108236841     0.339043737     0.678109120     0.540419076     0.076771245
    0.218016612     0.128496506     0.373417765     0.710835000     0.546711159     0.076771245
    0.214758606     0.143692133     0.399792896     0.735495673     0.551228921     0.076771245
    0.210313110     0.164966933     0.437622094     0.770153123     0.557270626     0.076771245
    0.207062451     0.180928746     0.466691383     0.796265099     0.561598130     0.076771245
    0.202626977     0.203285031     0.508452217     0.832951115     0.567369970     0.076771245
    0.199383651     0.220065577     0.540593588     0.860582602     0.571492433     0.076771245
    0.194958175     0.243581494     0.586846668     0.899385021     0.576973431     0.076771245
    0.191722164     0.261242844     0.622504657     0.928596146     0.580874891     0.076771245
    0.187306678     0.286011718     0.673908146     0.969589896     0.586042328     0.076771245
    0.184077959     0.304629009     0.713603540     1.000429958     0.589705462     0.076771245
    0.179672431     0.330764940     0.770924864     1.043673344     0.594534587     0.076771245
    0.176450996     0.350430898     0.815262033     1.076178152     0.597940407     0.076771245
    0.172055402     0.378075981     0.879384305     1.121709417     0.602403923     0.076771245
    0.168841235     0.398906974     0.929052981     1.155898890     0.605531435     0.076771245
    0.164455550     0.428240941     1.000970676     1.203733220     0.609598820     0.076771245
    0.161248627     0.450385205     1.056737582     1.239609432     0.612424150     0.076771245
    0.156872844     0.481638644     1.137534594     1.289736585     0.616060729     0.076771245
    0.153673156     0.505287562     1.200219411     1.327282231     0.618557193     0.076771245
    0.149307234     0.538760262     1.291022908     1.379664862     0.621722562     0.076771245
    0.146114758     0.564164204     1.361454697     1.418842336     0.623856873     0.076771245
    0.141758682     0.600250998     1.463362031     1.473415000     0.626503181     0.076771245
    0.138573408     0.627741736     1.542316076     1.514165858     0.628239119     0.076771245
    0.134227162     0.666969658     1.656300631     1.570834727     0.630306311     0.076771245
    0.131049068     0.696992948     1.744424219     1.613079748     0.631593543     0.076771245
    0.126712619     0.740075580     1.871236503     1.671722838     0.633015091     0.076771245
    0.123541704     0.773239288     1.968979304     1.715362383     0.633793628     0.076771245
    0.119215029     0.821158275     2.109067581     1.775830328     0.634438850     0.076771245
    0.116051261     0.858305392     2.216635592     1.820745011     0.634579459     0.076771245
    0.111734351     0.912435998     2.370107295     1.882862189     0.634579321     0.076771245
    0.108577714     0.954758978     2.487452835     1.928913901     0.634579321     0.076771245
    0.104270537     1.017070641     2.654084034     1.992479882     0.634579321     0.076771245
    0.101121024     1.066297691     2.780929237     2.039512870     0.634579321     0.076771245
    0.096823563     1.139690477     2.960210060     2.104304106     0.634579321     0.076771245
    0.093681149     1.198408561     3.096088864     2.152146321     0.634579321     0.076771245
    0.089393381     1.287320356     3.287279893     2.217917974     0.634579321     0.076771245
    0.086258050     1.359585531     3.431577546     2.266382463     0.634579321     0.076771245
    0.081979951     1.471216715     3.633753078     2.332870456     0.634579321     0.076771245
    0.078851695     1.563796083     3.785728529     2.381756904     0.634579321     0.076771245
    0.074583249     1.710815149     3.997793458     2.448680081     0.634579321     0.076771245
    0.071462044     1.835868643     4.156580993     2.497776480     0.634579321     0.076771245
    0.067203218     2.042108760     4.377264151     2.564839043     0.634579321     0.076771245
    0.064089056     2.222347447     4.541861645     2.613923548     0.634579321     0.076771245
    0.059839843     2.528779089     4.769699940     2.680817784     0.634579321     0.076771245
    0.056732699     2.800305033     4.938958147     2.729660908     0.634579321     0.076771245
    0.052493067     3.252011867     5.172290954     2.796070523     0.634579321     0.076771245
    0.049392934     3.642374595     5.344917026     2.844437873     0.634579321     0.076771245
    0.045162858     4.242278268     5.581900914     2.910042241     0.634579321     0.076771245
    0.042069719     4.735232698     5.756476468     2.957698128     0.634579321     0.076771245
    0.037849184     5.468220937     5.995112758     3.022177990     0.634579321     0.076771245
    0.034763024     6.054998999     6.170117046     3.068890369     0.634579321     0.076771245
    0.030552004     6.910900385     6.408289489     3.131935612     0.634579321     0.076771245
    0.027472799     7.587755778     6.582135735     3.177482829     0.634579321     0.076771245
    0.023271280     8.558814888     6.817670681     3.238802930     0.634579321     0.076771245
    0.020199021     9.319202203     6.988766704     3.282982647     0.634579321     0.076771245
    0.016006978    10.372069073     7.219529801     3.342320033     0.634579321     0.076771245
    0.012941649    11.146712458     7.386371550     3.384960152     0.634579321     0.076771245
    0.008759058    12.184430506     7.610405461     3.442105843     0.634579321     0.076771245
    0.005700644    12.944164328     7.771690750     3.483076426     0.634579321     0.076771245
    0.001527481    13.955564976     7.987374941     3.537885900     0.634579321     0.076771245
   -0.001527481    14.676155195     8.142273863     3.577153649     0.634579321     0.076771245
   -0.005700644    15.609639727     8.348910498     3.629675167     0.634579321     0.076771245
   -0.008759058    16.278286423     8.497064331     3.667299051     0.634579321     0.076771245
   -0.012941649    17.128245312     8.694352440     3.717641197     0.634579321     0.076771245
   -0.016006978    17.721495093     8.835482112     3.753682967     0.634579321     0.076771245
   -0.020199021    18.421245525     9.022992168     3.801902508     0.634579321     0.076771245
   -0.023271280    18.839361650     9.156833243     3.836427454     0.634579321     0.076771245
   -0.027472799    19.268775053     9.334284242     3.882635987     0.634579321     0.076771245
   -0.030552004    19.498649981     9.460614571     3.915738670     0.634579321     0.076771245
   -0.034763024    19.715202456     9.627661789     3.960072353     0.634579321     0.076771245
   -0.037849184    19.801305258     9.746171622     3.991852991     0.634579321     0.076771245
   -0.042069719    19.866122387     9.902296768     4.034440709     0.634579321     0.076771245
   -0.045162858    19.873772201    10.012547342     4.064984339     0.634579321     0.076771245
   -0.049392934    19.873760178    10.157085282     4.105924292     0.634579321     0.076771245
   -0.052493067    19.873760178    10.258564609     4.135288574     0.634579321     0.076771245
   -0.056732699    19.873760178    10.390823329     4.174638479     0.634579321     0.076771245
   -0.059839843    19.873760178    10.483050947     4.202851266     0.634579321     0.076771245
   -0.064089056    19.873760178    10.602451721     4.240630369     0.634579321     0.076771245
   -0.067203218    19.873760178    10.685074514     4.267693893     0.634579321     0.076771245
   -0.071462044    19.873760178    10.791254862     4.303891050     0.634579321     0.076771245
   -0.074583249    19.873760178    10.864102599     4.329788478     0.634579321     0.076771245
   -0.078851695    19.873760178    10.956959812     4.364371201     0.634579321     0.076771245
   -0.081979951    19.873760178    11.020056890     4.389072886     0.634579321     0.076771245
   -0.086258050    19.873760178    11.099745266     4.421995103     0.634579321     0.076771245
   -0.089393381    19.873760178    11.153298385     4.445463703     0.634579321     0.076771245
   -0.093681149    19.873760178    11.220212116     4.476671875     0.634579321     0.076771245
   -0.096823563    19.873760178    11.264595476     4.498866434     0.634579321     0.076771245
   -0.101121024    19.873760178    11.319340831     4.528304434     0.634579321     0.076771245
   -0.104270537    19.873760178    11.355074267     4.549183595     0.634579321     0.076771245
   -0.108577714    19.873760178    11.398448068     4.576796497     0.634579321     0.076771245
   -0.111734351    19.873760178    11.426178894     4.596321010     0.634579321     0.076771245
   -0.116051261    19.873760178    11.459139605     4.622058115     0.634579321     0.076771245
   -0.119215029    19.873760178    11.479632993     4.640192779     0.634579321     0.076771245
   -0.123541704    19.873760178    11.503256997     4.664009898     0.634579321     0.076771245
   -0.126712619    19.873760178    11.517317115     4.680725020     0.634579321     0.076771245
   -0.131049068    19.873760178    11.532812383     4.702586077     0.634579321     0.076771245
   -0.134227162    19.873760178    11.541435109     4.717858336     0.634579321     0.076771245
   -0.138573408    19.873760178    11.550036695     4.737736324     0.634579321     0.076771245
   -0.141758682    19.873760178    11.553926641     4.751549359     0.634579321     0.076771245
   -0.146114758    19.873760178    11.557012861     4.769427058     0.634579321     0.076771245
   -0.149307234    19.873760178    11.557543481     4.781771933     0.634579321     0.076771245
   -0.153673156    19.873760178    11.557542782     4.797642407     0.634579321     0.076771245
   -0.156872844    19.873760178    11.557542782     4.808517863     0.634579321     0.076771245
   -0.161248627    19.873760178    11.557542782     4.822384853     0.634579321     0.076771245
   -0.164455550    19.873760178    11.557542782     4.831797555     0.634579321     0.076771245
   -0.168841235    19.873760178    11.557542782     4.843674686     0.634579321     0.076771245
   -0.172055402    19.873760178    11.557542782     4.851637726     0.634579321     0.076771245
   -0.176450996    19.875602085    11.557542782     4.861549092     0.634579321     0.076771245
   -0.179672431    19.924047988    11.557542782     4.868085283     0.634579321     0.076771245
   -0.184077959    20.001339332    11.557542782     4.876063825     0.634579321     0.076771245
   -0.187306678    20.068720702    11.557542782     4.881196493     0.634579321     0.076771245
   -0.191722164    20.160420439    11.557542782     4.887279637     0.634579321     0.076771245
   -0.194958175    20.220192604    11.557542782     4.891045187     0.634579321     0.076771245
   -0.199383651    20.304279768    11.557542782     4.895288248     0.634579321     0.076771245
   -0.202626977    20.364765363    11.557542782     4.897721069     0.634579321     0.076771245
   -0.207062451    20.447261180    11.557542782     4.900157032     0.634579321     0.076771245
   -0.210313110    20.508518034    11.557542782     4.901291281     0.634579321     0.076771245
   -0.214758606    20.590340036    11.557542782     4.902026031     0.634579321     0.076771245
   -0.218016612    20.648877704    11.557542782     4.902025809     0.634579321     0.076771245
   -0.222472155    20.727923809    11.557542782     4.902025809     0.634579321     0.076771245
   -0.225737533    20.785333364    11.557542782     4.902025809     0.634579321     0.076771245
   -0.230203146    20.862863373    11.557542782     4.902025809     0.634579321     0.076771245
   -0.233475896    20.918871212    11.557542782     4.902025809     0.634579321     0.076771245
   -0.237951612    20.994341331    11.557542782     4.902025809     0.634579321     0.076771245
   -0.241231758    21.048809971    11.557542782     4.902025809     0.634579321     0.076771245
   -0.245717584    21.122234269    11.557542782     4.902025809     0.634579321     0.076771245
   -0.249005151    21.175303803    11.557542782     4.902025809     0.634579321     0.076771245
   -0.253501119    21.246798362    11.557542782     4.902025809     0.634579321     0.076771245
   -0.256796114    21.298398537    11.557542782     4.902025809     0.634579321     0.076771245
   -0.261302242    21.367905216    11.557542782     4.902025809     0.634579321     0.076771245
   -0.264604689    21.418055999    11.557542782     4.902025809     0.634579321     0.076771245
   -0.269121007    21.485586945    11.557542782     4.902025809     0.634579321     0.076771245
   -0.272430915    21.534301743    11.557542782     4.902025809     0.634579321     0.076771245
   -0.276957440    21.599879051    11.557542782     4.902025809     0.634579321     0.076771245
   -0.280274824    21.647169406    11.557542782     4.902025809     0.634579321     0.076771245
   -0.284811580    21.710799675    11.557542782     4.902025809     0.634579321     0.076771245
   -0.288136473    21.756669491    11.557542782     4.902025809     0.634579321     0.076771245
   -0.292683476    21.818372197    11.557542782     4.902025809     0.634579321     0.076771245
   -0.296015885    21.862838685    11.557542782     4.902025809     0.634579321     0.076771245
   -0.300573167    21.922638839    11.557542782     4.902025809     0.634579321     0.076771245
   -0.303913110    21.965723604    11.557542782     4.902025809     0.634579321     0.076771245
   -0.308480695    22.023649738    11.557542782     4.902025809     0.634579321     0.076771245
   -0.311828186    22.065370253    11.557542782     4.902025809     0.634579321     0.076771245
   -0.316406098    22.121440085    11.557542782     4.902025809     0.634579321     0.076771245
   -0.319761146    22.161810733    11.557542782     4.902025809     0.634579321     0.076771245
   -0.324349410    22.216055281    11.557542782     4.902025809     0.634579321     0.076771245
   -0.327712047    22.255105521    11.557542782     4.902025809     0.634579321     0.076771245
   -0.332310678    22.307570712    11.557542782     4.902025809     0.634579321     0.076771245
   -0.335680912    22.345333288    11.557542782     4.902025809     0.634579321     0.076771245
   -0.340289943    22.396056562    11.557542782     4.902025809     0.634579321     0.076771245
   -0.343667797    22.432558086    11.557542782     4.902025809     0.634579321     0.076771245
   -0.348287236    22.481579561    11.557542782     4.902025809     0.634579321     0.076771245
   -0.351672728    22.516851041    11.557542782     4.902025809     0.634579321     0.076771245
   -0.356302614    22.564213911    11.557542782     4.902025809     0.634579321     0.076771245
   -0.359695759    22.598286503    11.557542782     4.902025809     0.634579321     0.076771245
   -0.364336109    22.644032383    11.557542782     4.902025809     0.634579321     0.076771245
   -0.367736923    22.676938510    11.557542782     4.902025809     0.634579321     0.076771245
   -0.372387762    22.721116345    11.557542782     4.902025809     0.634579321     0.076771245
   -0.375796261    22.752892544    11.557542782     4.902025809     0.634579321     0.076771245
   -0.380457611    22.795550782    11.557542782     4.902025809     0.634579321     0.076771245
   -0.383873820    22.826231979    11.557542782     4.902025809     0.634579321     0.076771245
   -0.388545706    22.867418203    11.557542782     4.902025809     0.634579321     0.076771245
   -0.391969632    22.897039748    11.557542782     4.902025809     0.634579321     0.076771245
   -0.396652079    22.936803060    11.557542782     4.902025809     0.634579321     0.076771245
   -0.400083746    22.965400339    11.557542782     4.902025809     0.634579321     0.076771245
   -0.404776777    23.003787006    11.557542782     4.902025809     0.634579321     0.076771245
   -0.408216202    23.031393164    11.557542782     4.902025809     0.634579321     0.076771245
   -0.412919842    23.068447720    11.557542782     4.902025809     0.634579321     0.076771245
   -0.416367040    23.095094804    11.557542782     4.902025809     0.634579321     0.076771245
   -0.421081312    23.130861849    11.557542782     4.902025809     0.634579321     0.076771245
   -0.424536300    23.156583954    11.557542782     4.902025809     0.634579321     0.076771245
   -0.429261229    23.191113019    11.557542782     4.902025809     0.634579321     0.076771245
   -0.432724023    23.215947525    11.557542782     4.902025809     0.634579321     0.076771245
   -0.437459632    23.249288184    11.557542782     4.902025809     0.634579321     0.076771245
   -0.440930256    23.273269046    11.560830634     4.902025809     0.634579321     0.076771245
   -0.445676570    23.305464123    11.570372449     4.902025809     0.634579321     0.076771245
   -0.449155039    23.328622441    11.576994503     4.902025809     0.634579321     0.076771245
   -0.453912082    23.359717946    11.585183336     4.902025809     0.634579321     0.076771245
   -0.457398414    23.382089985    11.591606701     4.902025809     0.634579321     0.076771245
   -0.462166209    23.412137181    11.600459142     4.902025809     0.634579321     0.076771245
   -0.465660419    23.433759129    11.606972060     4.902025809     0.634579321     0.076771245
   -0.470438992    23.462800982    11.616136088     4.902025809     0.634579321     0.076771245
   -0.473941103    23.483700102    11.622476066     4.902025809     0.634579321     0.076771245
   -0.478730477    23.511769486    11.630761542     4.902025809     0.634579321     0.076771245
   -0.482240499    23.531968383    11.636720949     4.902025809     0.634579321     0.076771245
   -0.487040698    23.559097599    11.644828451     4.902025809     0.634579321     0.076771245
   -0.490558662    23.578620320    11.651064656     4.902025809     0.634579321     0.076771245
   -0.495369710    23.604843241    11.659251299     4.902025809     0.634579321     0.076771245
   -0.498895617    23.623715002    11.664854727     4.902025809     0.634579321     0.076771245
   -0.503717539    23.649067009    11.672516641     4.902025809     0.634579321     0.076771245
   -0.507251427    23.667315412    11.678142815     4.902025809     0.634579321     0.076771245
   -0.512084247    23.691836800    11.686191266     4.902025809     0.634579321     0.076771245
   -0.515626118    23.709493035    11.692235772     4.902025809     0.634579321     0.076771245
   -0.520469867    23.733226329    11.700352120     4.902025809     0.634579321     0.076771245
   -0.524019736    23.750319932    11.706050602     4.902025809     0.634579321     0.076771245
   -0.528874431    23.773300448    11.713778585     4.902025809     0.634579321     0.076771245
   -0.532432331    23.789853239    11.719087308     4.902025809     0.634579321     0.076771245
   -0.537298003    23.812106258    11.726106611     4.902025809     0.634579321     0.076771245
   -0.540863942    23.828134815    11.731434871     4.902025809     0.634579321     0.076771245
   -0.545740608    23.849683874    11.738844998     4.902025809     0.634579321     0.076771245
   -0.549314610    23.865207018    11.744212590     4.902025809     0.634579321     0.076771245
   -0.554202302    23.886081082    11.751422887     4.902025809     0.634579321     0.076771245
   -0.557784382    23.901121660    11.756707377     4.902025809     0.634579321     0.076771245
   -0.562683116    23.921351773    11.763877043     4.902025809     0.634579321     0.076771245
   -0.566273300    23.935931415    11.769071054     4.902025809     0.634579321     0.076771245
   -0.571183108    23.955544091    11.776104465     4.902025809     0.634579321     0.076771245
   -0.574781402    23.969680514    11.781099432     4.902025809     0.634579321     0.076771245
   -0.579702309    23.988699462    11.787744193     4.902025809     0.634579321     0.076771245
   -0.583308738    24.002410508    11.792473968     4.902025809     0.634579321     0.076771245
   -0.588240767    24.020862783    11.798819464     4.902025809     0.634579321     0.076771245
   -0.591855347    24.034169898    11.803519616     4.902025809     0.634579321     0.076771245
   -0.596798522    24.052086057    11.810049607     4.902025809     0.634579321     0.076771245
   -0.600421269    24.065011644    11.814913489     4.902025809     0.634579321     0.076771245
   -0.605375623    24.082419512    11.821551792     4.902025809     0.634579321     0.076771245
   -0.609006562    24.094981448    11.826341071     4.902025809     0.634579321     0.076771245
   -0.613972110    24.111900582    11.832806825     4.902025809     0.634579321     0.076771245
   -0.617611256    24.124110074    11.837479972     4.902025809     0.634579321     0.076771245
   -0.622588031    24.140552755    11.843653567     4.902025809     0.634579321     0.076771245
   -0.626235400    24.152417366    11.848057182     4.902025809     0.634579321     0.076771245
   -0.631223426    24.168394352    11.853949529     4.902025809     0.634579321     0.076771245
   -0.634879043    24.179922471    11.858170269     4.902025809     0.634579321     0.076771245
   -0.639878336    24.195447245    11.863953081     4.902025809     0.634579321     0.076771245
   -0.643542216    24.206649877    11.868211006     4.902025809     0.634579321     0.076771245
   -0.648552816    24.221738545    11.874049355     4.902025809     0.634579321     0.076771245
   -0.652224975    24.232627923    11.878305937     4.902025809     0.634579321     0.076771245
   -0.657246899    24.247296787    11.884068529     4.902025809     0.634579321     0.076771245
   -0.660927362    24.257884708    11.888272297     4.902025809     0.634579321     0.076771245
   -0.665960632    24.272149641    11.893974936     4.902025809     0.634579321     0.076771245
   -0.669649415    24.282447978    11.898117320     4.902025809     0.634579321     0.076771245
   -0.674694064    24.296326169    11.903737141     4.902025809     0.634579321     0.076771245
   -0.678391183    24.306348223    11.907811872     4.902025809     0.634579321     0.076771245
   -0.683447244    24.319858931    11.913285508     4.902025809     0.634579321     0.076771245
   -0.687152714    24.329619306    11.917221334     4.902025809     0.634579321     0.076771245
   -0.692220195    24.342782505    11.922497352     4.902025809     0.634579321     0.076771245
   -0.695934049    24.352295645    11.926279995     4.902025809     0.634579321     0.076771245
   -0.701012990    24.365129944    11.931346470     4.902025809     0.634579321     0.076771245
   -0.704735228    24.374408519    11.934984467     4.902025809     0.634579321     0.076771245
   -0.709825652    24.386929500    11.939921103     4.902025809     0.634579321     0.076771245
   -0.713556306    24.395983525    11.943544071     4.902025809     0.634579321     0.076771245
   -0.718658230    24.408202995    11.948544258     4.902025809     0.634579321     0.076771245
   -0.722397324    24.417039693    11.952233584     4.902025809     0.634579321     0.076771245
   -0.727510780    24.428965754    11.957279052     4.902025809     0.634579321     0.076771245
   -0.731258322    24.437589891    11.960968005     4.902025809     0.634579321     0.076771245
   -0.736383334    24.449227850    11.965974601     4.902025809     0.634579321     0.076771245
   -0.740139349    24.457642710    11.969603444     4.902025809     0.634579321     0.076771245
   -0.745275949    24.468996816    11.974491749     4.902025809     0.634579321     0.076771245
   -0.749040452    24.477205634    11.978017632     4.902025809     0.634579321     0.076771245
   -0.754188664    24.488281239    11.982756660     4.902025809     0.634579321     0.076771245
   -0.757961671    24.496288807    11.986161435     4.902025809     0.634579321     0.076771245
   -0.763121520    24.507094515    11.990709229     4.902025809     0.634579321     0.076771245
   -0.766903064    24.514908661    11.993969623     4.902025809     0.634579321     0.076771245
   -0.772074572    24.525457159    11.998371028     4.902025809     0.634579321     0.076771245
   -0.775864661    24.533088260    12.001573193     4.902025809     0.634579321     0.076771245
   -0.781047862    24.543394185    12.005944028     4.902025809     0.634579321     0.076771245
   -0.784846511    24.550852891    12.009142622     4.902025809     0.634579321     0.076771245
   -0.790041429    24.560929670    12.013504906     4.902025809     0.634579321     0.076771245
   -0.793848671    24.568224843    12.016680365     4.902025809     0.634579321     0.076771245
   -0.799055330    24.578082473    12.020990460     4.902025809     0.634579321     0.076771245
   -0.802871172    24.585219938    12.024128363     4.902025809     0.634579321     0.076771245


==> dissipation_iso_II.txt <==
    6.350796335     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    6.338375182     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    6.321426733     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    6.309033594     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    6.292123381     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    6.279758190     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    6.262886111     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    6.250548817     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    6.233714773     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    6.221405310     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    6.204609233     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    6.192327515     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    6.175569339     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    6.163315318     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    6.146594924     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    6.134368549     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    6.117685871     0.001251266     0.000000000     0.000000000     0.000000000     0.000000000
    6.105487075     0.003949747     0.001243954     0.000000000     0.000000000     0.000000000
    6.088841996     0.008558246     0.005402056     0.000000000     0.000000000     0.000000000
    6.076670712     0.012199077     0.008863121     0.000000000     0.000000000     0.000000000
    6.060063198     0.017489215     0.014069776     0.002780291     0.000000000     0.000000000
    6.047919342     0.021451125     0.017949600     0.006526178     0.000000000     0.000000000
    6.031349275     0.026974741     0.023442422     0.011745325     0.000000000     0.000000000
    6.019232814     0.031086187     0.027496503     0.015609266     0.000000000     0.000000000
    6.002700128     0.036786778     0.033158748     0.021106270     0.000000000     0.000000000
    5.990610995     0.041001408     0.037337683     0.025124128     0.000000000     0.000000000
    5.974115573     0.046791608     0.043075447     0.030760247     0.000000000     0.000000000
    5.962053717     0.051004987     0.047310399     0.034866318     0.000000000     0.000000000
    5.945595491     0.056891870     0.053094237     0.040571468     0.000000000     0.000000000
    5.933560845     0.061131893     0.057388691     0.044726271     0.000000000     0.000000000
    5.917139749     0.067084842     0.063208705     0.050486374     0.000000000     0.000000000
    5.905132230     0.071327068     0.067548796     0.054682389     0.000000000     0.000000000
    5.888748162     0.077342302     0.073407945     0.060488786     0.000000000     0.000000000
    5.876767720     0.081662867     0.077786348     0.064718522     0.000000000     0.000000000
    5.860420614     0.087600160     0.083677710     0.070556568     0.000000000     0.000000000
    5.848467181     0.092035168     0.088054894     0.074819999     0.000757348     0.000000000
    5.832156937     0.098054755     0.094035634     0.080687917     0.006130489     0.000000000
    5.820230479     0.102372219     0.098406364     0.084987098     0.009730069     0.000000000
    5.803957029     0.108458950     0.104384547     0.090876980     0.015251541     0.000000000
    5.792057447     0.112923430     0.108841405     0.095212292     0.018879003     0.000000000
    5.775820691     0.119022656     0.114899880     0.101135882     0.024263125     0.000000000
    5.763947967     0.123452294     0.119309099     0.105500930     0.028073539     0.000000000
    5.747747821     0.129452538     0.125340316     0.111436504     0.033450803     0.000000000
    5.735901872     0.133999924     0.129779588     0.115817949     0.037325661     0.000000000
    5.719738269     0.140194755     0.135968525     0.121801582     0.042698473     0.000000000
    5.707919028     0.144731180     0.140458480     0.126239832     0.046601192     0.000000000
    5.691791884     0.150911339     0.146627317     0.132258372     0.051970215     0.000000000
    5.679999300     0.155441043     0.151098908     0.136697097     0.055900905     0.000000000
    5.663908515     0.161523447     0.157226703     0.142709448     0.061304943     0.000000000
    5.652142521     0.166063118     0.161699110     0.147156489     0.065265160     0.000000000
    5.636088028     0.172382503     0.167957967     0.153222462     0.070701903     0.000000000
    5.624348575     0.177002858     0.172564020     0.157727523     0.074680538     0.000000000
    5.608330289     0.183328647     0.178850617     0.163879366     0.080130993     0.000000000
    5.596617309     0.187962901     0.183460359     0.168411416     0.084126852     0.000000000
    5.580635164     0.194295597     0.189754953     0.174584614     0.089605830     0.000000000
    5.568948607     0.198931349     0.194366574     0.179104104     0.093623128     0.000000000
    5.553002486     0.205254433     0.200648000     0.185281988     0.099133077     0.000000000
    5.541342285     0.209852766     0.205237796     0.189791129     0.103163340     0.000000000
    5.525432120     0.216106740     0.211502776     0.195978848     0.108683140     0.003923105
    5.513798225     0.220860320     0.216147025     0.200522723     0.112726137     0.007096202
    5.497923950     0.227350484     0.222625664     0.206796125     0.118274157     0.011875134
    5.486316276     0.232110383     0.227339081     0.211423345     0.122342267     0.015197409
    5.470477807     0.238624621     0.233829621     0.217774760     0.127927646     0.020011137
    5.458896321     0.243403156     0.238572052     0.222431166     0.132019235     0.023371250
    5.443093557     0.249941999     0.245076506     0.228799377     0.137633865     0.028085985
    5.431538193     0.254736942     0.249841124     0.233475579     0.141750591     0.031526329
    5.415771084     0.261297563     0.256363548     0.239860919     0.147394829     0.036280546
    5.404241774     0.266107786     0.261143964     0.244548475     0.151530961     0.039753097
    5.388510219     0.272684653     0.267681840     0.250950336     0.157198273     0.044534184
    5.377006897     0.277504951     0.272469723     0.255640927     0.161346635     0.048018475
    5.361310830     0.284078824     0.279008906     0.262050387     0.167022847     0.052784802
    5.349833461     0.288888725     0.283774686     0.266734896     0.171179706     0.056280655
    5.334172781     0.295348399     0.290292582     0.273156187     0.176866674     0.061056795
    5.322721298     0.300289895     0.295087716     0.277868786     0.181034067     0.064564382
    5.307095938     0.307048345     0.301837339     0.284380832     0.186746312     0.069359515
    5.295670292     0.312015280     0.306751312     0.289185565     0.190935190     0.072868744
    5.280080185     0.318810956     0.313520222     0.295804543     0.196682727     0.077671409
    5.268680292     0.323802740     0.318470579     0.300655687     0.200903247     0.081194168
    5.253125337     0.330634019     0.325264304     0.307297893     0.206696713     0.086011512
    5.241751146     0.335648711     0.330244216     0.312177938     0.210954244     0.089542791
    5.226231276     0.342514563     0.337068035     0.318848782     0.216792679     0.094378583
    5.214882754     0.347553575     0.342073603     0.323751550     0.221077782     0.097924157
    5.199397869     0.354453539     0.348929930     0.330454357     0.226947664     0.102779085
    5.188074949     0.359517260     0.353960420     0.335378451     0.231252732     0.106338121
    5.172624982     0.366450962     0.360849298     0.342113403     0.237145218     0.111213653
    5.161327580     0.371539154     0.365904151     0.347058614     0.241466604     0.114790419
    5.145912464     0.378505953     0.372825202     0.353824725     0.247380305     0.119680226
    5.134640547     0.383617887     0.377903531     0.358790928     0.251714909     0.123267510
    5.119260214     0.390616102     0.384855210     0.365585923     0.257644488     0.128169212
    5.108013714     0.395750284     0.389955272     0.370572010     0.261991119     0.131759801
    5.092668065     0.402776356     0.396933798     0.377391001     0.267936038     0.136671663
    5.081446932     0.407929276     0.402051981     0.382393989     0.272293740     0.140270143
    5.066135882     0.414973352     0.409046699     0.389227612     0.278253501     0.145185397
    5.054940050     0.420134873     0.414173948     0.394240617     0.282620745     0.148787361
    5.039663532     0.427164082     0.421147478     0.401077649     0.288595828     0.153707999
    5.028492950     0.432245710     0.426273906     0.406104024     0.292973259     0.157311980
    5.013250881     0.439349516     0.433252621     0.412964581     0.298965033     0.162237721
    5.002105499     0.444662390     0.438534519     0.418052502     0.303359184     0.165844487
    4.986897811     0.451944975     0.445750541     0.425033282     0.309381025     0.170776962
    4.975777562     0.457284440     0.451058608     0.430233674     0.313802020     0.174389139
    4.960604172     0.464601314     0.458320989     0.437320154     0.319868860     0.179332726
    4.949509005     0.469972337     0.463657763     0.442526277     0.324327359     0.182955072
    4.934369812     0.477330356     0.470960518     0.449659053     0.330446727     0.187911026
    4.923299678     0.482731911     0.476325635     0.454891311     0.334943597     0.191546753
    4.908194632     0.490131696     0.483671218     0.462061646     0.341111113     0.196524869
    4.897149462     0.495564310     0.489065620     0.467323903     0.345639416     0.200177309
    4.882078497     0.503006860     0.496453704     0.474532195     0.351843656     0.205177659
    4.871058225     0.508471010     0.501878586     0.479823837     0.356394515     0.208847082
    4.856021239     0.515957081     0.509309553     0.487071353     0.362625759     0.213870150
    4.845025833     0.521453316     0.514765724     0.492392320     0.367194683     0.217555331
    4.830022759     0.528983583     0.522240117     0.499680249     0.373451146     0.222597204
    4.819052150     0.534512392     0.527728130     0.505030919     0.378039182     0.226290795
    4.804082922     0.542087416     0.535246453     0.512359820     0.384318412     0.231346101
    4.793137043     0.547649181     0.540766724     0.517740540     0.388922892     0.235047713
    4.778201560     0.555269415     0.548329410     0.525110927     0.395227593     0.240109050
    4.767280362     0.560864392     0.553882210     0.530521969     0.399849894     0.243817928
    4.752378590     0.568530100     0.561489509     0.537934069     0.406180526     0.248888915
    4.741482038     0.574158414     0.567074967     0.543375571     0.410822881     0.252603955
    4.726613844     0.581869683     0.574726956     0.550829429     0.417179419     0.257682968
    4.715741856     0.587531319     0.580345059     0.556301397     0.421840578     0.261403926
    4.700907205     0.595287975     0.588041562     0.563796815     0.428221272     0.266490748
    4.690059746     0.600982701     0.593692075     0.569299024     0.432901315     0.270217523
    4.675258555     0.608784283     0.601432628     0.576835502     0.439306724     0.275311774
    4.664435543     0.614511620     0.607115062     0.582367457     0.444005050     0.279043559
    4.649667745     0.622357241     0.614898774     0.589944061     0.450434356     0.284143852
    4.638869144     0.628116360     0.620612283     0.595504882     0.455150033     0.287879932
    4.624134639     0.636004516     0.628437626     0.603120040     0.461602017     0.292986234
    4.613360400     0.641794000     0.634180771     0.608708212     0.466333777     0.296725972
    4.598659121     0.649722053     0.642045061     0.616359260     0.472806370     0.301835006
    4.587909177     0.655539495     0.647815378     0.621972176     0.477552355     0.305578367
    4.573241056     0.663502490     0.655713564     0.629654449     0.484043012     0.310690848
    4.562515357     0.669343077     0.661506144     0.635287467     0.488801224     0.314435762
    4.547880327     0.677329687     0.669427396     0.642992912     0.495307155     0.319550928
    4.537178806     0.683181657     0.675232047     0.648638446     0.500075684     0.323294691
    4.522576784     0.691161368     0.683149375     0.656354796     0.506594995     0.328408877
    4.511899407     0.696981216     0.688949607     0.662006757     0.511373192     0.332152309
    4.497330292     0.704858924     0.696806459     0.669728134     0.517907301     0.337265867
    4.486676992     0.710900005     0.702683505     0.675417102     0.522697993     0.341007734
    4.472140751     0.719168457     0.710907760     0.683220056     0.529254863     0.346119374
    4.461511494     0.725245574     0.716919949     0.689096198     0.534066528     0.349861305
    4.447008026     0.733567539     0.725178941     0.697106149     0.540662246     0.354974702
    4.436402730     0.739679882     0.731237211     0.702991366     0.545508301     0.358719401
    4.421931968     0.748052494     0.739537725     0.711051237     0.552161897     0.363839324
    4.411350598     0.754199736     0.745632313     0.716968673     0.557053983     0.367591257
    4.396912475     0.762621612     0.753980833     0.725072230     0.563776197     0.372724324
    4.386354964     0.768805005     0.760110471     0.731022524     0.568713244     0.376488231
    4.371949413     0.777276837     0.768507772     0.739170365     0.575492855     0.381640181
    4.361415695     0.783497032     0.774673118     0.745152892     0.580458661     0.385419554
    4.347042632     0.792019602     0.783119937     0.753346252     0.587269770     0.390593079
    4.336532672     0.798277260     0.789321720     0.759361728     0.592252662     0.394388206
    4.322192031     0.806851519     0.797818917     0.767601278     0.599083072     0.399581273
    4.311705780     0.813147371     0.804057890     0.773650467     0.604087025     0.403388971
    4.297397476     0.821774299     0.812606397     0.781936924     0.610935862     0.408595422
    4.286934866     0.828109094     0.818883304     0.788020584     0.615959158     0.412410373
    4.272658832     0.836789726     0.827484125     0.796354830     0.622829383     0.417623461
    4.262219831     0.843164230     0.833799715     0.802473710     0.627870117     0.421440868
    4.247975967     0.851899627     0.842453884     0.810856643     0.634763796     0.426654720
    4.237560524     0.858314615     0.848808914     0.817011460     0.639821391     0.430470922
    4.223348796     0.867105835     0.857517464     0.825444006     0.646739846     0.435682569
    4.212956827     0.873562091     0.863912694     0.831635469     0.651814904     0.439497694
    4.198777169     0.882410211     0.872676675     0.840118577     0.658758665     0.444707162
    4.188408623     0.888908509     0.879112860     0.846347378     0.663851742     0.448520003
    4.174260934     0.897814567     0.887933283     0.854881961     0.670820990     0.453728474
    4.163915778     0.904355664     0.894411158     0.861148769     0.675932479     0.457539696
    4.149799991     0.913320682     0.903289016     0.869735721     0.682927405     0.462745821
    4.139478175     0.919905312     0.909809292     0.876041178     0.688057654     0.466556443
    4.125394222     0.928930293     0.918745557     0.884681367     0.695078591     0.471760439
    4.115095696     0.935559168     0.925308923     0.891026088     0.700227916     0.475569579
    4.101043511     0.944645062     0.934304514     0.899720328     0.707275148     0.480772214
    4.090768191     0.951318884     0.940911649     0.906104913     0.712443788     0.484580302
    4.076747707     0.960466621     0.949967460     0.914853987     0.719517543     0.489780875
    4.066495559     0.967186049     0.956618999     0.921278989     0.724705652     0.493587398
    4.052506676     0.976396515     0.965735881     0.930083635     0.731806086     0.498785573
    4.042277650     0.983162184     0.972432433     0.936549578     0.737013769     0.502590126
    4.028320333     0.992436239     0.981611210     0.945410498     0.744140996     0.507785498
    4.018114379     0.999248760     0.988353358     0.951917879     0.749368317     0.511587815
    4.004188528     1.008587234     0.997594823     0.960835744     0.756522404     0.516780061
    3.994005596     1.015447208     1.004383142     0.967385046     0.761769399     0.520579929
    3.980111144     1.024850886     1.013688041     0.976360477     0.768950349     0.525768668
    3.969951183     1.031758888     1.020523078     0.982952154     0.774217012     0.529565782
    3.956088081     1.041228560     1.029892162     0.991985773     0.781424809     0.534750488
    3.945951024     1.048185150     1.036774447     0.998620261     0.786711108     0.538544401
    3.932119186     1.057721577     1.046208437     1.007712658     0.793945693     0.543724458
    3.922004984     1.064727313     1.053138500     1.014390388     0.799251577     0.547514748
    3.908204327     1.074331250     1.062638110     1.023542141     0.806512863     0.552689607
    3.898112962     1.081386668     1.069616456     1.030263521     0.811838244     0.556475882
    3.884343437     1.091058850     1.079182378     1.039475187     0.819126100     0.561644964
    3.874274808     1.098164506     1.086209533     1.046240638     0.824470888     0.565426774
    3.860536347     1.107905676     1.095842468     1.055512775     0.831785166     0.570589385
    3.850490422     1.115062109     1.102918937     1.062322700     0.837149240     0.574366181
    3.836782924     1.124873003     1.112619577     1.071655855     0.844489768     0.579521544
    3.826759669     1.132080743     1.119745858     1.078510644     0.849872988     0.583292739
    3.813083101     1.141962098     1.129514896     1.087905363     0.857239576     0.588440054
    3.803082449     1.149221693     1.136691503     1.094805419     0.862641804     0.592205062
    3.789436710     1.159174259     1.146529641     1.104262250     0.870034251     0.597343507
    3.779458610     1.166486254     1.153757085     1.111207972     0.875455329     0.601101710
    3.765843668     1.176510771     1.163665014     1.120727450     0.882873408     0.606230424
    3.755888053     1.183875723     1.170943816     1.127719242     0.888313172     0.609981190
    3.742303806     1.193972960     1.180922257     1.137301925     0.895756656     0.615099309
    3.732370660     1.201391415     1.188252927     1.144340177     0.901214920     0.618841996
    3.718817042     1.211562122     1.198302578     1.153986598     0.908683543     0.623948643
    3.708906314     1.219034643     1.205685641     1.161071711     0.914160114     0.627682617
    3.695383257     1.229279606     1.215807235     1.170782433     0.921653612     0.632776935
    3.685494864     1.236806767     1.223243227     1.177914815     0.927148289     0.636501566
    3.672002318     1.247126762     1.233437487     1.187690382     0.934666366     0.641582677
    3.662136226     1.254709143     1.240926946     1.194870442     0.940178929     0.645297318
    3.648674108     1.265104961     1.251194607     1.204711409     0.947721274     0.650364322
    3.638830267     1.272743144     1.258738074     1.211939551     0.953251487     0.654068300
    3.625398509     1.283215597     1.269079892     1.221846485     0.960817776     0.659120263
    3.615576868     1.290910174     1.276677917     1.229123120     0.966365391     0.662812879
    3.602175403     1.301460070     1.287094638     1.239096575     0.973955268     0.667848826
    3.592375913     1.309211643     1.294747779     1.246422118     0.979520020     0.671529358
    3.579004675     1.319839816     1.305240178     1.256462668     0.987133117     0.676548297
    3.569227284     1.327649004     1.312949007     1.263837542     0.992714730     0.680216015
    3.555886205     1.338356286     1.323517853     1.273945753     1.000350644     0.685216933
    3.546130865     1.346223687     1.331282925     1.281370361     1.005948803     0.688871082
    3.532819861     1.357010947     1.341929021     1.291546823     1.013607118     0.693852957
    3.523086520     1.364937209     1.349750933     1.299021606     1.019221513     0.697492783
    3.509805542     1.375805296     1.360475064     1.309266888     1.026901767     0.702454543
    3.500094150     1.383791051     1.368354400     1.316792269     1.032532055     0.706079243
    3.486843130     1.394740853     1.379157386     1.327106968     1.040233780     0.711019763
    3.477153638     1.402786750     1.387094744     1.334683380     1.045879607     0.714628488
    3.463932509     1.413819154     1.397977401     1.345068085     1.053602306     0.719546575
    3.454264882     1.421925854     1.405973390     1.352695967     1.059263307     0.723138431
    3.441073544     1.433041779     1.416936565     1.363151288     1.067006480     0.728032852
    3.431427715     1.441209962     1.424991811     1.370831092     1.072682284     0.731606929
    3.418266134     1.452410334     1.436036356     1.381357640     1.080445407     0.736476433
    3.408642070     1.460640666     1.444151472     1.389089797     1.086135611     0.740031804
    3.395510179     1.471926433     1.455278256     1.399688189     1.093918140     0.744875133
    3.385907797     1.480219635     1.463453902     1.407473173     1.099622353     0.748410886
    3.372805529     1.491591754     1.474663804     1.418144028     1.107423714     0.753226770
    3.363224794     1.499948534     1.482900631     1.425982295     1.113141502     0.756741967
    3.350152082     1.511407997     1.494194557     1.436726248     1.120961097     0.761529116
    3.340592961     1.519829079     1.502493226     1.444618258     1.126692004     0.765022797
    3.327549739     1.531376903     1.513872109     1.455435960     1.134529204     0.769779883
    3.318012182     1.539863053     1.522233319     1.463382201     1.140272766     0.773251064
    3.304998348     1.551500296     1.533698125     1.474274325     1.148126919     0.777976721
    3.295482305     1.560052294     1.542122591     1.482275292     1.153882642     0.781424382
    3.282497826     1.571780033     1.553674303     1.493242516     1.161753054     0.786117192
    3.273003246     1.580398682     1.562162755     1.501298713     1.167520423     0.789540280
    3.260048055     1.592218034     1.573802393     1.512341740     1.175406376     0.794198788
    3.250574888     1.600904181     1.582355608     1.520453705     1.181184863     0.797596235
    3.237648901     1.612816336     1.594084258     1.531573289     1.189085631     0.802218974
    3.228197097     1.621570838     1.602703016     1.539741558     1.194874676     0.805589684
    3.215300282     1.633576987     1.614521766     1.550938448     1.202789479     0.810175147
    3.205869790     1.642400768     1.623206912     1.559163610     1.208588523     0.813518024
    3.193002061     1.654502204     1.635116945     1.570438632     1.216516588     0.818064702
    3.183592832     1.663396212     1.643869346     1.578721291     1.222325047     0.821378623
    3.170754106     1.675594262     1.655871877     1.590075295     1.230265570     0.825884968
    3.161366106     1.684559496     1.664692449     1.598416093     1.236082851     0.829168790
    3.148556350     1.696855519     1.676788720     1.609849946     1.244034994     0.833633205
    3.139189528     1.705893003     1.685678402     1.618249544     1.249860486     0.836885748
    3.126408641     1.718288470     1.697869766     1.629764207     1.257823433     0.841306618
    3.117062947     1.727399271     1.706829535     1.638223295     1.263656515     0.844526672
    3.104310896     1.739895667     1.719117353     1.649819734     1.271629417     0.848902325
    3.094986264     1.749080931     1.728148264     1.658339069     1.277469489     0.852088668
    3.082262964     1.761679813     1.740533971     1.670018309     1.285451506     0.856417404
    3.072959376     1.770940683     1.749637074     1.678598641     1.291297943     0.859568772
    3.060264778     1.783643658     1.762122146     1.690361740     1.299288229     0.863848862
    3.050982168     1.792981323     1.771298537     1.699003854     1.305140412     0.866963981
    3.038316205     1.805790068     1.783884518     1.710851928     1.313138141     0.871193684
    3.029054522     1.815205790     1.793135358     1.719556667     1.318995472     0.874271280
    3.016417109     1.828122023     1.805823833     1.731490860     1.326999814     0.878448849
    3.007176320     1.837617058     1.815150279     1.740259057     1.332861676     0.881487639
    2.994567424     1.850642526     1.827942854     1.752280525     1.340871789     0.885611333
    2.985347461     1.860218188     1.837346116     1.761113054     1.346737576     0.888610056
    2.972767000     1.873354699     1.850244456     1.773223001     1.354752627     0.892678167
    2.963567847     1.883012327     1.859725769     1.782120752     1.360621726     0.895635586
    2.951015752     1.896261733     1.872731579     1.794320406     1.368640869     0.899646446
    2.941837341     1.906002686     1.882292189     1.803284274     1.374512650     0.902561353
    2.929313562     1.919366875     1.895407206     1.815574881     1.382535022     0.906513341
    2.920155845     1.929192561     1.905048410     1.824605798     1.388408851     0.909384570
    2.907660298     1.942673460     1.918274403     1.836988621     1.396433561     0.913276108
    2.898523240     1.952585270     1.927997475     1.846087487     1.402308754     0.916102511
    2.886055876     1.966184817     1.941336221     1.858563783     1.410334863     0.919932054
    2.876939426     1.976184226     1.951142517     1.867731562     1.416210742     0.922712522
    2.864500194     1.989904415     1.964595840     1.880302617     1.424237276     0.926478554
    2.855404286     1.999992879     1.974486690     1.889540240     1.430113103     0.929211977
    2.842993102     2.013835743     1.988056453     1.902207357     1.438139043     0.932912991
    2.833917736     2.024014733     1.998033198     1.911515752     1.444014032     0.935598259
    2.821534533     2.037982307     2.011721254     1.924280209     1.452038279     0.939232735
    2.812479625     2.048253368     2.021785306     1.933660356     1.457911630     0.941868740
    2.800124336     2.062347737     2.035593556     1.946523455     1.465933033     0.945435144
    2.791089853     2.072712382     2.045746290     1.955976284     1.471803863     0.948020749
    2.778762444     2.086935663     2.059676656     1.968939330     1.479821201     0.951517521
    2.769748335     2.097395445     2.069919480     1.978465790     1.485688586     0.954051572
    2.757448740     2.111749763     2.083973890     1.991530069     1.493700551     0.957477116
    2.748454955     2.122306279     2.094308252     2.001131130     1.499563524     0.959958439
    2.736183073     2.136793837     2.108488700     2.014297970     1.507568759     0.963311138
    2.727209562     2.147448684     2.118916044     2.023974579     1.513426280     0.965738531
    2.714965377     2.162071662     2.133224495     2.037245260     1.521423317     0.969016724
    2.706012106     2.172826468     2.143746287     2.046998372     1.527274294     0.971388965
    2.693795549     2.187587114     2.158184766     2.060374205     1.535261604     0.974590970
    2.684862468     2.198443534     2.168802497     2.070204777     1.541104886     0.976906818
    2.672673441     2.213344143     2.183373068     2.083687085     1.549080863     0.980030934
    2.663760516     2.224303839     2.194088227     2.093596058     1.554915228     0.982289129
    2.651598984     2.239346711     2.208792949     2.107186134     1.562878165     0.985333629
    2.642706148     2.250411418     2.219607091     2.117174490     1.568702352     0.987532910
    2.630572044     2.265598903     2.234448066     2.130873641     1.576650464     0.990496059
    2.621699282     2.276770351     2.245362736     2.140942333     1.582463131     0.992635151
    2.609592539     2.292104863     2.260342121     2.154751890     1.590394558     0.995515209
    2.600739765     2.303384830     2.271358904     2.164901887     1.596194310     0.997592835
    2.588660333     2.318868793     2.286478852     2.178823152     1.604107086     1.000388056
    2.579827532     2.330259063     2.297599333     2.189055403     1.609892448     1.002402939
    2.567775343     2.345894969     2.312862060     2.203089702     1.617784528     1.005111587
    2.558962464     2.357397388     2.324087876     2.213405183     1.623553972     1.007062460
    2.546937453     2.373187765     2.339495620     2.227553835     1.631423216     1.009682808
    2.538144462     2.384804197     2.350828421     2.237953510     1.637175139     1.011568413
    2.526146560     2.400751636     2.366383473     2.252217850     1.645019317     1.014098757
    2.517373390     2.412484003     2.377824955     2.262702702     1.650752056     1.015917854
    2.505402565     2.428591122     2.393529620     2.277084046     1.658568832     1.018356511
    2.496649183     2.440441366     2.405081493     2.287655047     1.664280643     1.020107883
    2.484705334     2.456710874     2.420938157     2.302154751     1.672067602     1.022453212
    2.475971689     2.468680993     2.432602178     2.312812888     1.677756679     1.024135669
    2.464054782     2.485115619     2.448613233     2.327432276     1.685511287     1.026386061
    2.455340842     2.497207627     2.460391163     2.338178517     1.691175736     1.027998438
    2.443450810     2.513810185     2.476559072     2.352918942     1.698895371     1.030152330
    2.434756524     2.526026165     2.488452734     2.363754281     1.704533235     1.031693504
    2.422893300     2.542799518     2.504779997     2.378617089     1.712215165     1.033749397
    2.414218617     2.555141590     2.516791238     2.389542512     1.717824407     1.035218296
    2.402382169     2.572088663     2.533280400     2.404529053     1.725465794     1.037174762
    2.393727056     2.584558989     2.545411100     2.415545549     1.731044295     1.038570366
    2.381917281     2.601682790     2.562064774     2.430657190     1.738642201     1.040426039
    2.373281688     2.614283603     2.574316871     2.441765765     1.744187773     1.041747376
    2.361498554     2.631587178     2.591137696     2.457003851     1.751739135     1.043500971
    2.352882431     2.644320745     2.603513151     2.468205501     1.757249501     1.044747134
    2.341125870     2.661807244     2.620503846     2.483571407     1.764751158     1.046397474
    2.332529183     2.674675880     2.633004655     2.494867126     1.770223953     1.047567632
    2.320799129     2.692348525     2.650167999     2.510362229     1.777672628     1.049113648
    2.312221827     2.705354606     2.662796207     2.521753015     1.783105408     1.050207043
    2.300518247     2.723216668     2.680135008     2.537378670     1.790497695     1.051647731
    2.291960280     2.736362650     2.692892722     2.548865543     1.795887935     1.052663717
    2.280283073     2.754417494     2.710409864     2.564623118     1.803220316     1.053998255
    2.271744425     2.767705848     2.723299197     2.576207064     1.808565389     1.054936285
    2.260093556     2.785956938     2.740997640     2.592097942     1.815834231     1.056163958
    2.251574160     2.799390238     2.754020789     2.603779977     1.821131435     1.057023530
    2.239949580     2.817841093     2.771903527     2.619805515     1.828332971     1.058143818
    2.231449386     2.831421938     2.785062700     2.631586623     1.833579501     1.058924507
    2.219851028     2.850076211     2.803132841     2.647748215     1.840709858     1.059936999
    2.211370001     2.863807321     2.816430349     2.659629429     1.845902836     1.060638678
    2.199797798     2.882668698     2.834691007     2.675928413     1.852957991     1.061543212
    2.191335905     2.896552792     2.848129144     2.687910699     1.858094422     1.062165713
    2.179789790     2.915625114     2.866583566     2.704348464     1.865070248     1.062961717
    2.171346982     2.929665050     2.880164744     2.716432847     1.870147068     1.063505271
    2.159826904     2.948952212     2.898816204     2.733010735     1.877039293     1.064193425
    2.151403130     2.963150875     2.912542844     2.745198192     1.882053324     1.064658309
    2.139909056     2.982656888     2.931394705     2.761917552     1.888857551     1.065239020
    2.131504282     2.997017252     2.945269297     2.774209067     1.893805528     1.065624434
    2.120036111     3.016746234     2.964325001     2.791071240     1.900517233     1.066098398
    2.111650287     3.031271370     2.978350107     2.803467804     1.905395801     1.066404497
    2.100207987     3.051227566     2.997613191     2.820474133     1.912010333     1.066771316
    2.091841080     3.065920590     3.011791401     2.832976700     1.916816031     1.067002869
    2.080424582     3.086108325     3.031265451     2.850128487     1.923328600     1.067266309
    2.072076558     3.100972459     3.045599433     2.862738013     1.928057879     1.067420994
    2.060685796     3.121396210     3.065288153     2.880036574     1.934463578     1.067575668
    2.052356588     3.136434782     3.079780656     2.892754024     1.939112799     1.067644470
    2.040991529     3.157099114     3.099687803     2.910200627     1.945406584     1.067696635
    2.032681103     3.172315507     3.114341606     2.923026918     1.949972008     1.067705627
    2.021341680     3.193225128     3.134471044     2.940622824     1.956148712     1.067705619
    2.013049986     3.208622854     3.149289026     2.953558886     1.960626518     1.067705619
    2.001736131     3.229782622     3.169644727     2.971305350     1.966680861     1.067705619
    1.993463153     3.245365231     3.184629776     2.984352045     1.971067123     1.067705619
    1.982174816     3.266780104     3.205215774     3.002250260     1.976993696     1.067705619
    1.973920486     3.282551358     3.220370956     3.015408520     1.981284435     1.067705619
    1.962657600     3.304226454     3.241191397     3.033459667     1.987077724     1.067705619
    1.954421902     3.320190084     3.256519719     3.046730286     1.991268843     1.067705619
    1.943184417     3.342130685     3.277578870     3.064935526     1.996923228     1.067705619
    1.934967284     3.358290642     3.293083521     3.078319365     2.001010584     1.067705619
    1.923755133     3.380502147     3.314385716     3.096679787     2.006520335     1.067705619
    1.915556531     3.396862441     3.330069907     3.110177630     2.010499697     1.067705619
    1.904369680     3.419350405     3.351619585     3.128694281     2.015858989     1.067705619
    1.896189576     3.435915147     3.367486593     3.142306866     2.019726058     1.067705619
    1.885027958     3.458685348     3.389288358     3.160980791     2.024928992     1.067705619
    1.876866284     3.475458844     3.405341608     3.174708875     2.028679422     1.067705619
    1.865729833     3.498517172     3.427400123     3.193541019     2.033720013     1.067705619
    1.857586573     3.515503774     3.443643047     3.207385254     2.037349390     1.067705619
    1.846475237     3.538856295     3.465963090     3.226376500     2.042221590     1.067705619
    1.838350358     3.556060548     3.482399264     3.240337540     2.045725475     1.067705619
    1.827264072     3.579713554     3.504985769     3.259488739     2.050423197     1.067705619
    1.819157506     3.597140119     3.521618838     3.273567169     2.053797118     1.067705619
    1.808096218     3.621100052     3.544476825     3.292879066     2.058314226     1.067705619
    1.800007932     3.638753712     3.561310505     3.307075400     2.061553692     1.067705619
    1.788971609     3.663027234     3.584445139     3.326548675     2.065884048     1.067705619
    1.780901570     3.680912911     3.601483229     3.340863358     2.068984561     1.067705619
    1.769890128     3.705506912     3.624899827     3.360498622     2.073122040     1.067705619
    1.761838285     3.723629766     3.642146305     3.374932097     2.076079104     1.067705619
    1.750851692     3.748551289     3.665850256     3.394729811     2.080017605     1.067705619
    1.742817994     3.766916568     3.683309127     3.409282387     2.082826753     1.067705619
    1.731856165     3.792172944     3.707306018     3.429242959     2.086560217     1.067705619
    1.723840596     3.810786059     3.724981386     3.443914863     2.089217035     1.067705619
    1.712903498     3.836384809     3.749276906     3.464038550     2.092739432     1.067705619
    1.704906008     3.855251369     3.767173002     3.478829936     2.095239633     1.067705619
    1.693993573     3.881200304     3.791773027     3.499116903     2.098545054     1.067705619
    1.686014112     3.900326134     3.809894222     3.514027857     2.100884360     1.067705619
    1.675126273     3.926633251     3.834804715     3.534478077     2.103967058     1.067705619
    1.667164824     3.946024284     3.853155415     3.549508514     2.106141281     1.067705619
    1.656301548     3.972697913     3.878382556     3.570121863     2.108995826     1.067705619
    1.648358044     3.992360347     3.896967342     3.585271633     2.111000788     1.067705619
    1.637519264     4.019409061     3.922517438     3.606047795     2.113621821     1.067705619
    1.629593688     4.039349278     3.941340989     3.621316606     2.115453804     1.067705619
    1.618779354     4.066781937     3.967220509     3.642255085     2.117836304     1.067705619
    1.610871639     4.087006532     3.986287623     3.657642506     2.119491614     1.067705619
    1.600081701     4.114832306     4.012503211     3.678742616     2.121629812     1.067705619
    1.592191813     4.135348107     4.031818812     3.694248070     2.123105567     1.067705619
    1.581426203     4.163576478     4.058377280     3.715508910     2.124995442     1.067705619
    1.573554126     4.184390541     4.077946418     3.731131654     2.126288889     1.067705619
    1.562812794     4.213031317     4.104854752     3.752552089     2.127926520     1.067705619
    1.554958461     4.234150946     4.124682606     3.768291203     2.129032652     1.067705619
    1.544241357     4.263214283     4.151947978     3.789869850     2.130416510     1.067705619
    1.536404734     4.284647044     4.172039866     3.805724227     2.131331425     1.067705619
    1.525711808     4.314143453     4.199669626     3.827459423     2.132454809     1.067705619
    1.517892862     4.335897177     4.220031000     3.843427741     2.133179896     1.067705619
    1.507224046     4.365837549     4.248032693     3.865317530     2.134042084     1.067705619
    1.499422726     4.387920344     4.268669140     3.881398240     2.134583401     1.067705619
    1.488777972     4.418315960     4.297050501     3.903440340     2.135182321     1.067705619
    1.480994261     4.440736240     4.317967763     3.919631652     2.135521908     1.067705619
    1.470373500     4.471598799     4.346736731     3.941823434     2.135848376     1.067705619
    1.462607349     4.494365276     4.367940687     3.958123284     2.135971289     1.067705619
    1.452010547     4.525706902     4.397105397     3.980461731     2.136031343     1.067705619
    1.444261888     4.548828623     4.418602085     3.996867773     2.136031325     1.067705619
    1.433688997     4.580661893     4.448170881     4.019349457     2.136031325     1.067705619
    1.425957830     4.604148230     4.469966481     4.035859017     2.136031325     1.067705619
    1.415408764     4.636486207     4.499947925     4.058480068     2.136031325     1.067705619
    1.407695023     4.660346900     4.522048783     4.075090141     2.136031325     1.067705619
    1.397169766     4.693203132     4.552451643     4.097846193     2.136031325     1.067705619
    1.389473417     4.717448287     4.574864256     4.114553396     2.136031325     1.067705619
    1.378971902     4.750836852     4.605697526     4.137439559     2.136031325     1.067705619
    1.371292912     4.775476980     4.628428565     4.154240117     2.136031325     1.067705619
    1.360815072     4.809412504     4.659701456     4.177250930     2.136031325     1.067705619
    1.353153406     4.834458511     4.682757742     4.194140622     2.136031325     1.067705619
    1.342699191     4.868956197     4.714479694     4.217270003     2.136031325     1.067705619
    1.335054800     4.894419434     4.737868221     4.234244140     2.136031325     1.067705619
    1.324624176     4.929495095     4.770048902     4.257485340     2.136031325     1.067705619
    1.316997026     4.955387365     4.793776831     4.274538725     2.136031325     1.067705619
    1.306589909     4.991057452     4.826426137     4.297884265     2.136031325     1.067705619
    1.298979967     5.017391039     4.850500798     4.315011145     2.136031325     1.067705619
    1.288596324     5.053672667     4.883628850     4.338452756     2.136031325     1.067705619
    1.281003539     5.080460360     4.908057742     4.355646782     2.136031325     1.067705619
    1.270643320     5.117371368     4.941674906     4.379175352     2.136031325     1.067705619
    1.263067659     5.144626485     4.966465693     4.396429521     2.136031325     1.067705619
    1.252730797     5.182185445     5.000582553     4.420035006     2.136031325     1.067705619
    1.245172225     5.209921870     5.025743074     4.437341617     2.136031325     1.067705619
    1.234858687     5.248148149     5.060370450     4.461012980     2.136031325     1.067705619
    1.227317155     5.276380355     5.085908707     4.478363569     2.136031325     1.067705619
    1.217026873     5.315294152     5.121057649     4.502088695     2.136031325     1.067705619
    1.209502348     5.344037243     5.146981814     4.519473981     2.136031325     1.067705619
    1.199235271     5.383659634     5.182663591     4.543239586     2.136031325     1.067705619
    1.191727719     5.412929367     5.208981991     4.560649399     2.136031325     1.067705619
    1.181483798     5.453282353     5.245208086     4.584440939     2.136031325     1.067705619
    1.173993169     5.483095192     5.271929214     4.601864153     2.136031325     1.067705619
    1.163772353     5.524201764     5.308711327     4.625665724     2.136031325     1.067705619
    1.156298630     5.554574908     5.335843819     4.643090175     2.136031325     1.067705619
    1.146100853     5.596459086     5.373193841     4.666884401     2.136031325     1.067705619
    1.138643985     5.627410512     5.400746472     4.684296809     2.136031325     1.067705619
    1.128469213     5.670097425     5.438676487     4.708064733     2.136031325     1.067705619
    1.121029167     5.701645943     5.466658164     4.725450612     2.136031325     1.067705619
    1.110877333     5.745161877     5.505180416     4.749171561     2.136031325     1.067705619
    1.103454059     5.777327175     5.533600164     4.766515124     2.136031325     1.067705619
    1.093325129     5.821699655     5.572727049     4.790166585     2.136031325     1.067705619
    1.085918611     5.854502355     5.601593995     4.807450653     2.136031325     1.067705619
    1.075812517     5.899760211     5.641338027     4.831008139     2.136031325     1.067705619
    1.068422687     5.933221907     5.670661364     4.848214025     2.136031325     1.067705619
    1.058339398     5.979395368     5.711035158     4.871650920     2.136031325     1.067705619
    1.050966222     6.013538731     5.740824162     4.888758338     2.136031325     1.067705619
    1.040905670     6.060659503     5.781840389     4.912045743     2.136031325     1.067705619
    1.033549149     6.095508294     5.812104338     4.929032670     2.136031325     1.067705619
    1.023511283     6.143609661     5.853775691     4.952139247     2.136031325     1.067705619
    1.016171333     6.179188846     5.884523876     4.968981807     2.136031325     1.067705619
    1.006156103     6.228305759     5.926863005     4.991873608     2.136031325     1.067705619
    0.998832724     6.264641562     5.958104662     5.008545958     2.136031325     1.067705619
    0.988840080     6.314810765     6.001124131     5.031186279     2.136031325     1.067705619
    0.981533205     6.351930771     6.032868420     5.047660480     2.136031325     1.067705619
    0.971563096     6.403190909     6.076580631     5.070009616     2.136031325     1.067705619
    0.964272708     6.441124127     6.108836551     5.086255465     2.136031325     1.067705619
    0.954325085     6.493515889     6.153253678     5.108270555     2.136031325     1.067705619
    0.947051134     6.532292884     6.186030039     5.124255540     2.136031325     1.067705619
    0.937125946     6.585859114     6.231163906     5.145890451     2.136031325     1.067705619
    0.929868398     6.625512076     6.264469217     5.161579595     2.136031325     1.067705619
    0.919965596     6.680297950     6.310331206     5.182784768     2.136031325     1.067705619
    0.912724417     6.720860842     6.344173616     5.198140450     2.136031325     1.067705619
    0.902843949     6.776914014     6.390774525     5.218862750     2.136031325     1.067705619
    0.895619107     6.818422657     6.425161687     5.233844624     2.136031325     1.067705619
    0.885760923     6.875793441     6.472511577     5.254027258     2.136031325     1.067705619
    0.878552367     6.918285699     6.507450566     5.268592243     2.136031325     1.067705619
    0.868716418     6.977027266     6.555558591     5.288174348     2.136031325     1.067705619
    0.861524114     7.020543140     6.591055725     5.302276589     2.136031325     1.067705619
    0.851710348     7.080711724     6.639929921     5.321193451     2.136031325     1.067705619
    0.844534264     7.125293562     6.675990636     5.334784647     2.136031325     1.067705619
    0.834742631     7.186948682     6.725637675     5.352967560     2.136031325     1.067705619
    0.827582732     7.232641318     6.762266304     5.365995827     2.136031325     1.067705619
    0.817813183     7.295846044     6.812691216     5.383372456     2.136031325     1.067705619
    0.810669436     7.342696988     6.849890765     5.395783530     2.136031325     1.067705619
    0.800921920     7.407518181     6.901096591     5.412278993     2.136031325     1.067705619
    0.793794275     7.455577857     6.938868507     5.424014939     2.136031325     1.067705619
    0.784068742     7.522086507     6.990855938     5.439549593     2.136031325     1.067705619
    0.776957181     7.571408453     7.029199764     5.450551589     2.136031325     1.067705619
    0.767253581     7.639679963     7.081966654     5.465044506     2.136031325     1.067705619
    0.760158055     7.690321085     7.120879692     5.475251890     2.136031325     1.067705619
    0.750476337     7.760435677     7.174420587     5.488613397     2.136031325     1.067705619
    0.743396812     7.812456546     7.213897512     5.497965563     2.136031325     1.067705619
    0.733736926     7.884499611     7.268202997     5.510111816     2.136031325     1.067705619
    0.726673369     7.937964714     7.308235324     5.518549822     2.136031325     1.067705619
    0.717035281     8.012027241     7.363291290     5.529394164     2.136031325     1.067705619
    0.709987658     8.067005362     7.403866844     5.536845717     2.136031325     1.067705619
    0.700371285     8.143184428     7.459653668     5.546316190     2.136031325     1.067705619
    0.693339563     8.199748968     7.500755894     5.552711991     2.136031325     1.067705619
    0.683744888     8.278148259     7.557247517     5.560718710     2.136031325     1.067705619
    0.676729016     8.336377681     7.598854752     5.565998945     2.136031325     1.067705619
    0.667155971     8.417108055     7.656017500     5.572457652     2.136031325     1.067705619
    0.660155933     8.477086275     7.698101985     5.576621801     2.136031325     1.067705619
    0.650604486     8.560266404     7.755893238     5.581485083     2.136031325     1.067705619
    0.643620215     8.622083307     7.798420223     5.584468116     2.136031325     1.067705619
    0.634090315     8.707840337     7.856786845     5.587639921     2.136031325     1.067705619
    0.627121793     8.771592289     7.899713316     5.589256043     2.136031325     1.067705619
    0.617613390     8.860062620     7.958589734     5.590615036     2.136031325     1.067705619
    0.610660585     8.925853032     8.001862963     5.590965991     2.136031325     1.067705619
    0.601173629     9.017183128     8.061169264     5.590965889     2.136031325     1.067705619
    0.594236506     9.085123134     8.104725003     5.590965889     2.136031325     1.067705619
    0.584770929     9.179470504     8.164364292     5.590965889     2.136031325     1.067705619
    0.577849473     9.249679691     8.208124499     5.590965889     2.136031325     1.067705619
    0.568405242     9.347213887     8.267980419     5.590965889     2.136031325     1.067705619
    0.561499385     9.419821056     8.311851725     5.590965889     2.136031325     1.067705619
    0.552076450     9.520724857     8.371784591     5.590965889     2.136031325     1.067705619
    0.545186158     9.595868954     8.415655237     5.590965889     2.136031325     1.067705619
    0.535784486     9.700339620     8.475497515     5.590965889     2.136031325     1.067705619
    0.528909743     9.778170657     8.519235811     5.590965889     2.136031325     1.067705619
    0.519529265     9.886421286     8.578788541     5.590965889     2.136031325     1.067705619
    0.512670021     9.967101402     8.622237660     5.590965889     2.136031325     1.067705619
    0.503310705    10.079362345     8.681265504     5.590965889     2.136031325     1.067705619
    0.496466943    10.163066948     8.724239157     5.590965889     2.136031325     1.067705619
    0.487128722    10.279587599     8.782467942     5.590965889     2.136031325     1.067705619
    0.480300391    10.366506662     8.824743776     5.590965889     2.136031325     1.067705619
    0.470983248    10.487557169     8.881850423     5.590965889     2.136031325     1.067705619
    0.464170298    10.577896528     8.923169868     5.590965889     2.136031325     1.067705619
    0.454874166    10.703769719     8.978778615     5.590965889     2.136031325     1.067705619
    0.448076597    10.797752504     9.018846937     5.590965889     2.136031325     1.067705619
    0.438801426    10.928766033     9.072508158     5.590965889     2.136031325     1.067705619
    0.432019188    11.026634341     9.110983023     5.590965889     2.136031325     1.067705619
    0.422764928    11.163132481     9.162182502     5.590965889     2.136031325     1.067705619
    0.415997987    11.265148854     9.198680039     5.590965889     2.136031325     1.067705619
    0.406764587    11.407504961     9.246828774     5.590965889     2.136031325     1.067705619
    0.400012910    11.513954523     9.280883807     5.590965889     2.136031325     1.067705619
    0.390800353    11.662573601     9.325351206     5.590965889     2.136031325     1.067705619
    0.384063891    11.773764906     9.356462803     5.590965889     2.136031325     1.067705619
    0.374872110    11.929084598     9.396565714     5.590965889     2.136031325     1.067705619
    0.368150844    12.045350383     9.424074018     5.590965889     2.136031325     1.067705619
    0.358979790    12.207843750     9.458975151     5.590965889     2.136031325     1.067705619
    0.352273687    12.329542351     9.482334553     5.590965889     2.136031325     1.067705619
    0.343123309    12.499716532     9.511233163     5.590965889     2.136031325     1.067705619
    0.336432320    12.627232202     9.530034817     5.590965889     2.136031325     1.067705619
    0.327302600    12.805628304     9.551960719     5.590965889     2.136031325     1.067705619
    0.320626707    12.939371747     9.565771905     5.590965889     2.136031325     1.067705619
    0.311517563    13.126556121     9.580072238     5.590965889     2.136031325     1.067705619
    0.304856716    13.266955899     9.587791420     5.590965889     2.136031325     1.067705619
    0.295768114    13.463520505     9.593541011     5.590965889     2.136031325     1.067705619
    0.289122297    13.611020400     9.594942457     5.590965889     2.136031325     1.067705619
    0.280054203    13.817565546     9.594941986     5.590965889     2.136031325     1.067705619
    0.273423364    13.972587154     9.594941986     5.590965889     2.136031325     1.067705619
    0.264375712    14.189697110     9.594941986     5.590965889     2.136031325     1.067705619
    0.257759853    14.352653350     9.594941986     5.590965889     2.136031325     1.067705619
    0.248732591    14.580850830     9.594941986     5.590965889     2.136031325     1.067705619
    0.242131644    14.752064323     9.594941986     5.590965889     2.136031325     1.067705619
    0.233124756    14.991682115     9.594941986     5.590965889     2.136031325     1.067705619
    0.226538688    15.171394982     9.594941986     5.590965889     2.136031325     1.067705619
    0.217552108    15.422519528     9.594941986     5.590965889     2.136031325     1.067705619
    0.210980901    15.610656312     9.594941986     5.590965889     2.136031325     1.067705619
    0.202014595    15.872791433     9.594941986     5.590965889     2.136031325     1.067705619
    0.195458200    16.068889675     9.594941986     5.590965889     2.136031325     1.067705619
    0.186512117    16.341021899     9.594941986     5.590965889     2.136031325     1.067705619
    0.179970500    16.543641599     9.594941986     5.590965889     2.136031325     1.067705619
    0.171044590    16.822972531     9.594941986     5.590965889     2.136031325     1.067705619
    0.164517734    17.029202143     9.594941986     5.590965889     2.136031325     1.067705619
    0.155611964    17.310627571     9.594941986     5.590965889     2.136031325     1.067705619
    0.149099820    17.515829482     9.594941986     5.590965889     2.136031325     1.067705619
    0.140214122    17.788680274     9.594941986     5.590965889     2.136031325     1.067705619
    0.133716672    17.984817845     9.594941986     5.590965889     2.136031325     1.067705619
    0.124851031    18.233287648     9.594941986     5.590965889     2.136031325     1.067705619
    0.118368224    18.403271374     9.594941986     5.590965889     2.136031325     1.067705619
    0.109522572    18.598472904     9.594941986     5.590965889     2.136031325     1.067705619
    0.103054393    18.707696532     9.594941986     5.590965889     2.136031325     1.067705619
    0.094228679    18.816317841     9.594941986     5.590965889     2.136031325     1.067705619
    0.087775093    18.849872429     9.594941986     5.590965889     2.136031325     1.067705619
    0.078969285    18.870709111     9.594941986     5.590965889     2.136031325     1.067705619
    0.072530260    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
    0.063744306    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
    0.057319791    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
    0.048553658    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
    0.042143636    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
    0.033397275    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
    0.027001712    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
    0.018275072    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
    0.011893936    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
    0.003186966    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.003186966    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.011893936    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.018275072    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.027001712    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.033397275    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.042143636    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.048553658    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.057319791    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.063744306    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.072530260    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.078969285    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.087775093    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.094228679    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.103054393    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.109522572    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.118368224    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.124851031    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.133716672    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.140214122    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.149099820    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.155611964    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.164517734    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.171044590    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.179970500    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.186512117    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.195458200    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.202014595    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.210980901    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.217552108    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.226538688    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.233124756    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.242131644    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.248732591    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.257759853    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.264375712    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.273423364    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.280054203    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.289122297    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.295768114    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.304856716    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.311517563    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.320626707    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.327302600    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.336432320    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.343123309    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.352273687    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.358979790    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.368150844    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.374872110    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.384063891    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.390800353    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.400012910    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.406764587    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.415997987    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.422764928    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.432019188    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.438801426    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.448076597    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.454874166    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.464170298    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.470983248    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.480300391    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.487128722    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.496466943    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.503310705    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.512670021    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.519529265    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.528909743    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.535784486    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.545186158    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.552076450    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.561499385    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.568405242    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.577849473    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.584770929    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.594236506    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.601173629    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.610660585    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.617613390    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.627121793    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.634090315    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.643620215    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.650604486    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.660155933    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.667155971    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.676729016    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.683744888    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.693339563    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.700371285    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.709987658    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.717035281    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.726673369    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.733736926    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.743396812    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.750476337    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.760158055    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.767253581    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.776957181    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.784068742    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.793794275    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.800921920    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.810669436    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.817813183    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.827582732    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.834742631    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.844534264    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.851710348    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.861524114    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.868716418    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.878552367    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.885760923    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.895619107    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.902843949    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.912724417    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.919965596    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.929868398    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.937125946    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.947051134    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.954325085    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.964272708    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.971563096    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.981533205    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.988840080    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -0.998832724    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -1.006156103    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -1.016171333    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -1.023511283    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -1.033549149    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -1.040905670    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -1.050966222    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -1.058339398    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -1.068422687    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -1.075812517    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -1.085918611    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -1.093325129    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -1.103454059    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -1.110877333    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -1.121029167    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -1.128469213    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -1.138643985    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -1.146100853    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -1.156298630    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -1.163772353    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -1.173993169    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -1.181483798    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -1.191727719    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -1.199235271    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -1.209502348    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -1.217026873    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -1.227317155    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -1.234858687    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -1.245172225    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -1.252730797    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -1.263067659    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -1.270643320    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -1.281003539    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -1.288596324    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -1.298979967    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -1.306589909    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -1.316997026    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -1.324624176    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -1.335054800    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -1.342699191    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -1.353153406    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -1.360815072    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -1.371292912    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -1.378971902    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -1.389473417    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -1.397169766    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -1.407695023    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -1.415408764    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -1.425957830    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -1.433688997    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -1.444261888    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -1.452010547    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -1.462607349    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -1.470373500    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -1.480994261    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -1.488777972    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -1.499422726    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -1.507224046    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -1.517892862    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -1.525711808    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -1.536404734    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -1.544241357    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -1.554958461    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -1.562812794    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -1.573554126    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -1.581426203    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -1.592191813    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -1.600081701    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -1.610871639    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -1.618779354    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -1.629593688    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -1.637519264    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -1.648358044    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -1.656301548    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -1.667164824    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619
   -1.675126273    18.870702330     9.594941986     5.590965889     2.136031325     1.067705619


==> dissipation_kin.txt <==
    2.402800718     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.397458849     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.390169957     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.384840133     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.377567680     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.372249878     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.364993815     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.359688011     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.352448315     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.347154476     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.339931114     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.334649209     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.327442132     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.322172145     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.314981322     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.309723220     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.302548619     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.297302370     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.290143943     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.284909522     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.277767253     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.272544646     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.265418470     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.260207635     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.253097536     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.247898458     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.240804396     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.235617035     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.228538978     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.223363318     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.216301218     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.211137233     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.204091058     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.198938718     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.191908435     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.186767715     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.179753293     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.174624161     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.167625559     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.162508000     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.155525169     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.150419150     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.143452076     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.138357580     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.131406214     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.126323202     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.119387511     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.114315967     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.107395920     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.102335811     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.095431375     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.090382670     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.083493806     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.078456488     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.071583163     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.066557208     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.059699382     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.054684758     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.047842399     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.042839091     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.036012150     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.031020133     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.024208595     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.019227828     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.012431661     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.007462121     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    2.000681276     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.995722947     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.988957392     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.984010249     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.977259953     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.972323973     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.965588902     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.960664044     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.953944167     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.949030416     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.942325685     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.937423016     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.930733414     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.925841803     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.919167283     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.914286706     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.907627235     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.902757668     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.896113222     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.891254633     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.884625172     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.879777537     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.873163021     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.868326331     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.861726736     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.856900944     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.850316237     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.845501327     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.838931461     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.834127415     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.827572374     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.822779162     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.816238897     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.811456494     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.804930989     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.800159363     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.793648570     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.788887713     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.782391600     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.777641488     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.771160023     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.766420615     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.759953774     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.755225055     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.748772797     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.744054743     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.737617037     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.732909623     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.726486436     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.721789639     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.715380939     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.710694734     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.704300489     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.699624852     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.693245022     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.688579930     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.682214491     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.677559918     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.671208838     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.666564761     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.660228007     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.655594411     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.649271935     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.644648786     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.638340573     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.633727856     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.627433873     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.622831547     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.616551762     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.611959812     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.605694193     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.601112603     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.594861117     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.590289862     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.584052463     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.579491519     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.573268189     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.568717532     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.562508239     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.557967846     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.551772550     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.547242396     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.541061082     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.536541142     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.530373769     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.525864020     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.519710548     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.515210974     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.509071387     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.504581963     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.498456213     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.493976916     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.487864986     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.483395783     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.477297634     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.472838518     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.466754125     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.462305063     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.456234394     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.451795362     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.445738378     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.441309360     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.435266044     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.430847008     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.424817319     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.420408258     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.414392165     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.409993045     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.403990524     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.399601322     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.393612332     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.389233032     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.383257550     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.378888127     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.372926128     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.368566551     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.362617996     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.358268264     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.352333119     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.347993193     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.342071427     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.337741290     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.331832887     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.327512516     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.321617444     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.317306813     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.311425023     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.307124110     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.301255595     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.296964382     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.291109109     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.286827574     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.280985495     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.276713620     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.270884720     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.266622474     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.260806719     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.256554094     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.250751453     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.246508408     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.240718858     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.236485385     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.230708892     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.226484968     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.220721501     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.216507109     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.210756635     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.206551743     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.200814247     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.196618839     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.190894272     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.186708325     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.180996671     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.176820167     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.171121394     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.166954310     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.161268387     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.157110698     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.151437607     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.147289299     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.141628993     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.137490040     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.131842502     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.127712881     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.122078080     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.117957774     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.112335677     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.108224663     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.102615254     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.098513507     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.092916739     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.088824251     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.083240107     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.079156846     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.073585302     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.069511244     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.063952268     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.059887397     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.054340956     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.050285256     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.044751320     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.040704766     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.035183309     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.031145879     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.025636885     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.021608561     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.016111982     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.012092741     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.006608562     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    1.002598387     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.997126575     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.993125451     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.987665973     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.983673868     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.978226709     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.974243606     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.968808734     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.964834609     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.959411992     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.955446837     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.950036450     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.946080233     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.940682045     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.936734758     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.931348744     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.927410355     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.922036484     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.918106976     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.912745231     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.908824590     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.903474938     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.899563130     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.894225541     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.890322559     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.884997007     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.881102834     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.875789289     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.871903893     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.866602329     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.862725695     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.857436097     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.853568208     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.848290535     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.844431367     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.839165604     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.835315133     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.830061239     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.826219457     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.820977416     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.817144300     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.811914079     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.808089604     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.802871172     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.799055330     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.793848671     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.790041429     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.784846511     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.781047862     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.775864661     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.772074572     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.766903064     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.763121520     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.757961671     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.754188664     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.749040452     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.745275949     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.740139349     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.736383334     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.731258322     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.727510780     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.722397324     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.718658230     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.713556306     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.709825652     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.704735228     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.701012990     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.695934049     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.692220195     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.687152714     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.683447244     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.678391183     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.674694064     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.669649415     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.665960632     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.660927362     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.657246899     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.652224975     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.648552816     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.643542216     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.639878336     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.634879043     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.631223426     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.626235400     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.622588031     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.617611256     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.613972110     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.609006562     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.605375623     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.600421269     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.596798522     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.591855347     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.588240767     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.583308738     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.579702309     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.574781402     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.571183108     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.566273300     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.562683116     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.557784382     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.554202302     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.549314610     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.545740608     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.540863942     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.537298003     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.532432331     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.528874431     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.524019736     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.520469867     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.515626118     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.512084247     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.507251427     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.503717539     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.498895617     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.495369710     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.490558662     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.487040698     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.482240499     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.478730477     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    0.473941103     0.000000000     0.000000000     0.000000000     0.001667303     0.000000000
    0.470438992     0.000000000     0.000000000     0.000000000     0.007769052     0.000000000
    0.465660419     0.000000000     0.000000000     0.000000000     0.016196414     0.000000000
    0.462166209     0.000000000     0.000000000     0.000000000     0.022401075     0.000000000
    0.457398414     0.000000000     0.000000000     0.000000000     0.030909293     0.000000000
    0.453912082     0.000000000     0.000000000     0.000000000     0.037149132     0.000000000
    0.449155039     0.000000000     0.000000000     0.000000000     0.045666270     0.000000000
    0.445676570     0.000000000     0.000000000     0.000000000     0.051908272     0.000000000
    0.440930256     0.000000000     0.000000000     0.000000000     0.060442724     0.000000000
    0.437459632     0.000000000     0.000000000     0.000000000     0.066701563     0.000000000
    0.432724023     0.000000000     0.000000000     0.000000000     0.075267804     0.000000000
    0.429261229     0.000000000     0.000000000     0.000000000     0.081549063     0.000000000
    0.424536300     0.000000000     0.000000000     0.000000000     0.090139550     0.000000000
    0.421081312     0.000000000     0.000000000     0.000000000     0.096435489     0.000000000
    0.416367040     0.000000000     0.000000000     0.000000000     0.105040870     0.000000000
    0.412919842     0.000000000     0.000000000     0.000000000     0.111345398     0.000000000
    0.408216202     0.000000000     0.000000000     0.000000000     0.119960356     0.000000000
    0.404776777     0.000000000     0.000000000     0.000000000     0.126270434     0.000000000
    0.400083746     0.000000000     0.000000000     0.000000000     0.134891563     0.000000000
    0.396652079     0.000000000     0.000000000     0.000000000     0.141204702     0.000000000
    0.391969632     0.000000000     0.000000000     0.000000000     0.149827721     0.000000000
    0.388545706     0.000000000     0.000000000     0.000000000     0.156140370     0.000000000
    0.383873820     0.000000000     0.000000000     0.000000000     0.164759601     0.000000000
    0.380457611     0.000000000     0.000000000     0.000000000     0.171067183     0.000000000
    0.375796261     0.000000000     0.000000000     0.000000000     0.179675962     0.000000000
    0.372387762     0.000000000     0.000000000     0.000000000     0.185973309     0.000000000
    0.367736923     0.000000000     0.000000000     0.004772996     0.194564375     0.001047115
    0.364336109     0.000000000     0.000000000     0.015209463     0.200846024     0.002773563
    0.359695759     0.000000000     0.000000000     0.030416656     0.209411813     0.005552781
    0.356302614     0.000000000     0.000000000     0.041883255     0.215672146     0.007864373
    0.351672728     0.001661854     0.000000000     0.057927038     0.224204893     0.010864615
    0.348287236     0.017261507     0.014302434     0.070052336     0.230438145     0.012905644
    0.343667797     0.039006757     0.034657543     0.087185248     0.238929864     0.015668956
    0.340289943     0.055254220     0.049968973     0.100128583     0.245130097     0.017509841
    0.335680912     0.077907980     0.071463222     0.118374381     0.253572533     0.019977573
    0.332310678     0.094832899     0.087636567     0.132164860     0.259733598     0.021719136
    0.327712047     0.118428752     0.110352416     0.151631225     0.268118196     0.024101632
    0.324349410     0.136055557     0.127447625     0.166358598     0.274233715     0.025785110
    0.319761146     0.160627099     0.151463453     0.187164639     0.282551587     0.027902126
    0.316406098     0.178980587     0.169540856     0.202916169     0.288614928     0.029408216
    0.311828186     0.204562041     0.194942413     0.225180714     0.296856844     0.031377298
    0.308480695     0.223667540     0.214067190     0.242045178     0.302861118     0.032744782
    0.303913110     0.250294115     0.240947303     0.265892806     0.311017495     0.034497090
    0.300573167     0.270177938     0.261190451     0.283963925     0.316955557     0.035716815
    0.296015885     0.297886559     0.289650963     0.309525899     0.325016467     0.037306110
    0.292683476     0.318576470     0.311090784     0.328901958     0.330880920     0.038408006
    0.288136473     0.347406302     0.341244610     0.356314732     0.338836089     0.039825605
    0.284811580     0.368931929     0.363968356     0.377097118     0.344619283     0.040784486
    0.280274824     0.398925029     0.395941969     0.406500064     0.352458092     0.041978536
    0.276957440     0.421318381     0.420047853     0.428791305     0.358152126     0.042776483
    0.272430915     0.452520466     0.453984363     0.460323755     0.365863605     0.043778785
    0.269121007     0.475816561     0.479584079     0.484225121     0.371460317     0.044448743
    0.264604689     0.508277991     0.515647125     0.518022831     0.379033140     0.045288632
    0.261302242     0.532515646     0.542869032     0.543631548     0.384524102     0.045841302
    0.256796114     0.566292593     0.581247645     0.579822650     0.391946573     0.046507033
    0.253501119     0.591515361     0.610240733     0.607228783     0.397323082     0.046927596
    0.249005151     0.626671243     0.651155453     0.645929448     0.404583117     0.047410167
    0.245717584     0.652928567     0.682094347     0.675212668     0.409836177     0.047704805
    0.241231758     0.689535729     0.725804835     0.716522665     0.416921282     0.048037726
    0.237951612     0.716884296     0.758896011     0.747749035     0.422041589     0.048230667
    0.233475896     0.755026111     0.805710648     0.791747566     0.428938834     0.048427916
    0.230203146     0.783531524     0.841200254     0.824966629     0.433916753     0.048521341
    0.225737533     0.823304893     0.891488059     0.871708621     0.440612739     0.048579457
    0.222472155     0.853043717     0.929671638     0.906950952     0.445438280     0.048579444
    0.218016612     0.894562156     0.983877031     0.956464145     0.451919097     0.048579444
    0.214758606     0.925624381     1.025111390     0.993739520     0.456581872     0.048579444
    0.210313110     0.969021840     1.083772034     1.046022549     0.462833042     0.048579444
    0.207062451     1.001514026     1.128489440     1.085318980     0.467322227     0.048579444
    0.202626977     1.046949625     1.192256643     1.140340546     0.473328629     0.048579444
    0.199383651     1.080998772     1.240980392     1.181624115     0.477632897     0.048579444
    0.194958175     1.128662844     1.310640009     1.239323420     0.483378669     0.048579444
    0.191722164     1.164421336     1.363998897     1.282538976     0.487486105     0.048579444
    0.187306678     1.214543103     1.440486892     1.342827181     0.492954509     0.048579444
    0.184077959     1.252195099     1.499222821     1.387899819     0.496852504     0.048579444
    0.179672431     1.305052654     1.583624736     1.450662438     0.502025760     0.048579444
    0.176450996     1.344822411     1.648583410     1.497499523     0.505700867     0.048579444
    0.172055402     1.400755897     1.742101837     1.562599463     0.510559952     0.048579444
    0.168841235     1.442918820     1.814193791     1.611092990     0.513997742     0.048579444
    0.164455550     1.502348060     1.918068306     1.678373864     0.518522135     0.048579444
    0.161248627     1.547245694     1.998191149     1.728402963     0.521706924     0.048579444
    0.156872844     1.610694266     2.113567086     1.797692381     0.525874157     0.048579444
    0.153673156     1.658754800     2.202493042     1.849125588     0.528788720     0.048579444
    0.149307234     1.726883476     2.330260075     1.920238131     0.532573934     0.048579444
    0.146114758     1.778650631     2.428514992     1.972935460     0.535199020     0.048579444
    0.141758682     1.852304749     2.569163215     2.045675090     0.538574514     0.048579444
    0.138573408     1.908478911     2.676938614     2.099489495     0.540889189     0.048579444
    0.134227162     1.988756642     2.830481065     2.173651409     0.543824002     0.048579444
    0.131049068     2.050254666     2.947607563     2.228429960     0.545802398     0.048579444
    0.126712619     2.138607765     3.113579488     2.303801730     0.548259016     0.048579444
    0.123541704     2.206652037     3.239550705     2.359386230     0.549875047     0.048579444
    0.119215029     2.305033566     3.417063145     2.435748494     0.551811895     0.048579444
    0.116051261     2.381282212     3.551089642     2.491975766     0.553024229     0.048579444
    0.111734351     2.492375295     3.738925087     2.569102525     0.554391535     0.048579444
    0.108577714     2.579127751     3.880020923     2.625804633     0.555185558     0.048579444
    0.104270537     2.706672839     4.076775377     2.703463445     0.555936462     0.048579444
    0.101121024     2.807150302     4.223878423     2.760467746     0.556207389     0.048579444
    0.096823563     2.956481399     4.428129410     2.838420035     0.556331602     0.048579444
    0.093681149     3.075292606     4.580224659     2.895549541     0.556331561     0.048579444
    0.089393381     3.253721206     4.790669598     2.973551203     0.556331561     0.048579444
    0.086258050     3.397180649     4.946867038     3.030625201     0.556331561     0.048579444
    0.081979951     3.615968693     5.162382151     3.108427827     0.556331561     0.048579444
    0.078851695     3.793577235     5.321924762     3.165262980     0.556331561     0.048579444
    0.074583249     4.064615999     5.541533715     3.242615679     0.556331561     0.048579444
    0.071462044     4.286596608     5.703744429     3.299027667     0.556331561     0.048579444
    0.067203218     4.636416023     5.926521215     3.375679704     0.556331561     0.048579444
    0.064089056     4.925078442     6.090714191     3.431485436     0.556331561     0.048579444
    0.059839843     5.358494450     6.315653245     3.507189636     0.556331561     0.048579444
    0.056732699     5.709418594     6.481032144     3.562210147     0.556331561     0.048579444
    0.052493067     6.258948373     6.706913694     3.636727334     0.556331561     0.048579444
    0.049392934     6.713885366     6.872475609     3.690791544     0.556331561     0.048579444
    0.045162858     7.398744317     7.097768034     3.763896284     0.556331561     0.048579444
    0.042069719     7.946603909     7.262265125     3.816845946     0.556331561     0.048579444
    0.037849184     8.723940151     7.485170556     3.888334087     0.556331561     0.048579444
    0.034763024     9.318936523     7.647230054     3.940030295     0.556331561     0.048579444
    0.030552004    10.154952221     7.865925410     4.009728710     0.556331561     0.048579444
    0.027472799    10.792990339     8.024269429     4.060060045     0.556331561     0.048579444
    0.023271280    11.690467154     8.237178215     4.127838374     0.556331561     0.048579444
    0.020199021    12.383371751     8.390802030     4.176729837     0.556331561     0.048579444
    0.016006978    13.359090084     8.596776230     4.242512444     0.556331561     0.048579444
    0.012941649    14.085328985     8.745048123     4.289932753     0.556331561     0.048579444
    0.008759058    15.023421058     8.943463291     4.353706707     0.556331561     0.048579444
    0.005700644    15.682464346     9.086116638     4.399670339     0.556331561     0.048579444
    0.001527481    16.532767861     9.276822692     4.461483757     0.556331561     0.048579444
   -0.001527481    17.130476180     9.414038149     4.506094628     0.556331561     0.048579444
   -0.005700644    17.902808957     9.597688024     4.566175803     0.556331561     0.048579444
   -0.008759058    18.444477825     9.729940419     4.609605506     0.556331561     0.048579444
   -0.012941649    19.144646326     9.907190168     4.668191311     0.556331561     0.048579444
   -0.016006978    19.651214368    10.034808624     4.710562075     0.556331561     0.048579444
   -0.020199021    20.303112352    10.205866724     4.767749161     0.556331561     0.048579444
   -0.023271280    20.740505119    10.328971168     4.809126519     0.556331561     0.048579444
   -0.027472799    21.249365487    10.493897554     4.864994475     0.556331561     0.048579444
   -0.030552004    21.572665953    10.612482918     4.905427758     0.556331561     0.048579444
   -0.034763024    21.952581374    10.771166036     4.960029817     0.556331561     0.048579444
   -0.037849184    22.190983265    10.885089421     4.999548046     0.556331561     0.048579444
   -0.042069719    22.469383866    11.037237807     5.052909323     0.556331561     0.048579444
   -0.045162858    22.641591820    11.146227119     5.091521580     0.556331561     0.048579444
   -0.049392934    22.837396696    11.291399881     5.143641727     0.556331561     0.048579444
   -0.052493067    22.952387292    11.395089621     5.181339828     0.556331561     0.048579444
   -0.056732699    23.081443375    11.532761661     5.232197403     0.556331561     0.048579444
   -0.059839843    23.156262540    11.630755402     5.268959263     0.556331561     0.048579444
   -0.064089056    23.236062822    11.760425962     5.318516343     0.556331561     0.048579444
   -0.067203218    23.278752114    11.852394112     5.354309319     0.556331561     0.048579444
   -0.071462044    23.319323097    11.973713338     5.402515898     0.556331561     0.048579444
   -0.074583249    23.334614767    12.059473922     5.437299938     0.556331561     0.048579444
   -0.078851695    23.346074826    12.172304067     5.484097988     0.556331561     0.048579444
   -0.081979951    23.347780863    12.251833605     5.517828519     0.556331561     0.048579444
   -0.086258050    23.347780413    12.356227007     5.563155671     0.556331561     0.048579444
   -0.089393381    23.347780413    12.429621924     5.595786112     0.556331561     0.048579444
   -0.093681149    23.347780413    12.525760599     5.639578718     0.556331561     0.048579444
   -0.096823563    23.347780413    12.593189422     5.671062566     0.556331561     0.048579444
   -0.101121024    23.347780413    12.681328121     5.713258335     0.556331561     0.048579444
   -0.104270537    23.347780413    12.742995635     5.743550916     0.556331561     0.048579444
   -0.108577714    23.347780413    12.823423713     5.784091051     0.556331561     0.048579444
   -0.111734351    23.347780413    12.879550206     5.813150986     0.556331561     0.048579444
   -0.116051261    23.347780413    12.952571271     5.851982022     0.556331561     0.048579444
   -0.119215029    23.347780413    13.003382816     5.879772394     0.556331561     0.048579444
   -0.123541704    23.347780413    13.069306144     5.916847579     0.556331561     0.048579444
   -0.126712619    23.361439615    13.115031475     5.943336874     0.556331561     0.048579444
   -0.131049068    23.389180740    13.174170050     5.978617234     0.556331561     0.048579444
   -0.134227162    23.416257716    13.215040585     6.003779908     0.556331561     0.048579444
   -0.138573408    23.454390613    13.267712220     6.037234876     0.556331561     0.048579444
   -0.141758682    23.481491118    13.303963546     6.061051746     0.556331561     0.048579444
   -0.146114758    23.520831451    13.350492854     6.092659555     0.556331561     0.048579444
   -0.149307234    23.551234876    13.382366207     6.115117973     0.556331561     0.048579444
   -0.153673156    23.594259124    13.423086632     6.144865767     0.556331561     0.048579444
   -0.156872844    23.626646137    13.450830282     6.165959549     0.556331561     0.048579444
   -0.161248627    23.671613913    13.486086020     6.193843085     0.556331561     0.048579444
   -0.164455550    23.705015692    13.509956796     6.213572158     0.556331561     0.048579444
   -0.168841235    23.751226240    13.540105101     6.239595071     0.556331561     0.048579444
   -0.172055402    23.785451167    13.560370147     6.257964741     0.556331561     0.048579444
   -0.176450996    23.832549869    13.585783874     6.282137491     0.556331561     0.048579444
   -0.179672431    23.867214589    13.602722843     6.299157676     0.556331561     0.048579444
   -0.184077959    23.914728021    13.623792664     6.321496502     0.556331561     0.048579444
   -0.187306678    23.949580278    13.637698696     6.337181027     0.556331561     0.048579444
   -0.191722164    23.997195865    13.654833851     6.357707225     0.556331561     0.048579444
   -0.194958175    24.032022238    13.666013630     6.372073442     0.556331561     0.048579444
   -0.199383651    24.079488845    13.679640909     6.390812885     0.556331561     0.048579444
   -0.202626977    24.114130940    13.688413186     6.403881342     0.556331561     0.048579444
   -0.207062451    24.161259324    13.698974971     6.420863949     0.556331561     0.048579444
   -0.210313110    24.195596029    13.705669160     6.432657920     0.556331561     0.048579444
   -0.214758606    24.242238158    13.713622400     6.447917190     0.556331561     0.048579444
   -0.218016612    24.276171364    13.718578534     6.458462580     0.556331561     0.048579444
   -0.222472155    24.322207153    13.724394479     6.472035465     0.556331561     0.048579444
   -0.225737533    24.355659148    13.727963085     6.481360522     0.556331561     0.048579444
   -0.230203146    24.400994249    13.732123606     6.493286918     0.556331561     0.048579444
   -0.233475896    24.433904578    13.734659752     6.501421846     0.556331561     0.048579444
   -0.237951612    24.478463742    13.737642869     6.511744046     0.556331561     0.048579444
   -0.241231758    24.510781876    13.739490121     6.518720145     0.556331561     0.048579444
   -0.245717584    24.554501645    13.741742382     6.527481935     0.556331561     0.048579444
   -0.249005151    24.586184344    13.743207997     6.533332736     0.556331561     0.048579444
   -0.253501119    24.629010593    13.745111434     6.540582113     0.556331561     0.048579444
   -0.256796114    24.660021283    13.746442908     6.545343846     0.556331561     0.048579444
   -0.261302242    24.701907040    13.748281666     6.551127287     0.556331561     0.048579444
   -0.264604689    24.732213802    13.749648446     6.554832941     0.556331561     0.048579444
   -0.269121007    24.773118616    13.751606735     6.559203058     0.556331561     0.048579444
   -0.272430915    24.802694090    13.753097670     6.561895062     0.556331561     0.048579444
   -0.276957440    24.842582892    13.755235377     6.564906208     0.556331561     0.048579444
   -0.280274824    24.871402655    13.756868321     6.566617600     0.556331561     0.048579444
   -0.284811580    24.910243325    13.759197588     6.568298584     0.556331561     0.048579444
   -0.288136473    24.938284723    13.760969537     6.569056400     0.556331561     0.048579444
   -0.292683476    24.976047255    13.763468472     6.569510490     0.556331561     0.048579444
   -0.296015885    25.003288877    13.765398406     6.569510418     0.556331561     0.048579444
   -0.300573167    25.039944510    13.768210831     6.569510418     0.556331561     0.048579444
   -0.303913110    25.066365508    13.770446103     6.569510418     0.556331561     0.048579444
   -0.308480695    25.101886163    13.773780771     6.569510418     0.556331561     0.048579444
   -0.311828186    25.127466334    13.776430797     6.569510418     0.556331561     0.048579444
   -0.316406098    25.161824443    13.780323425     6.569510418     0.556331561     0.048579444
   -0.319761146    25.186543464    13.783379356     6.569510418     0.556331561     0.048579444
   -0.324349410    25.219711881    13.787815981     6.569510418     0.556331561     0.048579444
   -0.327712047    25.243550347    13.791265278     6.569510418     0.556331561     0.048579444
   -0.332310678    25.275504393    13.796214451     6.569510418     0.556331561     0.048579444
   -0.335680912    25.298446069    13.800029663     6.569510418     0.556331561     0.048579444
   -0.340289943    25.329165758    13.805436748     6.569510418     0.556331561     0.048579444
   -0.343667797    25.351197770    13.809537682     6.569510418     0.556331561     0.048579444
   -0.348287236    25.380668580    13.815292372     6.569510418     0.556331561     0.048579444
   -0.351672728    25.401782598    13.819558384     6.569510418     0.556331561     0.048579444
   -0.356302614    25.429998872    13.825503923     6.569510418     0.556331561     0.048579444
   -0.359695759    25.450195489    13.829934737     6.569510418     0.556331561     0.048579444
   -0.364336109    25.477167066    13.836063674     6.569510418     0.556331561     0.048579444
   -0.367736923    25.496460929    13.840676216     6.569510418     0.556331561     0.048579444
   -0.372387762    25.522219930    13.847081795     6.569510418     0.556331561     0.048579444
   -0.375796261    25.540643599    13.851823518     6.569510418     0.556331561     0.048579444
   -0.380457611    25.565246168    13.858318659     6.569510418     0.556331561     0.048579444
   -0.383873820    25.582848314    13.863016404     6.569510418     0.556331561     0.048579444
   -0.388545706    25.606367130    13.869375679     6.569510418     0.556331561     0.048579444
   -0.391969632    25.623203797    13.874043154     6.569510418     0.556331561     0.048579444
   -0.396652079    25.645713396    13.880343787     6.569510418     0.556331561     0.048579444
   -0.400083746    25.661836653    13.884887592     6.569510418     0.556331561     0.048579444
   -0.404776777    25.683402074    13.891133318     6.569510418     0.556331561     0.048579444
   -0.408216202    25.698856156    13.895767226     6.569510418     0.556331561     0.048579444
   -0.412919842    25.719536207    13.902155115     6.569510418     0.556331561     0.048579444
   -0.416367040    25.734362762    13.906856124     6.569510418     0.556331561     0.048579444
   -0.421081312    25.754210378    13.913213914     6.569510418     0.556331561     0.048579444
   -0.424536300    25.768444787    13.917802593     6.569510418     0.556331561     0.048579444
   -0.429261229    25.787503010    13.923995814     6.569510418     0.556331561     0.048579444
   -0.432724023    25.801174049    13.928440177     6.569510418     0.556331561     0.048579444
   -0.437459632    25.819481563    13.934418579     6.569510418     0.556331561     0.048579444
   -0.440930256    25.832616591    13.938764050     6.569510418     0.556331561     0.048579444
   -0.445676570    25.850208528    13.944639968     6.569510418     0.556331561     0.048579444
   -0.449155039    25.862831594    13.948885368     6.569510418     0.556331561     0.048579444
   -0.453912082    25.879739661    13.954608501     6.569510418     0.556331561     0.048579444
   -0.457398414    25.891873567    13.958790445     6.569510418     0.556331561     0.048579444
   -0.462166209    25.908129035    13.964529129     6.569510418     0.556331561     0.048579444
   -0.465660419    25.919796665    13.968722372     6.569510418     0.556331561     0.048579444
   -0.470438992    25.935429520    13.974430229     6.569510418     0.556331561     0.048579444
   -0.473941103    25.946651442    13.978540081     6.569510418     0.556331561     0.048579444
   -0.478730477    25.961687792    13.984038201     6.569510418     0.556331561     0.048579444
   -0.482240499    25.972481294    13.988015049     6.569510418     0.556331561     0.048579444
   -0.487040698    25.986942949    13.993359762     6.569510418     0.556331561     0.048579444
   -0.490558662    25.997323743    13.997188740     6.569510418     0.556331561     0.048579444
   -0.495369710    26.011230568    14.002333586     6.569510418     0.556331561     0.048579444
   -0.498895617    26.021211229    14.006037947     6.569510418     0.556331561     0.048579444
   -0.503717539    26.034582547    14.011028551     6.569510418     0.556331561     0.048579444
   -0.507251427    26.044179941    14.014660386     6.569510418     0.556331561     0.048579444
   -0.512084247    26.057041901    14.019671019     6.569510418     0.556331561     0.048579444
   -0.515626118    26.066277943    14.023376395     6.569510418     0.556331561     0.048579444
   -0.520469867    26.078660803    14.028441371     6.569510418     0.556331561     0.048579444
   -0.524019736    26.087556646    14.032141970     6.569510418     0.556331561     0.048579444
   -0.528874431    26.099488053    14.037131510     6.569510418     0.556331561     0.048579444
   -0.532432331    26.108062344    14.040727394     6.569510418     0.556331561     0.048579444
   -0.537298003    26.119566152    14.045576822     6.569510418     0.556331561     0.048579444
   -0.540863942    26.127835738    14.049068896     6.569510418     0.556331561     0.048579444
   -0.545740608    26.138933591    14.053763880     6.569510418     0.556331561     0.048579444
   -0.549314610    26.146913252    14.057160394     6.569510418     0.556331561     0.048579444
   -0.554202302    26.157623915    14.061740085     6.569510418     0.556331561     0.048579444
   -0.557784382    26.165326626    14.065037781     6.569510418     0.556331561     0.048579444
   -0.562683116    26.175667670    14.069492657     6.569510418     0.556331561     0.048579444
   -0.566273300    26.183106649    14.072728077     6.569510418     0.556331561     0.048579444
   -0.571183108    26.193097570    14.077108444     6.569510418     0.556331561     0.048579444
   -0.574781402    26.200287748    14.080287304     6.569510418     0.556331561     0.048579444
   -0.579702309    26.209948606    14.084609002     6.569510418     0.556331561     0.048579444
   -0.583308738    26.216903773    14.087786899     6.569510418     0.556331561     0.048579444
   -0.588240767    26.226250917    14.092157687     6.569510418     0.556331561     0.048579444
   -0.591855347    26.232981354    14.095343238     6.569510418     0.556331561     0.048579444
   -0.596798522    26.242026764    14.099653770     6.569510418     0.556331561     0.048579444
   -0.600421269    26.248540022    14.102778219     6.569510418     0.556331561     0.048579444
   -0.605375623    26.257293421    14.106973939     6.569510418     0.556331561     0.048579444
   -0.609006562    26.263596627    14.109994971     6.569510418     0.556331561     0.048579444
   -0.613972110    26.272068190    14.114060923     6.569510418     0.556331561     0.048579444
   -0.617611256    26.278168885    14.116992402     6.569510418     0.556331561     0.048579444
   -0.622588031    26.286369473    14.120933935     6.569510418     0.556331561     0.048579444
   -0.626235400    26.292275969    14.123774898     6.569510418     0.556331561     0.048579444
   -0.631223426    26.300217318    14.127594964     6.569510418     0.556331561     0.048579444
   -0.634879043    26.305938756    14.130339554     6.569510418     0.556331561     0.048579444
   -0.639878336    26.313634001    14.134025841     6.569510418     0.556331561     0.048579444
   -0.643542216    26.319180204    14.136697960     6.569510418     0.556331561     0.048579444
   -0.648552816    26.326643023    14.140360032     6.569510418     0.556331561     0.048579444
   -0.652224975    26.332023887    14.143051341     6.569510418     0.556331561     0.048579444
   -0.657246899    26.339266936    14.146737560     6.569510418     0.556331561     0.048579444
   -0.660927362    26.344491107    14.149430389     6.569510418     0.556331561     0.048579444
   -0.665960632    26.351524701    14.153075722     6.569510418     0.556331561     0.048579444
   -0.669649415    26.356598738    14.155728907     6.569510418     0.556331561     0.048579444
   -0.674694064    26.363430700    14.159319841     6.569510418     0.556331561     0.048579444
   -0.678391183    26.368359652    14.161918514     6.569510418     0.556331561     0.048579444
   -0.683447244    26.374996328    14.165422230     6.569510418     0.556331561     0.048579444
   -0.687152714    26.379784212    14.167946655     6.569510418     0.556331561     0.048579444
   -0.692220195    26.386230685    14.171341474     6.569510418     0.556331561     0.048579444
   -0.695934049    26.390881410    14.173791450     6.569510418     0.556331561     0.048579444
   -0.701012990    26.397144396    14.177089481     6.569510418     0.556331561     0.048579444
   -0.704735228    26.401664200    14.179466250     6.569510418     0.556331561     0.048579444
   -0.709825652    26.407754024    14.182664771     6.569510418     0.556331561     0.048579444
   -0.713556306    26.412151306    14.184971604     6.569510418     0.556331561     0.048579444
   -0.718658230    26.418079333    14.188077164     6.569510418     0.556331561     0.048579444
   -0.722397324    26.422361833    14.190316175     6.569510418     0.556331561     0.048579444
   -0.727510780    26.428137364    14.193334419     6.569510418     0.556331561     0.048579444
   -0.731258322    26.432311014    14.195512962     6.569510418     0.556331561     0.048579444
   -0.736383334    26.437940111    14.198445823     6.569510418     0.556331561     0.048579444
   -0.740139349    26.442008079    14.200568256     6.569510418     0.556331561     0.048579444
   -0.745275949    26.447493660    14.203465191     6.569510418     0.556331561     0.048579444
   -0.749040452    26.451457150    14.205600038     6.569510418     0.556331561     0.048579444
   -0.754188664    26.456800980    14.208539392     6.569510418     0.556331561     0.048579444
   -0.757961671    26.460661455    14.210693837     6.569510418     0.556331561     0.048579444
   -0.763121520    26.465865858    14.213614725     6.569510418     0.556331561     0.048579444
   -0.766903064    26.469625390    14.215729504     6.569510418     0.556331561     0.048579444
   -0.772074572    26.474693624    14.218578308     6.569510418     0.556331561     0.048579444
   -0.775864661    26.478354856    14.220636926     6.569510418     0.556331561     0.048579444
   -0.781047862    26.483291303    14.223407598     6.569510418     0.556331561     0.048579444
   -0.784846511    26.486857851    14.225403364     6.569510418     0.556331561     0.048579444
   -0.790041429    26.491667764    14.228088879     6.569510418     0.556331561     0.048579444
   -0.793848671    26.495143805    14.230026603     6.569510418     0.556331561     0.048579444
   -0.799055330    26.499833493    14.232639070     6.569510418     0.556331561     0.048579444
   -0.802871172    26.503224215    14.234525877     6.569510418     0.556331561     0.048579444


==> dissipation_kin_II.txt <==
    6.350796335     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    6.338375182     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    6.321426733     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    6.309033594     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    6.292123381     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    6.279758190     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    6.262886111     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    6.250548817     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    6.233714773     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    6.221405310     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    6.204609233     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    6.192327515     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    6.175569339     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    6.163315318     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    6.146594924     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    6.134368549     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    6.117685871     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    6.105487075     0.000000000     0.000000000     0.000000000     0.000000000     0.000000000
    6.088841996     0.002879863     0.000230522     0.000000000     0.000000000     0.000000000
    6.076670712     0.006668003     0.003460107     0.000000000     0.000000000     0.000000000
    6.060063198     0.012219450     0.008829733     0.000000000     0.000000000     0.000000000
    6.047919342     0.016295922     0.012815783     0.001239940     0.000000000     0.000000000
    6.031349275     0.021979813     0.018479439     0.007031570     0.000000000     0.000000000
    6.019232814     0.026156226     0.022627857     0.010669455     0.000000000     0.000000000
    6.002700128     0.031909846     0.028345168     0.016509924     0.000000000     0.000000000
    5.990610995     0.036128715     0.032542199     0.020491370     0.000000000     0.000000000
    5.974115573     0.041922344     0.038306707     0.026215402     0.000000000     0.000000000
    5.962053717     0.046169698     0.042531511     0.030341715     0.000000000     0.000000000
    5.945595491     0.051992151     0.048326935     0.036055321     0.000000000     0.000000000
    5.933560845     0.056267612     0.052578830     0.040226270     0.000000000     0.000000000
    5.917139749     0.062125796     0.058407479     0.045955617     0.000000000     0.000000000
    5.905132230     0.066420077     0.062680340     0.050156527     0.000000000     0.000000000
    5.888748162     0.072306017     0.068543477     0.055911862     0.000000000     0.000000000
    5.876767720     0.076642054     0.072836461     0.060138223     0.000000000     0.000000000
    5.860420614     0.082531501     0.078730686     0.065919497     0.000000000     0.000000000
    5.848467181     0.086899284     0.083044645     0.070171786     0.000000000     0.000000000
    5.832156937     0.092861007     0.088984220     0.075984052     0.002845689     0.000000000
    5.820230479     0.097202248     0.093319239     0.080261262     0.006583692     0.000000000
    5.803957029     0.103195405     0.099268381     0.086102315     0.011869711     0.000000000
    5.792057447     0.107602187     0.103653640     0.090403948     0.015591732     0.000000000
    5.775820691     0.113631871     0.109651029     0.096281839     0.020896783     0.000000000
    5.763947967     0.118037421     0.114035533     0.100605625     0.024783282     0.000000000
    5.747747821     0.124058021     0.120041542     0.106506299     0.030043077     0.000000000
    5.735901872     0.128525497     0.124460346     0.110850010     0.033991950     0.000000000
    5.719738269     0.134631947     0.130548070     0.116798267     0.039294760     0.000000000
    5.707919028     0.139110345     0.134992357     0.121179868     0.043255423     0.000000000
    5.691791884     0.145232295     0.141094962     0.127157069     0.048570080     0.000000000
    5.679999300     0.149725519     0.145546229     0.131547728     0.052524055     0.000000000
    5.663908515     0.155824195     0.151651109     0.137538805     0.057876679     0.000000000
    5.652142521     0.160367019     0.156131054     0.141952649     0.061839545     0.000000000
    5.636088028     0.166580408     0.162325876     0.147994192     0.067227172     0.000000000
    5.624348575     0.171142295     0.166854893     0.152452994     0.071202850     0.000000000
    5.608330289     0.177385163     0.173069675     0.158542623     0.076627749     0.000000000
    5.596617309     0.181967289     0.177624160     0.163019913     0.080618907     0.000000000
    5.580635164     0.188236565     0.183859480     0.169135557     0.086077271     0.000000000
    5.568948607     0.192835010     0.188436127     0.173626112     0.090083957     0.000000000
    5.553002486     0.199123757     0.194679977     0.179761765     0.095563639     0.000000000
    5.541342285     0.203707744     0.199266240     0.184262446     0.099584738     0.000000000
    5.525432120     0.210036870     0.205538453     0.190429709     0.105086140     0.002169478
    5.513798225     0.214709355     0.210187616     0.194964875     0.109121271     0.005083088
    5.497923950     0.221111567     0.216549750     0.201199242     0.114648633     0.009978279
    5.486316276     0.225807002     0.221219828     0.205778147     0.118704394     0.013271928
    5.470477807     0.232239266     0.227616031     0.212055219     0.124265289     0.018125075
    5.458896321     0.236959787     0.232309942     0.216652874     0.128345594     0.021438954
    5.443093557     0.243424518     0.238737375     0.222960949     0.133938264     0.026183377
    5.431538193     0.248168896     0.243455421     0.227582298     0.138040669     0.029618437
    5.415771084     0.254665777     0.249913788     0.233918117     0.143659509     0.034377442
    5.404241774     0.259433067     0.254655338     0.238562709     0.147779119     0.037870997
    5.388510219     0.265960330     0.261141851     0.244924941     0.153419730     0.042653891
    5.377006897     0.270747554     0.265905983     0.249588471     0.157553663     0.046145258
    5.361310830     0.277298451     0.272408899     0.255972735     0.163213998     0.050917794
    5.349833461     0.282082575     0.277184902     0.260650286     0.167363253     0.054415276
    5.334172781     0.288648457     0.283706732     0.267062598     0.173043116     0.059199776
    5.322721298     0.293522031     0.288538575     0.271773503     0.177207946     0.062709092
    5.307095938     0.300194021     0.295173136     0.278256644     0.182913481     0.067509163
    5.295670292     0.305089763     0.300036988     0.283020958     0.187100042     0.071028241
    5.280080185     0.311797584     0.306707045     0.289558569     0.192839889     0.075838835
    5.268680292     0.316721560     0.311599737     0.294344701     0.197053629     0.079365967
    5.253125337     0.323466960     0.318304913     0.300916906     0.202828641     0.084192737
    5.241751146     0.328418543     0.323226029     0.305731500     0.207067660     0.087733265
    5.226231276     0.335201889     0.329967918     0.312336011     0.212873932     0.092577327
    5.214882754     0.340181504     0.334916841     0.317178972     0.217134469     0.096129088
    5.199397869     0.347003140     0.341696369     0.323817486     0.222968495     0.100988767
    5.188074949     0.352011003     0.346673101     0.328687988     0.227247808     0.104552992
    5.172624982     0.358871144     0.353490531     0.335361673     0.233106735     0.109431460
    5.161327580     0.363907242     0.358495056     0.340258888     0.237403810     0.113007761
    5.145912464     0.370805857     0.365350366     0.346968200     0.243286946     0.117900322
    5.134640547     0.375869954     0.370382405     0.351891578     0.247602315     0.121486011
    5.119260214     0.382806515     0.377275243     0.358636343     0.253510227     0.126390077
    5.108013714     0.387898086     0.382333985     0.363585105     0.257843459     0.129984067
    5.092668065     0.394871231     0.389263283     0.370363966     0.263774631     0.134899986
    5.081446932     0.399989026     0.394346883     0.375336495     0.268124868     0.138503262
    5.066135882     0.406994511     0.401309255     0.382145879     0.274077837     0.143430391
    5.054940050     0.412135004     0.406412950     0.387137739     0.278443228     0.147040981
    5.039663532     0.419157732     0.413390773     0.393969583     0.284417699     0.151978242
    5.028492950     0.424271385     0.418499695     0.398981030     0.288798732     0.155595217
    5.013250881     0.431397621     0.425536607     0.405853414     0.294795655     0.160540774
    5.002105499     0.436624961     0.430747316     0.410917126     0.299195188     0.164165655
    4.986897811     0.443799867     0.437865698     0.417869020     0.305221437     0.169120377
    4.975777562     0.449063905     0.443097237     0.422989504     0.309645459     0.172752412
    4.960604172     0.456277085     0.450261304     0.429984338     0.315708307     0.177719960
    4.949509005     0.461572726     0.455521922     0.435129214     0.320161209     0.181361233
    4.934369812     0.468828148     0.462727861     0.442166631     0.326263110     0.186343359
    4.923299678     0.474155071     0.468018770     0.447337190     0.330743330     0.189996022
    4.908194632     0.481453486     0.475267392     0.454416248     0.336878799     0.194993983
    4.897149462     0.486812212     0.480589322     0.459614967     0.341380902     0.198658728
    4.882078497     0.494154418     0.487881017     0.466735261     0.347543898     0.203673558
    4.871058225     0.499545476     0.493234664     0.471963287     0.352065193     0.207350535
    4.856021239     0.506932208     0.500570072     0.479124917     0.358254580     0.212381407
    4.845025833     0.512356114     0.505956016     0.484383024     0.362795207     0.216069555
    4.830022759     0.519788079     0.513335815     0.491586536     0.369011031     0.221113436
    4.819052150     0.525245340     0.518754543     0.496875330     0.373571340     0.224810155
    4.804082922     0.532723184     0.526179370     0.504121184     0.379814949     0.229865343
    4.793137043     0.538214265     0.531631332     0.509441137     0.384395085     0.233569640
    4.778201560     0.545738592     0.539101798     0.516729882     0.390666335     0.238634198
    4.767280362     0.551263891     0.544587380     0.522081400     0.395266505     0.242345160
    4.752378590     0.558835191     0.552103977     0.529413495     0.401564973     0.247419395
    4.741482038     0.564395027     0.557623486     0.534796880     0.406185490     0.251137711
    4.726613844     0.572013690     0.565186604     0.542172671     0.412512030     0.256221956
    4.715741856     0.577608302     0.570740270     0.547588141     0.417153182     0.259947744
    4.700907205     0.585274559     0.578350139     0.555007839     0.423507974     0.265042586
    4.690059746     0.590904056     0.583938063     0.560455490     0.428169738     0.268776217
    4.675258555     0.598617989     0.591594766     0.567919159     0.434552557     0.273881457
    4.664435543     0.604282362     0.597216929     0.573398959     0.439234940     0.277622413
    4.649667745     0.612043851     0.604920340     0.580906456     0.445645603     0.282737397
    4.638869144     0.617742943     0.610576581     0.586418213     0.450348362     0.286485212
    4.624134639     0.625551611     0.618326317     0.593969154     0.456786449     0.291609432
    4.613360400     0.631285033     0.624016242     0.599512431     0.461509179     0.295364519
    4.598659121     0.639140095     0.631811516     0.607106071     0.467973910     0.300497570
    4.587909177     0.644907139     0.637534395     0.612680039     0.472715956     0.304258557
    4.573241056     0.652807045     0.645373642     0.620314911     0.479206200     0.309400237
    4.562515357     0.658606177     0.651127962     0.625917892     0.483966527     0.313165961
    4.547880327     0.666547359     0.659007324     0.633590848     0.490480670     0.318313899
    4.537178806     0.672374685     0.664790081     0.639219515     0.495257945     0.322084823
    4.522576784     0.680346753     0.672697757     0.646923751     0.501794231     0.327238422
    4.511899407     0.686186471     0.678500804     0.652573586     0.506587225     0.331012827
    4.497330292     0.694137905     0.686410583     0.660302868     0.513144979     0.336171008
    4.486676992     0.700079878     0.692260961     0.665987184     0.517954070     0.339948369
    4.472140751     0.708216705     0.700345249     0.673784053     0.524536394     0.345110149
    4.461511494     0.714194726     0.706268406     0.679564366     0.529365739     0.348890302
    4.447008026     0.722383770     0.714395786     0.687462679     0.535981215     0.354056468
    4.436402730     0.728398193     0.720359791     0.693264036     0.540838555     0.357840494
    4.421931968     0.736638074     0.728533187     0.701211502     0.547497339     0.363013499
    4.411350598     0.742688759     0.734534342     0.707045755     0.552388118     0.366803657
    4.396912475     0.750979347     0.742756772     0.715038869     0.559092231     0.371986780
    4.386354964     0.757067183     0.748794416     0.720907271     0.564012680     0.375785563
    4.371949413     0.765409075     0.757066972     0.728946401     0.570752670     0.380981697
    4.361415695     0.771534684     0.763141517     0.734848973     0.575694051     0.384790678
    4.347042632     0.779928583     0.771464939     0.742935024     0.582460590     0.390000432
    4.336532672     0.786092534     0.777576930     0.748872130     0.587420700     0.393818847
    4.322192031     0.794539261     0.785952013     0.757005913     0.594212924     0.399039639
    4.311705780     0.800742176     0.792102068     0.762978091     0.599193035     0.402864679
    4.297397476     0.809242560     0.800529603     0.771160307     0.606010183     0.408092411
    4.286934866     0.815485066     0.806718346     0.777168124     0.611010553     0.411921157
    4.272658832     0.824039953     0.815199152     0.785399513     0.617853463     0.417152683
    4.262219831     0.830322675     0.821427194     0.791443538     0.622873736     0.420983362
    4.247975967     0.838932919     0.829962096     0.799724832     0.629743304     0.426217004
    4.237560524     0.845256471     0.836230037     0.805805620     0.634783182     0.430048994
    4.223348796     0.853922901     0.844819840     0.814137532     0.641680169     0.435284646
    4.212956827     0.860287895     0.851128271     0.820255625     0.646739887     0.439118414
    4.198777169     0.869011342     0.859773781     0.828638872     0.653664688     0.444355932
    4.188408623     0.875418369     0.866123277     0.834794784     0.658744520     0.448190752
    4.174260934     0.884199619     0.874825252     0.843230034     0.665697268     0.453430179
    4.163915778     0.890649249     0.881216363     0.849424252     0.670797415     0.457265933
    4.149799991     0.899489065     0.889975541     0.857912151     0.677778182     0.462506570
    4.139478175     0.905981843     0.896408792     0.864145139     0.682898798     0.466343464
    4.125394222     0.914880972     0.905225894     0.872686315     0.689907690     0.471585065
    4.115095696     0.921417426     0.911701792     0.878958514     0.695048885     0.475422626
    4.101043511     0.930376574     0.920577495     0.887553551     0.702085965     0.480665379
    4.090768191     0.936957229     0.927096545     0.893865396     0.707247803     0.484503715
    4.076747707     0.945977087     0.936031512     0.902514865     0.714313102     0.489747306
    4.066495559     0.952602438     0.942594188     0.908866759     0.719495600     0.493586192
    4.052506676     0.961683677     0.951589061     0.917571202     0.726589126     0.498830147
    4.042277650     0.968354207     0.958195824     0.923963535     0.731792293     0.502668982
    4.028320333     0.977497491     0.967251235     0.932723483     0.738914057     0.507912458
    4.018114379     0.984213675     0.973902536     0.939156630     0.744137892     0.511750642
    4.004188528     0.993419658     0.983019107     0.947972599     0.751287895     0.516992877
    3.994005596     1.000181977     0.989715403     0.954446940     0.756532396     0.520829884
    3.980111144     1.009451293     0.998893735     0.963319419     0.763710601     0.526070232
    3.969951183     1.016260219     1.005635475     0.969835318     0.768975740     0.529905664
    3.956088081     1.025593528     1.014876192     0.978764816     0.776182102     0.535143625
    3.945951024     1.032449534     1.021663822     0.985322633     0.781467821     0.538977146
    3.932119186     1.041847487     1.030967539     0.994309647     0.788702241     0.544212334
    3.922004984     1.048751060     1.037801519     1.000909752     0.794008455     0.548043715
    3.908204327     1.058214324     1.047168867     1.009954787     0.801270792     0.553275816
    3.898112962     1.065165940     1.054049647     1.016597542     0.806597373     0.557104796
    3.884343437     1.074695177     1.063481252     1.025701100     0.813887443     0.562333349
    3.874274808     1.081695347     1.070409313     1.032386893     0.819234266     0.566159510
    3.860536347     1.091291244     1.079905823     1.041549495     0.826551886     0.571383796
    3.850490422     1.098340466     1.086881639     1.048278707     0.831918812     0.575206517
    3.836782924     1.108003712     1.096443705     1.057500880     0.839263799     0.580425611
    3.826759669     1.115102489     1.103467748     1.064273890     0.844650695     0.584244163
    3.813083101     1.124833784     1.113096032     1.073556166     0.852022881     0.589457043
    3.803082449     1.131982636     1.120168796     1.080373374     0.857429631     0.593270663
    3.789436710     1.141782696     1.129863975     1.089716301     0.864828866     0.598476299
    3.779458610     1.148982147     1.136985954     1.096578104     0.870255363     0.602284253
    3.765843668     1.158851682     1.146748696     1.105982218     0.877681497     0.607481706
    3.755888053     1.166102266     1.153920395     1.112889022     0.883127639     0.611283368
    3.742303806     1.176042017     1.163751400     1.122354885     0.890580536     0.616471854
    3.732370660     1.183344260     1.170973313     1.129307084     0.896046210     0.620266685
    3.718817042     1.193354946     1.180873258     1.138835229     0.903525707     0.625445492
    3.708906314     1.200709388     1.188145893     1.145833224     0.909010795     0.629232985
    3.695383257     1.210791767     1.198115489     1.155424216     0.916516731     0.634401415
    3.685494864     1.218198963     1.205439367     1.162468416     0.922021106     0.638181043
    3.672002318     1.228353779     1.215479313     1.172122797     0.929553280     0.643338336
    3.662136226     1.235814286     1.222854954     1.179213607     0.935076788     0.647109522
    3.648674108     1.246042303     1.232965963     1.188931930     0.942634972     0.652254864
    3.638830267     1.253556681     1.240393893     1.196069756     0.948177430     0.656016998
    3.625398509     1.263858683     1.250576699     1.205852585     0.955761363     0.661149556
    3.615576868     1.271427505     1.258057452     1.213037834     0.961322564     0.664902025
    3.602175403     1.281804272     1.268312783     1.222885725     0.968931938     0.670020949
    3.592375913     1.289428121     1.275846903     1.230118813     0.974511648     0.673763123
    3.579004675     1.299880465     1.286175516     1.240032343     0.982146136     0.678867532
    3.569227284     1.307559943     1.293763565     1.247313699     0.987744109     0.682598744
    3.555886205     1.318088674     1.304166215     1.257293439     0.995403348     0.687687670
    3.546130865     1.325824367     1.311808737     1.264623470     1.001019297     0.691407175
    3.532819861     1.336430334     1.322286216     1.274670023     1.008702916     0.696479586
    3.523086520     1.344222875     1.329983804     1.282049181     1.014336569     0.700186604
    3.509805542     1.354906913     1.340536888     1.292163130     1.022044154     0.705241382
    3.500094150     1.362756923     1.348290119     1.299591849     1.027695202     0.708935075
    3.486843130     1.373519906     1.358919623     1.309773811     1.035426341     0.713971043
    3.477153638     1.381428024     1.366729091     1.317252541     1.041094474     0.717650515
    3.463932509     1.392270824     1.377435827     1.327503127     1.048848731     0.722666409
    3.454264882     1.400237702     1.385302140     1.335032326     1.054533634     0.726330708
    3.441073544     1.411161223     1.396086951     1.345352173     1.062310584     0.731325210
    3.431427715     1.419187530     1.404010731     1.352932311     1.068011945     0.734973364
    3.418266134     1.430192684     1.414874464     1.363322056     1.075811154     0.739945143
    3.408642070     1.438279071     1.422856318     1.370953586     1.081528640     0.743576177
    3.395510179     1.449366783     1.433799833     1.381413875     1.089349666     0.748523931
    3.385907797     1.457513954     1.441840415     1.389097290     1.095082964     0.752136911
    3.372805529     1.468685153     1.452864574     1.399628765     1.102925347     0.757059356
    3.363224794     1.476893791     1.460964518     1.407364536     1.108674113     0.760653345
    3.350152082     1.488149428     1.472070204     1.417967853     1.116537379     0.765549206
    3.340592961     1.496420227     1.480230151     1.425756451     1.122301253     0.769123264
    3.327549739     1.507761268     1.491418259     1.436432269     1.130184905     0.773991254
    3.318012182     1.516094947     1.499638876     1.444274186     1.135963518     0.777544439
    3.304998348     1.527522383     1.510910323     1.455023176     1.143867037     0.782383263
    3.295482305     1.535919669     1.519192280     1.462918901     1.149659993     0.785914617
    3.282497826     1.547434495     1.530547982     1.473741727     1.157582817     0.790722955
    3.273003246     1.555896122     1.538891958     1.481691748     1.163389693     0.794231504
    3.260048055     1.567499355     1.550332852     1.492589082     1.171331224     0.799008008
    3.250574888     1.576026093     1.558739555     1.500593909     1.177151578     0.802492760
    3.237648901     1.587718805     1.570266628     1.511566460     1.185111198     0.807236061
    3.228197097     1.596311420     1.578736760     1.519626589     1.190944544     0.810695986
    3.215300282     1.608094673     1.590350988     1.530675044     1.198921569     0.815404652
    3.205869790     1.616753988     1.598885307     1.538791015     1.204767412     0.818838698
    3.193002061     1.628628930     1.610587744     1.549916126     1.212761149     0.823511266
    3.183592832     1.637355784     1.619187021     1.558088483     1.218618959     0.826918336
    3.170754106     1.649323593     1.630978748     1.569291017     1.226628669     0.831553282
    3.161366106     1.658118871     1.639643796     1.577520339     1.232497895     0.834932241
    3.148556350     1.670180748     1.651525917     1.588801071     1.240522791     0.839527973
    3.139189528     1.679045361     1.660257573     1.597087951     1.246402852     0.842877640
    3.126408641     1.691202620     1.672231299     1.608447753     1.254442153     0.847432535
    3.117062947     1.700137520     1.681030438     1.616792814     1.260332451     0.850751689
    3.104310896     1.712391491     1.693096994     1.628232561     1.268385330     0.855264053
    3.094986264     1.721397714     1.701964573     1.636636500     1.274285277     0.858551451
    3.082262964     1.733749811     1.714125263     1.648157137     1.282350908     0.863019549
    3.072959376     1.742828394     1.723062241     1.656620647     1.288259887     0.866273896
    3.060264778     1.755280085     1.735318422     1.668223165     1.296337438     0.870695940
    3.050982168     1.764432123     1.744325811     1.676746986     1.302254840     0.873915910
    3.038316205     1.776984960     1.756678922     1.688432447     1.310343504     0.878290080
    3.029054522     1.786211626     1.765757810     1.697017390     1.316268751     0.881474331
    3.016417109     1.798867213     1.778209339     1.708786899     1.324367732     0.885798771
    3.007176320     1.808169684     1.787360819     1.717433773     1.330300238     0.888945932
    2.994567424     1.820929665     1.799912291     1.729288467     1.338408750     0.893218774
    2.985347461     1.830309184     1.809137517     1.737998137     1.344347961     0.896327487
    2.972767000     1.843175274     1.821790529     1.749939211     1.352465253     0.900546892
    2.963567847     1.852633116     1.831090686     1.758712567     1.358410624     0.903615824
    2.951015752     1.865607082     1.843846878     1.770741253     1.366535956     0.907780000
    2.941837341     1.875144545     1.853223173     1.779579198     1.372486942     0.910807861
    2.929313562     1.888228196     1.866084228     1.791696758     1.380619576     0.914915091
    2.920155845     1.897846632     1.875537917     1.800600236     1.386575641     0.917900654
    2.907660298     1.911041818     1.888505552     1.812807954     1.394714828     0.921949295
    2.898523240     1.920742562     1.898037873     1.821777885     1.400675396     0.924891377
    2.886055876     1.934051146     1.911113816     1.834077044     1.408820345     0.928879849
    2.876939426     1.943835617     1.920726087     1.843114410     1.414784849     0.931777325
    2.864500194     1.957259514     1.933912111     1.855506324     1.422934739     0.935704096
    2.855404286     1.967129111     1.943605626     1.864612077     1.428902554     0.938555850
    2.842993102     1.980670274     1.956903541     1.877098077     1.437056521     0.942419405
    2.833917736     1.990626407     1.966679602     1.886273167     1.443026973     0.945224319
    2.821534533     2.004286786     1.980091206     1.898854559     1.451184070     0.949023123
    2.812479625     2.014330936     1.989951183     1.908099985     1.457156471     0.951780076
    2.800124336     2.028112527     2.003478316     1.920778100     1.465315698     0.955512571
    2.791089853     2.038246139     2.013423537     1.930094813     1.471289274     0.958220401
    2.778762444     2.052150963     2.027068060     1.942870982     1.479449558     0.961884985
    2.769748335     2.062375519     2.037099887     1.952259950     1.485423493     0.964542504
    2.757448740     2.076405601     2.050863657     1.965135485     1.493583676     0.968137529
    2.748454955     2.086722621     2.060983486     1.974597695     1.499557109     0.970743519
    2.736183073     2.100880058     2.074868428     1.987573951     1.507715978     0.974267303
    2.727209562     2.111291061     2.085077649     1.997110372     1.513687979     0.976820512
    2.714965377     2.125577921     2.099085651     2.010188653     1.521844211     0.980271322
    2.706012106     2.136084451     2.109385673     2.019800256     1.527813794     0.982770472
    2.693795549     2.150502866     2.123518682     2.032981900     1.535966007     0.986146548
    2.684862468     2.161106492     2.133910937     2.042669664     1.541932127     0.988590340
    2.672673441     2.175658636     2.148170934     2.055956021     1.550078863     0.991889897
    2.663760516     2.186360930     2.158656850     2.065720906     1.556040405     0.994277007
    2.651598984     2.201048978     2.173045810     2.079113299     1.564180103     0.997498230
    2.642706148     2.211851580     2.183626878     2.088956309     1.570135914     0.999827332
    2.630572044     2.226677752     2.198146814     2.102456075     1.578266935     1.002968394
    2.621699282     2.237582297     2.208824516     2.112378185     1.584215783     1.005238145
    2.609592539     2.252548875     2.223477494     2.125986688     1.592336416     1.008297216
    2.600739765     2.263557041     2.234253347     2.135988894     1.598277012     1.010506272
    2.588660333     2.278666309     2.249041431     2.149707469     1.606385439     1.013481510
    2.579827532     2.289779779     2.259916951     2.159790747     1.612316417     1.015628523
    2.567775343     2.305034088     2.274842260     2.173620762     1.620410742     1.018518093
    2.558962464     2.316254601     2.285819015     2.183786116     1.626330684     1.020601722
    2.546937453     2.331656334     2.300883693     2.197728930     1.634408914     1.023403800
    2.538144462     2.342985648     2.311963261     2.207977356     1.640316325     1.025422716
    2.526146560     2.358537247     2.327169499     2.222034349     1.648376380     1.028135498
    2.517373390     2.369977171     2.338353505     2.232366866     1.654269705     1.030088389
    2.505402565     2.385681098     2.353703509     2.246539405     1.662309396     1.032710092
    2.496649183     2.397233461     2.364993589     2.256957021     1.668186999     1.034595663
    2.484705334     2.413092270     2.380489642     2.271246512     1.676204058     1.037124539
    2.475971689     2.424758952     2.391887476     2.281750256     1.682064239     1.038941526
    2.464054782     2.440775209     2.407531868     2.296158083     1.690056276     1.041375869
    2.455340842     2.452558104     2.419039141     2.306748964     1.695897248     1.043123038
    2.443450810     2.468734455     2.434834228     2.321276542     1.703861784     1.045461189
    2.434756524     2.480635524     2.446452686     2.331955604     1.709681693     1.047137342
    2.422893300     2.496974661     2.462400860     2.346604345     1.717616136     1.049377695
    2.414218617     2.508995895     2.474132269     2.357372625     1.723413046     1.050981682
    2.402382169     2.525500568     2.490235966     2.372143952     1.731314696     1.053122706
    2.393727056     2.537643999     2.502082126     2.383002491     1.737086588     1.054653435
    2.381917281     2.554317033     2.518343847     2.397897848     1.744952639     1.056693683
    2.373281688     2.566584758     2.530306612     2.408847712     1.750697420     1.058150128
    2.361498554     2.583429014     2.546728880     2.423868527     1.758524939     1.060088221
    2.352882431     2.595823164     2.558810128     2.434910775     1.764240424     1.061469396
    2.341125870     2.612841597     2.575395547     2.450058512     1.772026372     1.063304074
    2.332529183     2.625364342     2.587597187     2.461194203     1.777710286     1.064609111
    2.320799129     2.642559979     2.604348417     2.476470334     1.785451505     1.066339222
    2.312221827     2.655213549     2.616672404     2.487700541     1.791101487     1.067567298
    2.300518247     2.672589455     2.633592132     2.503106521     1.798794682     1.069191809
    2.291960280     2.685376152     2.646040486     2.514432340     1.804408286     1.070342236
    2.280283073     2.702935484     2.663131471     2.529969647     1.812050042     1.071860218
    2.271744425     2.715857626     2.675706214     2.541392144     1.817624714     1.072932367
    2.260093556     2.733603629     2.692971289     2.557062277     1.825211492     1.074343113
    2.251574160     2.746663628     2.705674524     2.568582559     1.830744595     1.075336538
    2.239949580     2.764599599     2.723116557     2.584386997     1.838272711     1.076639403
    2.231449386     2.777799886     2.735950395     2.596006140     1.843761496     1.077553636
    2.219851028     2.795929249     2.753572362     2.611946409     1.851227151     1.078748300
    2.211370001     2.809272374     2.766539018     2.623665545     1.856668791     1.079583262
    2.199797798     2.827598575     2.784343899     2.639743125     1.864068023     1.080669456
    2.191335905     2.841087082     2.797445568     2.651563327     1.869459564     1.081424828
    2.179789790     2.859613717     2.815436473     2.667779756     1.876788300     1.082402514
    2.171346982     2.873250281     2.828675467     2.679702160     1.882126710     1.083078625
    2.159826904     2.891980993     2.846855531     2.696058940     1.889380711     1.083947955
    2.151403130     2.905768309     2.860234167     2.708084644     1.894662835     1.084544873
    2.139909056     2.924706849     2.878606612     2.724583294     1.901837727     1.085306342
    2.131504282     2.938647701     2.892127277     2.736713412     1.907060308     1.085824891
    2.120036111     2.957797917     2.910695401     2.753355454     1.914151568     1.086479331
    2.111650287     2.971895173     2.924360550     2.765591113     1.919311246     1.086919248
    2.100207987     2.991261033     2.943127743     2.782378082     1.926314206     1.087467595
    2.091841080     3.005517604     2.956939858     2.794720381     1.931407498     1.087830172
    2.080424582     3.025103148     2.975909559     2.811653786     1.938317328     1.088274068
    2.072076558     3.039522042     2.989871197     2.824103839     1.943340647     1.088560236
    2.060685796     3.059331448     3.009046956     2.841185213     1.950152382     1.088900643
    2.052356588     3.073915773     3.023160756     2.853744148     1.955102042     1.089114108
    2.040991529     3.093953303     3.042546178     2.870974994     1.961810555     1.089353765
    2.032681103     3.108706216     3.056814805     2.883643904     1.966682747     1.089491350
    2.021341680     3.128976262     3.076413596     2.901025731     1.973282768     1.089628560
    2.013049986     3.143901039     3.090839813     2.913805733     1.978073585     1.089689851
    2.001736131     3.164408131     3.110655787     2.931340057     1.984559702     1.089738026
    1.993463153     3.179508081     3.125242366     2.944232212     1.989265112     1.089747731
    1.982174816     3.200256843     3.145279395     2.961920509     1.995631756     1.089747727
    1.973920486     3.215535474     3.160029280     2.974925960     2.000247652     1.089747727
    1.962657600     3.236530675     3.180291348     2.992769707     2.006489116     1.089747727
    1.954421902     3.251991461     3.195207429     3.005889473     2.011011249     1.089747727
    1.943184417     3.273238022     3.215698635     3.023890147     2.017121695     1.089747727
    1.934967284     3.288884647     3.230783977     3.037125328     2.021545753     1.089747727
    1.923755133     3.310387595     3.251508488     3.055284356     2.027519200     1.089747727
    1.915556531     3.326223790     3.266766178     3.068635988     2.031840752     1.089747727
    1.904369680     3.347988296     3.287728264     3.086954772     2.037671081     1.089747727
    1.896189576     3.364017888     3.303161455     3.100423865     2.041885603     1.089747727
    1.885027958     3.386049331     3.324365547     3.118903831     2.047566593     1.089747727
    1.876866284     3.402276327     3.339977536     3.132491426     2.051669483     1.089747727
    1.865729833     3.424580186     3.361428125     3.151133923     2.057194786     1.089747727
    1.857586573     3.441008634     3.377222217     3.164840977     2.061181359     1.089747727
    1.846475237     3.463590549     3.398923904     3.183647316     2.066544528     1.089747727
    1.838350358     3.480224676     3.414903548     3.197474808     2.070410024     1.089747727
    1.827264072     3.503090500     3.436861094     3.216446296     2.075604511     1.089747727
    1.819157506     3.519934638     3.453029804     3.230395155     2.079344131     1.089747727
    1.808096218     3.543090356     3.475248052     3.249533023     2.084363344     1.089747727
    1.800007932     3.560148952     3.491609416     3.263604129     2.087972215     1.089747727
    1.788971609     3.583600755     3.514093353     3.282909572     2.092809443     1.089747727
    1.780901570     3.600878379     3.530651043     3.297103759     2.096282661     1.089747727
    1.769890128     3.624632670     3.553405809     3.316577937     2.100931272     1.089747727
    1.761838285     3.642134117     3.570163669     3.330896061     2.104263939     1.089747727
    1.750851692     3.666197435     3.593194477     3.350540019     2.108717144     1.089747727
    1.742817994     3.683927578     3.610156385     3.364982831     2.111904266     1.089747727
    1.731856165     3.708306729     3.633468646     3.384797596     2.116155442     1.089747727
    1.723840596     3.726270590     3.650638577     3.399365788     2.119192231     1.089747727
    1.712903498     3.750972556     3.674237804     3.419352274     2.123234610     1.089747727
    1.704906008     3.769175340     3.691619860     3.434046499     2.126116053     1.089747727
    1.693993573     3.794207368     3.715511755     3.454205571     2.129943012     1.089747727
    1.686014112     3.812654480     3.733110180     3.469026439     2.132664607     1.089747727
    1.675126273     3.838023986     3.757300533     3.489358813     2.136269718     1.089747727
    1.667164824     3.856720928     3.775119609     3.504306801     2.138826371     1.089747727
    1.656301548     3.882435638     3.799614430     3.524813140     2.142203045     1.089747727
    1.648358044     3.901388156     3.817658613     3.539888692     2.144590397     1.089747727
    1.637519264     3.927456017     3.842464042     3.560569519     2.147733061     1.089747727
    1.629593688     3.946670025     3.860737889     3.575772975     2.149946415     1.089747727
    1.618779354     3.973099247     3.885860231     3.596628682     2.152848472     1.089747727
    1.610871639     3.992580858     3.904368422     3.611960281     2.154883542     1.089747727
    1.600081701     4.019379935     3.929814161     3.632991127     2.157540049     1.089747727
    1.592191813     4.039135471     3.948561506     3.648451004     2.159393191     1.089747727
    1.581426203     4.066313184     3.974337299     3.669657088     2.161797133     1.089747727
    1.573554126     4.086349178     3.993328735     3.685245256     2.163464074     1.089747727
    1.562812794     4.113914606     4.019441420     3.706626509     2.165611477     1.089747727
    1.554958461     4.134237818     4.038682020     3.722342849     2.167091175     1.089747727
    1.544241357     4.162200359     4.065138626     3.743899017     2.168978071     1.089747727
    1.536404734     4.182817789     4.084633607     3.759743274     2.170263111     1.089747727
    1.525711808     4.211187165     4.111441350     3.781473891     2.171885023     1.089747727
    1.517892862     4.232106056     4.131196067     3.797445647     2.172972176     1.089747727
    1.507224046     4.260892337     4.158362367     3.819350029     2.174326651     1.089747727
    1.499422726     4.282120183     4.178382321     3.835448692     2.175214572     1.089747727
    1.488777972     4.311333798     4.205914798     3.857525905     2.176296542     1.089747727
    1.480994261     4.332878376     4.226205651     3.873750701     2.176993914     1.089747727
    1.470373500     4.362530133     4.254112141     3.895999545     2.177807995     1.089747727
    1.462607349     4.384399491     4.274679701     3.912349489     2.178306286     1.089747727
    1.452010547     4.414500587     4.302968250     3.934768464     2.178833365     1.089747727
    1.444261888     4.436703079     4.323818495     3.951242349     2.179103741     1.089747727
    1.433688997     4.467265128     4.352497375     3.973829634     2.179343311     1.089747727
    1.425957830     4.489809404     4.373636437     3.990426000     2.179420841     1.089747727
    1.415408764     4.520844461     4.402714154     4.013179426     2.179447816     1.089747727
    1.407695023     4.543739511     4.424148345     4.029896550     2.179447810     1.089747727
    1.397169766     4.575260076     4.453633633     4.052813557     2.179447810     1.089747727
    1.389473417     4.598515221     4.475369434     4.069649415     2.179447810     1.089747727
    1.378971902     4.630534279     4.505271273     4.092727028     2.179447810     1.089747727
    1.371292912     4.654159211     4.527315356     4.109679288     2.179447810     1.089747727
    1.360815072     4.686690247     4.557642974     4.132914070     2.179447810     1.089747727
    1.353153406     4.710695022     4.580002180     4.149980035     2.179447810     1.089747727
    1.342699191     4.743752048     4.610765060     4.173368050     2.179447810     1.089747727
    1.335054800     4.768147128     4.633446429     4.190544648     2.179447810     1.089747727
    1.324624176     4.801744718     4.664654320     4.214081416     2.179447810     1.089747727
    1.316997026     4.826540975     4.687665081     4.231365158     2.179447810     1.089747727
    1.306589909     4.860694283     4.719327995     4.255045605     2.179447810     1.089747727
    1.298979967     4.885903035     4.742675581     4.272432548     2.179447810     1.089747727
    1.288596324     4.920627825     4.774803799     4.296250943     2.179447810     1.089747727
    1.281003539     4.946260848     4.798495841     4.313736646     2.179447810     1.089747727
    1.270643320     4.981573544     4.831099937     4.337686557     2.179447810     1.089747727
    1.263067659     5.007643099     4.855144269     4.355266035     2.179447810     1.089747727
    1.252730797     5.043560798     4.888235087     4.379340254     2.179447810     1.089747727
    1.245172225     5.070079664     4.912639760     4.397007939     2.179447810     1.089747727
    1.234858687     5.106620188     4.946228439     4.421198417     2.179447810     1.089747727
    1.227317155     5.133601681     4.971001712     4.438948090     2.179447810     1.089747727
    1.217026873     5.170783614     5.005099686     4.463245857     2.179447810     1.089747727
    1.209502348     5.198241627     5.030250038     4.481070599     2.179447810     1.089747727
    1.199235271     5.236084352     5.064869035     4.505465681     2.179447810     1.089747727
    1.191727719     5.264033376     5.090405157     4.523357802     2.179447810     1.089747727
    1.181483798     5.302557122     5.125557203     4.547839128     2.179447810     1.089747727
    1.173993169     5.331012291     5.151488016     4.565790108     2.179447810     1.089747727
    1.163772353     5.370238189     5.187185444     4.590345419     2.179447810     1.089747727
    1.156298630     5.399215310     5.213520085     4.608345831     2.179447810     1.089747727
    1.146100853     5.439165433     5.249775522     4.632961574     2.179447810     1.089747727
    1.138643985     5.468681021     5.276523343     4.651000996     2.179447810     1.089747727
    1.128469213     5.509378450     5.313349725     4.675662203     2.179447810     1.089747727
    1.121029167     5.539449780     5.340520302     4.693729131     2.179447810     1.089747727
    1.110877333     5.580918654     5.377930852     4.718419303     2.179447810     1.089747727
    1.103454059     5.611563802     5.405533975     4.736501077     2.179447810     1.089747727
    1.093325129     5.653829387     5.443542208     4.761202042     2.179447810     1.089747727
    1.085918611     5.685067279     5.471587877     4.779284712     2.179447810     1.089747727
    1.075812517     5.728156030     5.510207581     4.803976469     2.179447810     1.089747727
    1.068422687     5.760006479     5.538705984     4.822044701     2.179447810     1.089747727
    1.058339398     5.803946126     5.577951222     4.846705271     2.179447810     1.089747727
    1.050966222     5.836429927     5.606912760     4.864742208     2.179447810     1.089747727
    1.040905670     5.881249550     5.646797849     4.889347424     2.179447810     1.089747727
    1.033549149     5.914388492     5.676233085     4.907334556     2.179447810     1.089747727
    1.023511283     5.960118611     5.716772584     4.931857935     2.179447810     1.089747727
    1.016171333     5.993935584     5.746692260     4.949774954     2.179447810     1.089747727
    1.006156103     6.040608242     5.787900936     4.974187422     2.179447810     1.089747727
    0.998832724     6.075127285     5.818315934     4.992012076     2.179447810     1.089747727
    0.988840080     6.122776159     5.860208746     5.016281883     2.179447810     1.089747727
    0.981533205     6.158022553     5.891130085     5.033989855     2.179447810     1.089747727
    0.971563096     6.206683061     5.933722139     5.058082151     2.179447810     1.089747727
    0.964272708     6.242683388     5.965160921     5.075646772     2.179447810     1.089747727
    0.954325085     6.292392811     6.008467440     5.099523589     2.179447810     1.089747727
    0.947051134     6.329175077     6.040434840     5.116915968     2.179447810     1.089747727
    0.937125946     6.379972675     6.084471091     5.140535818     2.179447810     1.089747727
    0.929868398     6.417566374     6.116978289     5.157724108     2.179447810     1.089747727
    0.919965596     6.469493541     6.161759529     5.181041662     2.179447810     1.089747727
    0.912724417     6.507929797     6.194817684     5.197991514     2.179447810     1.089747727
    0.902843949     6.561030205     6.240359084     5.220957917     2.179447810     1.089747727
    0.895619107     6.600341844     6.273979242     5.237631630     2.179447810     1.089747727
    0.885760923     6.654661606     6.320295796     5.260193050     2.179447810     1.089747727
    0.878552367     6.694883331     6.354488859     5.276549691     2.179447810     1.089747727
    0.868716418     6.750471177     6.401595270     5.298648655     2.179447810     1.089747727
    0.861524114     6.791639650     6.436371856     5.314644450     2.179447810     1.089747727
    0.851710348     6.848547124     6.484282406     5.336217506     2.179447810     1.089747727
    0.844534264     6.890701158     6.519652798     5.351804094     2.179447810     1.089747727
    0.834742631     6.948982815     6.568381190     5.372783347     2.179447810     1.089747727
    0.827582732     6.992163508     6.604355178     5.387910468     2.179447810     1.089747727
    0.817813183     7.051877161     6.653914360     5.408223006     2.179447810     1.089747727
    0.810669436     7.096128060     6.690501088     5.422833485     2.179447810     1.089747727
    0.800921920     7.157335001     6.740902991     5.442399588     2.179447810     1.089747727
    0.793794275     7.202702331     6.778110781     5.456434644     2.179447810     1.089747727
    0.784068742     7.265467642     6.829366079     5.475173717     2.179447810     1.089747727
    0.776957181     7.312000485     6.867202220     5.488569382     2.179447810     1.089747727
    0.767253581     7.376393298     6.919319998     5.506388873     2.179447810     1.089747727
    0.760158055     7.424143827     6.957790478     5.519076036     2.179447810     1.089747727
    0.750476337     7.490237708     7.010777871     5.535884262     2.179447810     1.089747727
    0.743396812     7.539261478     7.049887131     5.547795964     2.179447810     1.089747727
    0.733736926     7.607134768     7.103748900     5.563487389     2.179447810     1.089747727
    0.726673369     7.657490955     7.143499445     5.574544178     2.179447810     1.089747727
    0.717035281     7.727227186     7.198237406     5.589013147     2.179447810     1.089747727
    0.709987658     7.778978957     7.238629432     5.599150037     2.179447810     1.089747727
    0.700371285     7.850667315     7.294241984     5.612299314     2.179447810     1.089747727
    0.693339563     7.903882122     7.335272917     5.621423435     2.179447810     1.089747727
    0.683744888     7.977617918     7.391754185     5.633138441     2.179447810     1.089747727
    0.676729016     8.032367906     7.433417935     5.641155185     2.179447810     1.089747727
    0.667155971     8.108253125     7.490756974     5.651336186     2.179447810     1.089747727
    0.660155933     8.164615522     7.533043499     5.658165473     2.179447810     1.089747727
    0.650604486     8.242759448     7.591223290     5.666676420     2.179447810     1.089747727
    0.643620215     8.300817069     7.634117517     5.672285378     2.179447810     1.089747727
    0.634090315     8.381336938     7.693113520     5.679064545     2.179447810     1.089747727
    0.627121793     8.441178694     7.736594801     5.683426356     2.179447810     1.089747727
    0.617613390     8.524200460     7.796373919     5.688354951     2.179447810     1.089747727
    0.610660585     8.585921909     7.840414409     5.691234477     2.179447810     1.089747727
    0.601173629     8.671581051     7.900932458     5.694127805     2.179447810     1.089747727
    0.594236506     8.735285084     7.945495867     5.695373647     2.179447810     1.089747727
    0.584770929     8.823727586     8.006697039     5.696312405     2.179447810     1.089747727
    0.577849473     8.889525142     8.051737162     5.696443859     2.179447810     1.089747727
    0.568405242     8.980908506     8.113549671     5.696443802     2.179447810     1.089747727
    0.561499385     9.048919365     8.159007212     5.696443802     2.179447810     1.089747727
    0.552076450     9.143413791     8.221342630     5.696443802     2.179447810     1.089747727
    0.545186158     9.213767453     8.267146139     5.696443802     2.179447810     1.089747727
    0.535784486     9.311557085     8.329893266     5.696443802     2.179447810     1.089747727
    0.528909743     9.384393791     8.375951447     5.696443802     2.179447810     1.089747727
    0.519529265     9.485678265     8.438972683     5.696443802     2.179447810     1.089747727
    0.512670021     9.561150116     8.485179011     5.696443802     2.179447810     1.089747727
    0.503310705     9.666146021     8.548308694     5.696443802     2.179447810     1.089747727
    0.496466943     9.744418227     8.594527106     5.696443802     2.179447810     1.089747727
    0.487128722     9.853361235     8.657558636     5.696443802     2.179447810     1.089747727
    0.480300391     9.934613350     8.703626244     5.696443802     2.179447810     1.089747727
    0.470983248    10.047759362     8.766321240     5.696443802     2.179447810     1.089747727
    0.464170298    10.132187322     8.812037635     5.696443802     2.179447810     1.089747727
    0.454874166    10.249814009     8.874093252     5.696443802     2.179447810     1.089747727
    0.448076597    10.337631084     8.919215421     5.696443802     2.179447810     1.089747727
    0.438801426    10.460046997     8.980283702     5.696443802     2.179447810     1.089747727
    0.432019188    10.551486326     9.024538764     5.696443802     2.179447810     1.089747727
    0.422764928    10.679022807     9.084175506     5.696443802     2.179447810     1.089747727
    0.415997987    10.774341250     9.127210884     5.696443802     2.179447810     1.089747727
    0.406764587    10.907362661     9.184899450     5.696443802     2.179447810     1.089747727
    0.400012910    11.006835428     9.226336380     5.696443802     2.179447810     1.089747727
    0.390800353    11.145737555     9.281472849     5.696443802     2.179447810     1.089747727
    0.384063891    11.249677807     9.320805471     5.696443802     2.179447810     1.089747727
    0.374872110    11.394905979     9.372688605     5.696443802     2.179447810     1.089747727
    0.368150844    11.503639310     9.409371450     5.696443802     2.179447810     1.089747727
    0.358979790    11.655669324     9.457232027     5.696443802     2.179447810     1.089747727
    0.352273687    11.769573070     9.490511482     5.696443802     2.179447810     1.089747727
    0.343123309    11.928937213     9.533296717     5.696443802     2.179447810     1.089747727
    0.336432320    12.048412203     9.562440523     5.696443802     2.179447810     1.089747727
    0.327302600    12.215685418     9.599175420     5.696443802     2.179447810     1.089747727
    0.320626707    12.341171774     9.623674192     5.696443802     2.179447810     1.089747727
    0.311517563    12.516984792     9.653115308     5.696443802     2.179447810     1.089747727
    0.304856716    12.648970293     9.672144206     5.696443802     2.179447810     1.089747727
    0.295768114    12.834000381     9.692933374     5.696443802     2.179447810     1.089747727
    0.289122297    12.973005806     9.705141197     5.696443802     2.179447810     1.089747727
    0.280054203    13.168003625     9.716023140     5.696443802     2.179447810     1.089747727
    0.273423364    13.314601593     9.720217559     5.696443802     2.179447810     1.089747727
    0.264375712    13.520328674     9.722427776     5.696443802     2.179447810     1.089747727
    0.257759853    13.675058999     9.722427445     5.696443802     2.179447810     1.089747727
    0.248732591    13.892372478     9.722427445     5.696443802     2.179447810     1.089747727
    0.242131644    14.055886120     9.722427445     5.696443802     2.179447810     1.089747727
    0.233124756    14.285629273     9.722427445     5.696443802     2.179447810     1.089747727
    0.226538688    14.458456300     9.722427445     5.696443802     2.179447810     1.089747727
    0.217552108    14.701248352     9.722427445     5.696443802     2.179447810     1.089747727
    0.210980901    14.884020108     9.722427445     5.696443802     2.179447810     1.089747727
    0.202014595    15.140523045     9.722427445     5.696443802     2.179447810     1.089747727
    0.195458200    15.333514295     9.722427445     5.696443802     2.179447810     1.089747727
    0.186512117    15.603720870     9.722427445     5.696443802     2.179447810     1.089747727
    0.179970500    15.806981803     9.722427445     5.696443802     2.179447810     1.089747727
    0.171044590    16.090726325     9.722427445     5.696443802     2.179447810     1.089747727
    0.164517734    16.303219855     9.722427445     5.696443802     2.179447810     1.089747727
    0.155611964    16.598143740     9.722427445     5.696443802     2.179447810     1.089747727
    0.149099820    16.817323601     9.722427445     5.696443802     2.179447810     1.089747727
    0.140214122    17.118326265     9.722427445     5.696443802     2.179447810     1.089747727
    0.133716672    17.339403915     9.722427445     5.696443802     2.179447810     1.089747727
    0.124851031    17.634617680     9.722427445     5.696443802     2.179447810     1.089747727
    0.118368224    17.849097304     9.722427445     5.696443802     2.179447810     1.089747727
    0.109522572    18.119788644     9.722427445     5.696443802     2.179447810     1.089747727
    0.103054393    18.302717170     9.722427445     5.696443802     2.179447810     1.089747727
    0.094228679    18.509536282     9.722427445     5.696443802     2.179447810     1.089747727
    0.087775093    18.615221462     9.722427445     5.696443802     2.179447810     1.089747727
    0.078969285    18.720263154     9.722427445     5.696443802     2.179447810     1.089747727
    0.072530260    18.745998195     9.722427445     5.696443802     2.179447810     1.089747727
    0.063744306    18.756259583     9.722427445     5.696443802     2.179447810     1.089747727
    0.057319791    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
    0.048553658    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
    0.042143636    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
    0.033397275    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
    0.027001712    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
    0.018275072    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
    0.011893936    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
    0.003186966    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.003186966    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.011893936    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.018275072    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.027001712    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.033397275    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.042143636    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.048553658    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.057319791    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.063744306    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.072530260    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.078969285    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.087775093    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.094228679    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.103054393    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.109522572    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.118368224    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.124851031    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.133716672    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.140214122    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.149099820    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.155611964    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.164517734    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.171044590    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.179970500    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.186512117    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.195458200    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.202014595    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.210980901    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.217552108    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.226538688    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.233124756    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.242131644    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.248732591    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.257759853    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.264375712    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.273423364    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.280054203    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.289122297    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.295768114    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.304856716    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.311517563    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.320626707    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.327302600    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.336432320    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.343123309    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.352273687    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.358979790    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.368150844    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.374872110    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.384063891    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.390800353    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.400012910    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.406764587    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.415997987    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.422764928    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.432019188    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.438801426    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.448076597    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.454874166    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.464170298    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.470983248    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.480300391    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.487128722    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.496466943    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.503310705    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.512670021    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.519529265    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.528909743    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.535784486    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.545186158    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.552076450    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.561499385    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.568405242    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.577849473    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.584770929    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.594236506    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.601173629    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.610660585    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.617613390    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.627121793    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.634090315    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.643620215    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.650604486    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.660155933    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.667155971    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.676729016    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.683744888    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.693339563    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.700371285    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.709987658    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.717035281    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.726673369    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.733736926    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.743396812    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.750476337    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.760158055    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.767253581    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.776957181    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.784068742    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.793794275    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.800921920    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.810669436    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.817813183    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.827582732    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.834742631    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.844534264    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.851710348    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.861524114    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.868716418    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.878552367    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.885760923    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.895619107    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.902843949    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.912724417    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.919965596    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.929868398    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.937125946    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.947051134    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.954325085    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.964272708    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.971563096    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.981533205    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.988840080    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -0.998832724    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -1.006156103    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -1.016171333    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -1.023511283    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -1.033549149    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -1.040905670    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -1.050966222    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -1.058339398    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -1.068422687    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -1.075812517    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -1.085918611    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -1.093325129    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -1.103454059    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -1.110877333    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -1.121029167    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -1.128469213    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -1.138643985    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -1.146100853    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -1.156298630    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -1.163772353    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -1.173993169    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -1.181483798    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -1.191727719    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -1.199235271    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -1.209502348    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -1.217026873    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -1.227317155    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -1.234858687    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -1.245172225    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -1.252730797    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -1.263067659    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -1.270643320    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -1.281003539    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -1.288596324    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -1.298979967    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -1.306589909    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -1.316997026    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -1.324624176    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -1.335054800    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -1.342699191    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -1.353153406    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -1.360815072    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -1.371292912    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -1.378971902    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -1.389473417    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -1.397169766    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -1.407695023    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -1.415408764    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -1.425957830    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -1.433688997    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -1.444261888    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -1.452010547    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -1.462607349    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -1.470373500    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -1.480994261    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -1.488777972    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -1.499422726    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -1.507224046    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -1.517892862    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -1.525711808    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -1.536404734    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -1.544241357    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -1.554958461    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -1.562812794    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -1.573554126    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -1.581426203    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -1.592191813    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -1.600081701    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -1.610871639    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -1.618779354    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -1.629593688    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -1.637519264    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -1.648358044    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -1.656301548    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -1.667164824    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727
   -1.675126273    18.756256892     9.722427445     5.696443802     2.179447810     1.089747727


==> plastic_zone_iso_1.txt <==
   -0.019893934     0.001527280
   -0.023633157     0.001944542
   -0.028977725     0.001944542
   -0.034322293     0.001944542
   -0.039666861     0.001944542
   -0.045011429     0.001944542
   -0.049728053     0.002237561
   -0.050890509     0.003658122
   -0.051947549     0.005078684
   -0.054631651     0.006006047
   -0.057593686     0.006854385
   -0.058907306     0.008148707
   -0.061045133     0.009180551
   -0.066389701     0.009180551
   -0.068448118     0.010405789
   -0.069596442     0.011535976
   -0.071114503     0.012891772
   -0.074941010     0.013260497
   -0.080285578     0.013260497
   -0.083443127     0.014312333
   -0.085052595     0.015377754
   -0.086699059     0.016449423
   -0.092043627     0.016449423
   -0.096993403     0.016798316
   -0.098457109     0.018049949
   -0.099854804     0.019284298
   -0.101663850     0.020547893
   -0.107008418     0.020547893
   -0.109682337     0.021415141
   -0.110951918     0.022835702
   -0.113421899     0.023751293
   -0.118766467     0.023751293
   -0.120466098     0.024966544
   -0.121911265     0.026387106
   -0.123042122     0.027484471
   -0.126975567     0.028162808
   -0.128753001     0.029228229
   -0.130524517     0.030596372
   -0.133731258     0.031086321
   -0.138441935     0.031359071
   -0.139842829     0.032779632
   -0.140907778     0.034200194
   -0.143351480     0.035222094
   -0.146558221     0.035655140
   -0.148186612     0.037041317
   -0.149764962     0.038454653
   -0.155109530     0.038454653
   -0.157730618     0.039172159
   -0.159064796     0.040592721
   -0.160454098     0.041947870
   -0.163660839     0.042609209
   -0.165798666     0.043568273
   -0.167599823     0.044854405
   -0.170074320     0.045856441
   -0.172848556     0.046630107
   -0.174304901     0.048050668
   -0.175418888     0.049137284
   -0.178625629     0.050029859
   -0.180986311     0.050891791
   -0.182868884     0.052312353
   -0.185039111     0.053291839
   -0.190383679     0.053291839
   -0.192521506     0.054355747
   -0.193590420     0.055778449
   -0.194659333     0.057172301
   -0.196262381     0.058349739
   -0.197866074     0.059560686
   -0.200003901     0.060761004
   -0.203210642     0.061330344
   -0.204659297     0.062611424
   -0.205980260     0.064031985
   -0.208555210     0.064972404
   -0.211482821     0.065807687
   -0.213092326     0.066873108
   -0.214968692     0.068264077
   -0.218545137     0.068648810
   -0.219867535     0.070069371
   -0.221323577     0.071489933
   -0.223520000     0.072494605
   -0.226726741     0.073201002
   -0.228367409     0.074331056
   -0.229933482     0.075537576
   -0.231002396     0.076867458
   -0.232071309     0.078293436
   -0.233140223     0.079705685
   -0.237415877     0.080050957
   -0.239367653     0.081433863
   -0.240622618     0.082659461
   -0.243829359     0.083372591
   -0.246571011     0.084274986
   -0.247637402     0.085695548
   -0.248703766     0.087116109
   -0.250242840     0.088526813
   -0.251835843     0.089602092
   -0.253449581     0.090927833
   -0.258794149     0.090978337
   -0.261797376     0.091732934
   -0.262932695     0.093153496
   -0.263997518     0.094574057
   -0.265207631     0.095698308
   -0.267110163     0.097060040
   -0.268724197     0.098125461
   -0.272537222     0.098835741
   -0.273758940     0.099917071
   -0.275306983     0.101321724
   -0.276706890     0.102742286
   -0.280541033     0.103097426
   -0.282310248     0.104383377
   -0.283991167     0.105583409
   -0.287654816     0.106293588
   -0.291930728     0.106293689
   -0.293748343     0.107714251
   -0.294813134     0.109134812
   -0.295989572     0.110555374
   -0.297522931     0.111620795
   -0.299397300     0.113041356
   -0.301550693     0.114003413
   -0.306895261     0.114003413
   -0.311446047     0.114106777
   -0.313308743     0.115447783
   -0.314576696     0.116592760
   -0.316000270     0.118013321
   -0.319777740     0.118368462
   -0.321775401     0.119789023
   -0.323382593     0.120854444
   -0.326135706     0.121748245
   -0.331480274     0.121748245
   -0.333267601     0.122985287
   -0.334335918     0.124405848
   -0.335438059     0.125826410
   -0.340031583     0.126115081
   -0.344227395     0.126536690
   -0.345857550     0.127602112
   -0.347513978     0.128855745
   -0.350720719     0.129528243
   -0.356065287     0.129528243
   -0.360227082     0.130088094
   -0.361409855     0.131192957
   -0.362940723     0.132574077
   -0.364616596     0.133914903
   -0.369961164     0.133914903
   -0.373167905     0.134671725
   -0.374404806     0.135770340
   -0.376124181     0.137190902
   -0.380650300     0.137343563
   -0.385994868     0.137343563
   -0.391339436     0.137343563
   -0.393281030     0.138611463
   -0.394546177     0.139834646
   -0.395974512     0.141097446
   -0.399890745     0.141750146
   -0.405235313     0.141750146
   -0.408904445     0.142162867
   -0.410579881     0.143419329
   -0.412320967     0.144648849
   -0.415924449     0.145194370
   -0.421269017     0.145194370
   -0.426613585     0.145194370
   -0.431958153     0.145194370
   -0.437302721     0.145194370
   -0.438448322     0.146424551
   -0.439556008     0.147845113
   -0.440660778     0.149265674
   -0.444785116     0.149620965
   -0.450129684     0.149620965
   -0.455474252     0.149620965
   -0.458680993     0.150518568
   -0.460442944     0.151751657
   -0.461900030     0.152817078
   -0.467232301     0.153080834
   -0.472576869     0.153080834
   -0.477921438     0.153080834
   -0.483266006     0.153080834
   -0.488610574     0.153080834
   -0.493955142     0.153080834
   -0.496092969     0.154017924
   -0.497161882     0.155402861
   -0.498230796     0.156787799
   -0.501437537     0.157527526
   -0.506782105     0.157527526
   -0.512126673     0.157527526
   -0.517471241     0.157527526
   -0.522815809     0.157527526
   -0.528160377     0.157527526
   -0.530282940     0.158854464
   -0.531491232     0.159919885
   -0.533504945     0.161003100
   -0.538849513     0.161003100
   -0.544194081     0.161003100
   -0.549538649     0.161003100
   -0.554883217     0.161003100
   -0.560227785     0.161003100
   -0.565572353     0.161003100
   -0.570916921     0.161003100
   -0.576261489     0.161003100
   -0.580165025     0.161695587
   -0.581362893     0.163116149
   -0.582479272     0.164536710
   -0.584812798     0.165469982
   -0.590157366     0.165469982
   -0.595501934     0.165469982
   -0.600846502     0.165469982
   -0.606191070     0.165469982
   -0.611535638     0.165469982
   -0.616880206     0.165469982
   -0.622224774     0.165469982
   -0.623954932     0.166667552
   -0.625424115     0.168088114
   -0.627569342     0.168961337
   -0.632913910     0.168961337
   -0.638258478     0.168961337
   -0.643603046     0.168961337
   -0.648947614     0.168961337
   -0.654292182     0.168961337
   -0.659636750     0.168961337
   -0.664981318     0.168961337
   -0.670325886     0.168961337
   -0.675670454     0.168961337
   -0.681015022     0.168961337
   -0.686359590     0.168961337
   -0.691704158     0.168961337
   -0.696243105     0.169153535
   -0.697710892     0.170574096
   -0.699186553     0.171913486
   -0.700551278     0.173060079
   -0.704531121     0.173448503
   -0.709875689     0.173448503
   -0.715220257     0.173448503
   -0.720564825     0.173448503
   -0.725909393     0.173448503
   -0.731253961     0.173448503
   -0.736598529     0.173448503
   -0.741943097     0.173448503
   -0.747287665     0.173448503
   -0.752632233     0.173448503
   -0.757976801     0.173458421
   -0.760077988     0.174835781
   -0.761719949     0.175901202
   -0.764390283     0.176955713
   -0.769734851     0.176955713
   -0.775079419     0.176955713
   -0.780423987     0.176955713
   -0.785768555     0.176955713
   -0.791113123     0.176955713
   -0.796457691     0.176955713
   -0.801802259     0.176955713


==> plastic_zone_iso_1_II.txt <==
    6.119354139     0.003186547
    6.119354139     0.005922874
    6.119354139     0.008659201
    6.119354139     0.011395528
    6.119354139     0.014131854
    6.119354139     0.016868181
    6.119354139     0.019604508
    6.119354139     0.022340835
    6.119354139     0.025077162
    6.119354139     0.027813489
    6.119354139     0.030549816
    6.119354139     0.033286143
    6.119354139     0.036022470
    6.119354139     0.038758797
    6.119354139     0.041495124
    6.119354139     0.044231451
    6.119354139     0.046967778
    6.119354139     0.049704105
    6.119354139     0.052440432
    6.119354139     0.055176759
    6.119354139     0.057913085
    6.119354139     0.060649412
    6.119354139     0.063385739
    6.119354139     0.066122066
    6.119354139     0.068858393
    6.119354139     0.071594720
    6.119354139     0.074331047
    6.119354139     0.077067374
    6.119354139     0.079803701
    6.119354139     0.082540028
    6.119354139     0.085276355
    6.119354139     0.088012682
    6.119354139     0.090749009
    6.119354139     0.093485336
    6.119354139     0.096221663
    6.119354139     0.098957990
    6.119354139     0.101694316
    6.119354139     0.104430643
    6.119354139     0.107166970
    6.119354139     0.109903297
    6.119354139     0.112639624
    6.119354139     0.115375951
    6.119354139     0.118112278
    6.119354139     0.120848605
    6.119354139     0.123584932
    6.119354139     0.126321259
    6.119354139     0.129057586
    6.119354139     0.131793913
    6.119354139     0.134530240
    6.115687894     0.136644509
    6.112249045     0.138361097
    6.108494501     0.140550159
    6.106478400     0.142739220
    6.106478400     0.145475547
    6.106478400     0.148211874
    6.106478400     0.150948201
    6.106478400     0.153684528
    6.106478400     0.156420855
    6.106478400     0.159157182
    6.106478400     0.161893509
    6.106478400     0.164629836
    6.106478400     0.167366163
    6.106478400     0.170102490
    6.106478400     0.172838817
    6.106478400     0.175575144
    6.106478400     0.178311471
    6.106478400     0.181047798
    6.106478400     0.183784125
    6.106478400     0.186520451
    6.106155180     0.189256778
    6.102541225     0.191445840
    6.099551693     0.193087636
    6.095604385     0.195276698
    6.091640477     0.197465759
    6.090506504     0.199654821
    6.090506504     0.202391148
    6.090506504     0.205127475
    6.090506504     0.207863802
    6.090506504     0.210600128
    6.090506504     0.213336455
    6.090506504     0.216072782
    6.090506504     0.218809109
    6.090506504     0.221545436
    6.090506504     0.224281763
    6.090506504     0.227018090
    6.090506504     0.229754417
    6.090506504     0.232490744
    6.090506504     0.235227071
    6.090506504     0.237963398
    6.090506504     0.240699725
    6.090506504     0.243436052
    6.090506504     0.246172379
    6.090506504     0.248908706
    6.090506504     0.251645033
    6.088869257     0.254002612
    6.086187393     0.256059460
    6.083269630     0.258212217
    6.080319216     0.260401279
    6.077678818     0.262590340
    6.077678818     0.265326667
    6.077678818     0.268062994
    6.077678818     0.270799321
    6.077678818     0.273535648
    6.077678818     0.276271975
    6.077678818     0.279008302
    6.077678818     0.281744629
    6.077678818     0.284480956
    6.075500477     0.287217283
    6.072547555     0.288859079
    6.068772994     0.291048140
    6.064924086     0.293237202
    6.062029449     0.294878998
    6.061609804     0.297615325
    6.061609804     0.300351652
    6.061609804     0.303087979
    6.061609804     0.305824306
    6.061609804     0.308560633
    6.061609804     0.311296960
    6.061609804     0.314033287
    6.061609804     0.316769614
    6.061609804     0.319505941
    6.061609804     0.322242267
    6.061609804     0.324978594
    6.061609804     0.327714921
    6.061609804     0.330451248
    6.061609804     0.333187575
    6.060229813     0.335923902
    6.057281879     0.338112964
    6.054505447     0.340302025
    6.051729016     0.342491087
    6.049133727     0.344680148
    6.049133727     0.347416475
    6.049133727     0.350152802
    6.049133727     0.352889129
    6.049133727     0.355625456
    6.049133727     0.358361783
    6.049133727     0.361098110
    6.049133727     0.363834437
    6.049133727     0.366570764
    6.048322525     0.368759825
    6.044926700     0.370948887
    6.041172486     0.373137948
    6.037913846     0.375038043
    6.034493745     0.376968806
    6.033006282     0.379705133
    6.033006282     0.382441460
    6.033006282     0.385177787
    6.033006282     0.387914114
    6.033006282     0.390650441
    6.033006282     0.393386768
    6.033006282     0.396123095
    6.033006282     0.398859422
    6.033006282     0.401595749
    6.030147463     0.403784810
    6.027393440     0.405973872
    6.024673020     0.408162933
    6.021952599     0.410351995
    6.020395494     0.412541056
    6.020395494     0.415277383
    6.020395494     0.418013710
    6.020395494     0.420750037
    6.020395494     0.423486364
    6.020395494     0.426222691
    6.019673186     0.428959018
    6.015962477     0.430600814
    6.011095208     0.432768957
    6.007269872     0.434431672
    6.004353397     0.436620733
    6.004353397     0.439357060
    6.004353397     0.442093387
    6.004353397     0.444829714
    6.004353397     0.447566041
    6.004353397     0.450302368
    6.004353397     0.453038695
    6.004353397     0.455775022
    6.004353397     0.458511349
    6.004353397     0.461247676
    6.002414573     0.463436737
    5.998911416     0.465625799
    5.995281709     0.467814860
    5.992322162     0.469624647
    5.991534994     0.472192984
    5.991534994     0.474929310
    5.991534994     0.477665637
    5.991534994     0.480401964
    5.991534994     0.483138291
    5.991534994     0.485874618
    5.989743857     0.488610945
    5.986958435     0.490309588
    5.983368291     0.492441803
    5.979811170     0.494630864
    5.976230980     0.496795468
    5.975640367     0.499008988
    5.975640367     0.501745314
    5.975640367     0.504481641
    5.975640367     0.507217968
    5.975640367     0.509954295
    5.975640367     0.512690622
    5.973687506     0.515426949
    5.970867252     0.517127781
    5.967105317     0.519257807
    5.963780015     0.521446868
    5.963259902     0.524183195
    5.963259902     0.526919522
    5.963259902     0.529655849
    5.963259902     0.532392176
    5.963259902     0.535128503
    5.963259902     0.537864830
    5.961964787     0.540053892
    5.958765100     0.542242953
    5.955201385     0.544432015
    5.952094206     0.546340643
    5.948839070     0.548262872
    5.947241313     0.550999199
    5.947241313     0.553735526
    5.947241313     0.556471853
    5.947241313     0.559208180
    5.947241313     0.561944507
    5.947241313     0.564680834
    5.946730479     0.567112204
    5.943023210     0.569058957
    5.939768055     0.571248019
    5.936232481     0.573437080
    5.934642737     0.575626142
    5.934642737     0.578362469
    5.934642737     0.581098796
    5.934642737     0.583835123
    5.931964061     0.586024184
    5.927957432     0.587850502
    5.923559818     0.589855042
    5.919911841     0.591518315
    5.918781859     0.594233165
    5.918781859     0.596969492
    5.918781859     0.599705819
    5.918781859     0.602442146
    5.918781859     0.605178473
    5.918781859     0.607914800
    5.917424352     0.610651127
    5.914796800     0.612840188
    5.912241245     0.615029250
    5.909687938     0.617218311
    5.907134632     0.619407373
    5.906170706     0.621596434
    5.906170706     0.624332761
    5.906170706     0.627069088
    5.903820659     0.629509877
    5.900625813     0.631447211
    5.897283083     0.633636273
    5.893814886     0.635825334
    5.890411340     0.637998007
    5.890371397     0.640203457
    5.890371397     0.642939784
    5.890143969     0.645676111
    5.887030403     0.647865173
    5.884561694     0.650054234
    5.882144335     0.652243296
    5.879683885     0.654475262
    5.877965764     0.657168684
    5.877965764     0.659905011
    5.877965764     0.662641338
    5.876253681     0.664830400
    5.873025566     0.667019461
    5.869596401     0.669208523
    5.866274566     0.671329068
    5.863592703     0.673041078
    5.862055325     0.675775708
    5.862055325     0.678512035
    5.862055325     0.681248361
    5.859585352     0.683437423
    5.856935171     0.685626485
    5.854374679     0.687815546
    5.851837447     0.690004608
    5.849369451     0.692193669
    5.849369451     0.694929996
    5.849369451     0.697666323
    5.848871621     0.700402650
    5.845856761     0.702591712
    5.842466190     0.704780773
    5.839455929     0.706724294
    5.836428341     0.708611631
    5.833670589     0.710800692
    5.833670589     0.713537019
    5.833670589     0.716273346
    5.832557828     0.719009673
    5.829867208     0.721198735
    5.827314868     0.723387796
    5.824750480     0.725576858
    5.822210078     0.727765919
    5.821423125     0.730502246
    5.821423125     0.733238573
    5.821423125     0.735974900
    5.819161118     0.738163962
    5.815880040     0.740353023
    5.812637292     0.742470480
    5.809955428     0.744221690
    5.806540069     0.746372943
    5.805584374     0.749109269
    5.805584374     0.751845596
    5.805584374     0.754581923
    5.803106799     0.756770985
    5.800499703     0.758960046
    5.797953304     0.761149108
    5.795439206     0.763338170
    5.792970525     0.765527231
    5.789184021     0.767716293
    5.785756887     0.769358089
    5.781242186     0.771547150
    5.777773063     0.773279858
    5.777321551     0.775925273
    5.777321551     0.778661600
    5.777321551     0.781397927
    5.777248165     0.784134254
    5.773623473     0.786323316
    5.770352506     0.788512377
    5.767049063     0.790701439
    5.764363744     0.792669603
    5.761681881     0.794553571
    5.758294424     0.796721358
    5.755129363     0.798910420
    5.751837107     0.801099481
    5.749367835     0.803288543
    5.749367835     0.806024870
    5.749367835     0.808761197
    5.748272562     0.811376207
    5.745602857     0.813686585
    5.743205723     0.815875647
    5.740809228     0.818064708
    5.738412733     0.820253770
    5.736796577     0.822442831
    5.736796577     0.825179158
    5.736796577     0.827915485
    5.735517282     0.830651812
    5.732408142     0.832840874
    5.729499516     0.834796869
    5.726652430     0.836671731
    5.723342079     0.838860793
    5.719977944     0.841049855
    5.716526437     0.843238916
    5.713408333     0.845342915
    5.710726469     0.847152553
    5.707964682     0.849258835
    5.704676029     0.851447897
    5.701574481     0.853636958
    5.698341301     0.855826020
    5.695108122     0.858015082
    5.693404598     0.860204143
    5.693404598     0.862940470
    5.693404598     0.865676797
    5.691953423     0.868166933
    5.689292161     0.870602185
    5.686938334     0.872791247
    5.684584839     0.874980309
    5.682231345     0.877169370
    5.679097239     0.879358432
    5.675862241     0.881022544
    5.671530067     0.883189289
    5.667816650     0.885046562
    5.665517593     0.887567412
    5.665517593     0.890303739
    5.665517593     0.893040066
    5.665517593     0.895776393
    5.664039343     0.897965455
    5.660806790     0.900154516
    5.657620840     0.902343578
    5.654434891     0.904532639
    5.651725467     0.906693662
    5.649043603     0.908542624
    5.646021227     0.910552559
    5.642844132     0.912741620
    5.639777916     0.914930682
    5.636330382     0.917119743
    5.633010543     0.919308805
    5.630270557     0.921204266
    5.627347805     0.923139663
    5.624403745     0.925328724
    5.621460877     0.927517786
    5.618433077     0.929706847
    5.615279396     0.931895909
    5.612125716     0.934084970
    5.609932118     0.936274032
    5.609932118     0.939010359
    5.609932118     0.941746686
    5.608903194     0.944483013
    5.606469934     0.946672074
    5.604157954     0.948861136
    5.601862325     0.951050197
    5.599411019     0.953239259
    5.596849754     0.955428320
    5.592983890     0.957617382
    5.589666628     0.959259178
    5.585512846     0.961448240
    5.581997010     0.963304686
    5.579315146     0.965519129
    5.576715035     0.968015424
    5.574434935     0.970204486
    5.572154835     0.972393547
    5.569731420     0.974582609
    5.565905827     0.976743826
    5.562534049     0.978413467
    5.558431369     0.980602528
    5.555178372     0.982286220
    5.552033426     0.984433386
    5.549814645     0.986790473
    5.547157633     0.989358774
    5.544892959     0.991547836
    5.542628286     0.993736898
    5.539087190     0.995851962
    5.535653988     0.997567755
    5.531574516     0.999756817
    5.528359735     1.001427760
    5.524847401     1.003587675
    5.522679996     1.005776736
    5.520314144     1.008235485
    5.517779569     1.010702125
    5.515530217     1.012891186
    5.512268553     1.015075756
    5.508980040     1.016722044
    5.504939525     1.018911105
    5.501541098     1.020689534
    5.498014446     1.022741963
    5.495573336     1.024931025
    5.493495506     1.027228146
    5.490813643     1.029855898
    5.488578978     1.032045475
    5.485726362     1.034234536
    5.482624476     1.035876332
    5.478523651     1.038065394
    5.474722460     1.040068141
    5.471331064     1.041896252
    5.468704309     1.044085313
    5.466676869     1.046362185
    5.463995005     1.049007842
    5.461773086     1.051199763
    5.459319832     1.053388825
    5.455949414     1.055296674
    5.452265084     1.057219682
    5.448197541     1.059408744
    5.445033485     1.061050540
    5.442038165     1.063239602
    5.439858232     1.065639020
    5.437315014     1.068164990
    5.435111006     1.070354052
    5.432906998     1.072543113
    5.429402592     1.074732175
    5.426273608     1.076373971
    5.422239853     1.078563033
    5.418403322     1.080612030
    5.415685669     1.082393890
    5.413039594     1.085060114
    5.410780390     1.087319279
    5.408591290     1.089508340
    5.406268211     1.091697402
    5.403496414     1.093886463
    5.399630275     1.096030438
    5.396346470     1.097717321
    5.392422072     1.099906383
    5.388902821     1.102033047
    5.378175366     1.102322077
    5.374347268     1.104284506
    5.371380489     1.106473567
    5.368413710     1.108662629
    5.365446931     1.110851690
    5.362880436     1.113040752
    5.362880436     1.115777079
    5.362880436     1.118513406
    5.362871168     1.121249733
    5.356720456     1.122406269
    5.348329751     1.123438794
    5.345347783     1.125627856
    5.342434126     1.127816917
    5.339567839     1.130005979
    5.336656738     1.132195041
    5.333383590     1.134384102
    5.330359266     1.136573164
    5.327422545     1.138762225
    5.324538091     1.140912326
    5.321950949     1.143140348
    5.319174363     1.145234569
    5.316492500     1.147240449
    5.313810636     1.149246330
    5.310923007     1.151349329
    5.307280526     1.153538391
    5.296730518     1.154085656
    5.292355726     1.155780396
    5.288471988     1.157916514
    5.284491990     1.160105575
    5.281488627     1.161747371
    5.278946407     1.164016252
    5.276366848     1.166672760
    5.274241195     1.168861821
    5.272073485     1.171050883
    5.269709651     1.173239945
    5.266598137     1.175429006
    5.262855225     1.177501689
    5.259527832     1.179259864
    5.255727188     1.181448925
    5.252127770     1.183207683
    5.241073401     1.183637987
    5.238153294     1.185827048
    5.235276962     1.188016110
    5.232433357     1.190205172
    5.229614858     1.192394233
    5.226593697     1.194583295
    5.223496122     1.196772356
    5.220625090     1.198961418
    5.217754058     1.201150479
    5.214926554     1.203339541
    5.203854222     1.203659143
    5.197848512     1.204981337
    5.195808631     1.207414446
    5.193426564     1.209906725
    5.191334306     1.212095787
    5.189063452     1.214284849
    5.185793707     1.216473910
    5.182399312     1.218383598
    5.178854543     1.220304768
    5.175093539     1.222493829
    5.171671857     1.224203483
    5.160585966     1.224682891
    5.157719382     1.226871952
    5.154880006     1.229061014
    5.152062240     1.231250076
    5.149261922     1.233439137
    5.146286952     1.235628199
    5.143291762     1.237817260
    5.140465834     1.240006322
    5.137639906     1.242195383
    5.134658613     1.244384445
    5.123398310     1.244841091
    5.118034583     1.246143893
    5.115571023     1.248762568
    5.113511629     1.250951630
    5.111276149     1.253140691
    5.109059892     1.255329753
    5.101943400     1.256477380
    5.091437213     1.257518814
    5.088535277     1.259707876
    5.085852218     1.261805155
    5.083170354     1.263901501
    5.077806627     1.265572419
    5.066771934     1.265727795
    5.063631921     1.267916857
    5.061715444     1.270313884
    5.059358269     1.272842245
    5.057317420     1.275031307
    5.054795487     1.277220368
    5.051216086     1.279409430
    5.048306125     1.281087817
    5.044531778     1.283240287
    5.040890016     1.285429349
    5.032214943     1.286397870
    5.026851215     1.287697233
    5.024169352     1.289819813
    5.021372299     1.291996534
    5.018561845     1.294185595
    5.015763661     1.296374657
    5.010760033     1.298140082
    5.000556225     1.299110984
    4.997350714     1.300907437
    4.993734147     1.302941841
    4.990094083     1.305130903
    4.986623259     1.307317891
    4.975891223     1.307319964
    4.972929628     1.309509026
    4.970167097     1.311698087
    4.967409818     1.313887149
    4.964657293     1.316076211
    4.961866797     1.318265272
    4.951759031     1.319113404
    4.946395303     1.320942090
    4.943380009     1.322643395
    4.939771181     1.324832457
    4.936043869     1.327021518
    4.930304121     1.328332892
    4.922176062     1.329210580
    4.919438042     1.331399641
    4.916702397     1.333588703
    4.913968980     1.335777765
    4.911237655     1.337966826
    4.906348123     1.340155888
    4.896742189     1.340703153
    4.892758028     1.342784517
    4.889668482     1.344534011
    4.886112248     1.346723072
    4.882697143     1.348912134
    4.871303119     1.349443321
    4.857893800     1.349443321
    4.854185844     1.351101195
    4.852530072     1.353326015
    4.850101827     1.356026584
    4.848133508     1.358215645
    4.845888215     1.360404707
    4.842939704     1.362593769
    4.839279223     1.364782830
    4.836438890     1.366481422
    4.832762955     1.368613688
    4.828393299     1.370649612
    4.814983980     1.370649612
    4.803959254     1.370802749
    4.801574661     1.373464512
    4.799557621     1.375728138
    4.797444165     1.377917199
    4.795309158     1.380106261
    4.793432800     1.382295322
    4.780119751     1.382606534
    4.775880851     1.384484384
    4.773211801     1.386673446
    4.770543047     1.388862507
    4.767722600     1.391051569
    4.758664841     1.391952174
    4.745255523     1.391952174
    4.739891795     1.393271993
    4.737209931     1.395497800
    4.734528068     1.397723606
    4.731846204     1.399949413
    4.729164340     1.402175220
    4.723800613     1.403963404
    4.714487495     1.404733203
    4.710893809     1.406922265
    4.707709430     1.408865755
    4.704446232     1.410753123
    4.700577052     1.412942184
    4.688936384     1.413351485
    4.675527065     1.413351485
    4.664531016     1.413489450
    4.661486597     1.415678511
    4.658886350     1.417867573
    4.656292870     1.420056634
    4.653707033     1.422245696
    4.651129876     1.424434757
    4.640662837     1.425417238
    4.636027798     1.427171084
    4.632617246     1.429276278
    4.629743061     1.431001942
    4.626183341     1.433191003
    4.621889791     1.434847954
    4.608480472     1.434847954
    4.595071153     1.434847954
    4.586464730     1.435927330
    4.583907888     1.438116392
    4.581366708     1.440305453
    4.578844329     1.442494515
    4.576298107     1.444704881
    4.572034540     1.446872638
    4.562001926     1.447419904
    4.558285715     1.449608965
    4.554843197     1.451758044
    4.552139330     1.453439823
    4.548393118     1.455628884
    4.538752015     1.456442029
    4.525342696     1.456442029
    4.511933377     1.456442029
    4.509251513     1.458715442
    4.506569650     1.461018021
    4.503922728     1.463290600
    4.501373080     1.465479661
    4.498823433     1.467668723
    4.490478467     1.468617606
    4.477069149     1.468617606
    4.470404732     1.469857784
    4.467828473     1.472046846
    4.465269700     1.474235907
    4.462733148     1.476424969
    4.458296102     1.478134150
    4.444886784     1.478134150
    4.431477465     1.478134150
    4.421469283     1.479161296
    4.419166128     1.481350358
    4.417011509     1.483539419
    4.415386283     1.485907217
    4.413232540     1.488464808
    4.410022555     1.490365029
    4.396613236     1.490365029
    4.385885781     1.490665302
    4.382309596     1.492842931
    4.379062747     1.495031992
    4.375642298     1.497221054
    4.372536779     1.499410115
    4.361749008     1.499924781
    4.348339689     1.499924781
    4.334930370     1.499924781
    4.324094669     1.499957381
    4.320104093     1.502146442
    4.318225142     1.504335504
    4.316254573     1.507071831
    4.314435997     1.509260892
    4.312099799     1.511449954
    4.302748005     1.512211192
    4.289338687     1.512211192
    4.275929368     1.512211192
    4.270565641     1.514068234
    4.267965152     1.516375342
    4.265497720     1.518564404
    4.263093226     1.520753465
    4.254474458     1.521814345
    4.241065139     1.521814345
    4.227655821     1.521814345
    4.214246502     1.521814345
    4.210884875     1.523489792
    4.208484148     1.525678854
    4.206175273     1.527867915
    4.203519047     1.530253876
    4.200837183     1.532652075
    4.195473456     1.534156548
    4.182064137     1.534156548
    4.168654818     1.534156548
    4.155245500     1.534156548
    4.148283096     1.535529631
    4.145679092     1.537718692
    4.143135157     1.539907754
    4.140628410     1.542096815
    4.136472453     1.543803309
    4.123063135     1.543803309
    4.109653816     1.543803309
    4.096244497     1.543803309
    4.082835179     1.543803309
    4.075732891     1.545380408
    4.073417990     1.547569469
    4.071758911     1.549758531
    4.069752019     1.552494858
    4.067861221     1.554683919
    4.061380269     1.556201550
    4.047970950     1.556201550
    4.034561631     1.556201550
    4.021152313     1.556201550
    4.015788585     1.557762382
    4.012977953     1.559609308
    4.009571165     1.561798369
    4.006485006     1.563987431
    4.002379266     1.565892110
    3.988969948     1.565892110
    3.975560629     1.565892110
    3.962151310     1.565892110
    3.948741992     1.565892110
    3.935332673     1.565892110
    3.921923354     1.565967792
    3.919337187     1.568365554
    3.916976119     1.570554616
    3.914615051     1.572743677
    3.912253983     1.574932739
    3.909892915     1.577121800
    3.903150308     1.578346650
    3.889740989     1.578346650
    3.876331671     1.578346650
    3.862922352     1.578346650
    3.849513033     1.578346650
    3.837027867     1.578763596
    3.834000586     1.580952658
    3.831663406     1.583141720
    3.829170708     1.585330781
    3.826280437     1.587519843
    3.817330668     1.588081215
    3.803921350     1.588081215
    3.790512031     1.588081215
    3.777102712     1.588081215
    3.763693394     1.588081215
    3.750284075     1.588081215
    3.736874756     1.588081215
    3.723465437     1.588081215
    3.710056119     1.588081215
    3.706412410     1.590256170
    3.704107154     1.592445231
    3.702010527     1.594635501
    3.699328664     1.597184551
    3.696829781     1.599559681
    3.688601209     1.600592301
    3.675191890     1.600592301
    3.661782571     1.600592301
    3.648373253     1.600592301
    3.634963934     1.600592301
    3.621554615     1.600592301
    3.608145297     1.600592301
    3.601228978     1.601748743
    3.598521807     1.603937804
    3.596067737     1.606126866
    3.593732112     1.608315927
    3.589372250     1.610371080
    3.575962932     1.610371080
    3.562553613     1.610371080
    3.549144294     1.610371080
    3.535734976     1.610371080
    3.522325657     1.610371080
    3.508916338     1.610371080
    3.495507019     1.610371080
    3.482097701     1.610371080
    3.468688382     1.610371080
    3.455279063     1.610371080
    3.441869745     1.610371080
    3.428460426     1.610371080
    3.415051107     1.610371080
    3.401641788     1.610371080
    3.394970515     1.611599520
    3.392536180     1.613788581
    3.390933604     1.616524908
    3.389234909     1.618713970
    3.387250321     1.620903031
    3.382868742     1.622938969
    3.369459424     1.622938969
    3.356050105     1.622938969
    3.342640786     1.622938969
    3.329231467     1.622938969
    3.315822149     1.622938969
    3.302412830     1.622938969
    3.289003511     1.622938969
    3.275594193     1.622938969
    3.262184874     1.622938969
    3.248775555     1.622938969
    3.235366237     1.622938969
    3.221956918     1.622938969
    3.208547599     1.622938969
    3.195138280     1.622938969
    3.181728962     1.622938969
    3.168319643     1.622938969
    3.160274052     1.623746600
    3.157339741     1.625828420
    3.154258596     1.628017481
    3.151290171     1.630206543
    3.147845121     1.632395604
    3.136137278     1.632762139
    3.122727959     1.632762139
    3.109318641     1.632762139
    3.095909322     1.632762139
    3.082500003     1.632762139
    3.069090685     1.632762139
    3.055681366     1.632762139
    3.042272047     1.632762139
    3.028862728     1.632762139
    3.015453410     1.632762139
    3.002044091     1.632762139
    2.988634772     1.632762139
    2.975225454     1.632762139
    2.961816135     1.632762139
    2.948406816     1.632762139
    2.934997498     1.632762139
    2.921588179     1.632762139
    2.908178860     1.632762139
    2.894769541     1.632762139
    2.881360223     1.632762139
    2.867950904     1.632762139
    2.854541585     1.632762139
    2.841132267     1.632762139
    2.827722948     1.632762139
    2.814313629     1.632762139
    2.800904311     1.632762139
    2.787494992     1.632762139
    2.774085673     1.632762139
    2.760676354     1.632762139
    2.747267036     1.632762139
    2.733857717     1.632762139
    2.726144170     1.631301074
    2.726144170     1.628564747
    2.726144170     1.625828420
    2.726144170     1.623092093
    2.726144170     1.620355766
    2.726144170     1.617619439
    2.726144170     1.614883112
    2.726144170     1.612146785
    2.723130262     1.610371080
    2.714319064     1.609410458
    2.714147664     1.606674131
    2.714147664     1.603937804
    2.714147664     1.601201477
    2.714147664     1.598465150
    2.714147664     1.595728823
    2.714147664     1.592992497
    2.714088484     1.590256170
    2.709720943     1.588081215
    2.705059302     1.586425312
    2.705059302     1.583688985
    2.705059302     1.580952658
    2.704357216     1.578370286
    2.693469749     1.578216331
    2.692902241     1.575480004
    2.692902241     1.572743677
    2.692902241     1.570007350
    2.692902241     1.567271023
    2.692902241     1.564534696
    2.692902241     1.561798369
    2.692902241     1.559062043
    2.691324045     1.556325716
    2.683916486     1.555231185
    2.683916486     1.552494858
    2.683916486     1.549758531
    2.683916486     1.547022204
    2.683639182     1.544285877
    2.672174851     1.543803309
    2.671782148     1.541549550
    2.671782148     1.538813223
    2.671782148     1.536076896
    2.671782148     1.533340569
    2.671782148     1.530604242
    2.671782148     1.527867915
    2.671782148     1.525131588
    2.670860092     1.522395262
    2.663298140     1.521300731
    2.662719235     1.518564404
    2.662719235     1.515828077
    2.662719235     1.513091750
    2.653401805     1.512211192
    2.650709700     1.510355423
    2.650709700     1.507619096
    2.650709700     1.504882769
    2.650702508     1.502146442
    2.648038077     1.499924781
    2.641492738     1.498315585
    2.641492738     1.495579258
    2.641492738     1.492842931
    2.641492738     1.490106604
    2.641492738     1.487370277
    2.641492738     1.484633950
    2.641492738     1.481897623
    2.641216366     1.479161296
    2.631946895     1.478134150
    2.630126290     1.475877704
    2.630126290     1.473141377
    2.630126290     1.470405050
    2.626583167     1.468617606
    2.620488608     1.467121457
    2.620488608     1.464385131
    2.620488608     1.461648804
    2.620488608     1.458912477
    2.618537576     1.456442029
    2.609443940     1.455628884
    2.609159978     1.452892557
    2.609159978     1.450156230
    2.608696984     1.447419904
    2.599632569     1.446872638
    2.599531822     1.444136311
    2.599531822     1.441399984
    2.599531822     1.438663657
    2.599276874     1.435927330
    2.589037075     1.434847954
    2.588009434     1.432643738
    2.588009434     1.429907411
    2.588009434     1.427171084
    2.583673348     1.425417238
    2.578862089     1.423340226
    2.578862089     1.420603900
    2.578862089     1.417867573
    2.578862089     1.415131246
    2.575627756     1.413351485
    2.566900046     1.412394919
    2.566894056     1.409658592
    2.566894056     1.406922265
    2.566894056     1.404185938
    2.566894056     1.401449611
    2.566894056     1.398713284
    2.566894056     1.395976957
    2.566434733     1.393240630
    2.559536574     1.391952174
    2.558006536     1.389409772
    2.558006536     1.386673446
    2.558006536     1.383937119
    2.551490983     1.382606534
    2.546058154     1.381200792
    2.546058154     1.378464465
    2.546058154     1.375728138
    2.546021094     1.372991811
    2.543445391     1.370649612
    2.536944671     1.369160953
    2.536944671     1.366424626
    2.536944671     1.363688299
    2.535399800     1.361346211
    2.525758210     1.360404707
    2.525758210     1.357668380
    2.525758210     1.354932053
    2.525758210     1.352195726
    2.524707149     1.349459399
    2.516176308     1.348912134
    2.516176308     1.346175807
    2.516176308     1.343439480
    2.515575339     1.340703153
    2.505847947     1.340155888
    2.504824975     1.337419561
    2.504824975     1.334683234
    2.504824975     1.331946907
    2.504340980     1.329210580
    2.495171844     1.328332892
    2.484256873     1.328116049
    2.483831969     1.325379722
    2.483831969     1.322643395
    2.483264496     1.319907068
    2.475661264     1.318812538
    2.474981370     1.316076211
    2.474981370     1.313339884
    2.474981370     1.310603557
    2.474553458     1.307867230
    2.465671343     1.307317891
    2.463477639     1.304583637
    2.463477639     1.301847311
    2.463477639     1.299110984
    2.454943888     1.298140082
    2.454151839     1.295827391
    2.454151839     1.293091064
    2.454151839     1.290354737
    2.453879166     1.287618410
    2.446898297     1.286397870
    2.442999629     1.284334818
    2.442999629     1.281598491
    2.442999629     1.278862164
    2.436170842     1.277261547
    2.433660830     1.275031307
    2.433660830     1.272294980
    2.433660830     1.269558653
    2.433660830     1.266822326
    2.428125251     1.265572419
    2.414715932     1.265572419
    2.413262829     1.262991468
    2.413262829     1.260255141
    2.413262829     1.257518814
    2.403988477     1.256477380
    2.401830352     1.254235222
    2.401830352     1.251498895
    2.401830352     1.248762568
    2.401830352     1.246026241
    2.395942886     1.244841091
    2.392546078     1.242742649
    2.392546078     1.240006322
    2.392546078     1.237269995
    2.385215431     1.235787174
    2.381412356     1.233986403
    2.381412356     1.231250076
    2.381412356     1.228513749
    2.381378871     1.225777422
    2.374487976     1.224203483
    2.361078657     1.224203483
    2.360636942     1.221946564
    2.360636942     1.219210237
    2.360387480     1.216473910
    2.353033066     1.215190482
    2.351787446     1.212643052
    2.351787446     1.209906725
    2.351787446     1.207170399
    2.351411747     1.204434072
    2.342305611     1.203659143
    2.340770774     1.201150479
    2.340770774     1.198414152
    2.340770774     1.195677825
    2.331578156     1.194686897
    2.320703830     1.194583295
    2.319976153     1.191846968
    2.319976153     1.189110641
    2.319976153     1.186374314
    2.318885783     1.183637987
    2.311691451     1.182543456
    2.311309461     1.179807129
    2.311309461     1.177070802
    2.310293767     1.174334475
    2.300346436     1.173787210
    2.300032915     1.171050883
    2.300032915     1.168314556
    2.300032915     1.165578229
    2.299395791     1.162851819
    2.285986472     1.162848653
    2.279684418     1.161747371
    2.279645050     1.159011044
    2.279645050     1.156274718
    2.277940881     1.153957333
    2.270887388     1.152443860
    2.270887388     1.149707533
    2.270887388     1.146971206
    2.270887388     1.144234879
    2.267213426     1.142581664
    2.253804107     1.142581664
    2.250411702     1.140404021
    2.250411702     1.137667694
    2.250309932     1.134931367
    2.243076652     1.133730531
    2.239375572     1.131647775
    2.239375572     1.128911448
    2.239375572     1.126175121
    2.238973935     1.123438794
    2.229667334     1.122406269
    2.219273246     1.121796998
    2.219125449     1.119060671
    2.219125449     1.116324344
    2.218939879     1.113643510
    2.210212781     1.113040752
    2.210212781     1.110304425
    2.210212781     1.107568098
    2.210212781     1.104831771
    2.208212424     1.102322077
    2.194803105     1.102322077
    2.190488515     1.100453648
    2.190488515     1.097717321
    2.190488515     1.094980994
    2.184075650     1.093550776
    2.179293114     1.091697402
    2.179293114     1.088961075
    2.179293114     1.086224748
    2.179293114     1.083488421
    2.173348195     1.082328672
    2.159938876     1.082328672
    2.159059796     1.079657563
    2.159059796     1.076921236
    2.158359582     1.074184909
    2.150823627     1.073090379
    2.150486823     1.070354052
    2.150486823     1.067617725
    2.150486823     1.064881398
    2.149211421     1.062425635
    2.135802103     1.062425635
    2.130357465     1.061050540
    2.130357465     1.058314213
    2.130355052     1.055577886
    2.125074648     1.053733453
    2.119197529     1.052294294
    2.119197529     1.049557967
    2.119197529     1.046821640
    2.118847349     1.044085313
    2.111665329     1.042612563
    2.100669929     1.042443517
    2.099788326     1.039707190
    2.099788326     1.036970863
    2.098920511     1.034234536
    2.087528555     1.033959664
    2.079787191     1.032592740
    2.079787191     1.029856413
    2.079787191     1.027120086
    2.079787191     1.024383759
    2.074119237     1.022889053
    2.060709918     1.022889053
    2.059869438     1.020552902
    2.059869438     1.017816575
    2.059347891     1.015080248
    2.052014064     1.013985717
    2.051380505     1.011249390
    2.051380505     1.008513063
    2.051380505     1.005776736
    2.049982463     1.003254689
    2.036573144     1.003254689
    2.031824890     1.001398613
    2.031824890     0.998662286
    2.031824890     0.995925959
    2.025845689     0.994679833
    2.020577257     0.992642367
    2.020577257     0.989906040
    2.020577257     0.987169713
    2.020577257     0.984433386
    2.012436371     0.983709067
    1.999027052     0.983709067
    1.992443440     0.982244324
    1.992443440     0.979507997
    1.992443440     0.976771671
    1.985617733     0.975172986
    1.981783388     0.973488078
    1.981783388     0.970751751
    1.981783388     0.968015424
    1.981535846     0.965279097
    1.972208415     0.964251816
    1.962658477     0.963637301
    1.962285698     0.960900974
    1.962285698     0.958164647
    1.961480960     0.955754307
    1.948071641     0.955754307
    1.942362704     0.954333790
    1.942362704     0.951597463
    1.942362704     0.948861136
    1.941972667     0.946124809
    1.934662322     0.944882488
    1.923536791     0.944483013
    1.923056114     0.941746686
    1.923056114     0.939010359
    1.921253003     0.936423406
    1.914612133     0.935179501
    1.914612133     0.932443174
    1.914612133     0.929706847
    1.914612133     0.926970520
    1.907843685     0.925600728
    1.896313369     0.925328724
    1.895410796     0.922592397
    1.895410796     0.919856070
    1.894434366     0.917182408
    1.881025047     0.917179869
    1.875864567     0.915477947
    1.875864567     0.912741620
    1.875864567     0.910005293
    1.875864567     0.907268966
    1.867615729     0.906406131
    1.856638922     0.906174436
    1.856475440     0.903438109
    1.856475440     0.900701782
    1.854206410     0.898023325
    1.845662750     0.897418189
    1.845662750     0.894681862
    1.845662750     0.891945536
    1.845460431     0.889209209
    1.840797091     0.887298285
    1.827387773     0.887298285
    1.818341031     0.886472882
    1.818154251     0.883736555
    1.818154251     0.881000228
    1.813978454     0.878953385
    1.807612039     0.877716635
    1.807612039     0.874980309
    1.807612039     0.872243982
    1.807350980     0.869507655
    1.800569135     0.868276802
    1.787159816     0.868276802
    1.780143851     0.866771328
    1.780143851     0.864035001
    1.780143851     0.861298674
    1.773750498     0.859969619
    1.769632253     0.858015082
    1.769632253     0.855278755
    1.769632253     0.852542428
    1.769187508     0.849806101
    1.757659315     0.849341309
    1.750555212     0.848164305
    1.750555212     0.845427978
    1.750555212     0.842691651
    1.744249997     0.841071672
    1.733273205     0.841049855
    1.731405659     0.838313528
    1.731405659     0.835577201
    1.731405659     0.832840874
    1.730840678     0.830491408
    1.717431359     0.830491408
    1.712183512     0.828462751
    1.712183512     0.825726424
    1.712183512     0.822990097
    1.704022040     0.822259159
    1.693195627     0.821895566
    1.693195627     0.819159239
    1.693195627     0.816422912
    1.693122725     0.813686585
    1.687930858     0.811726699
    1.674521539     0.811726699
    1.674330128     0.809308462
    1.674330128     0.806572135
    1.673490317     0.803835808
    1.661112221     0.803531661
    1.655507198     0.802194012
    1.655507198     0.799457685
    1.655507198     0.796721358
    1.655055029     0.793985031
    1.645021038     0.793046822
    1.636726707     0.792343235
    1.636726707     0.789606908
    1.636678317     0.786870581
    1.631611719     0.784888827
    1.618202401     0.784888827
    1.617988583     0.782492458
    1.617988583     0.779756131
    1.617930363     0.777019804
    1.615520537     0.774451382
    1.602111218     0.774451382
    1.599292712     0.772641681
    1.599292712     0.769905354
    1.599056033     0.767169027
    1.588701900     0.766330254
    1.580638995     0.765527231
    1.580638995     0.762790904
    1.580638995     0.760054577
    1.580611392     0.757318250
    1.572610717     0.755939990
    1.562405011     0.755129189
    1.562299012     0.752392862
    1.562299012     0.749656535
    1.559201398     0.747855573
    1.545792080     0.747855573
    1.543934066     0.745278412
    1.543934066     0.742542085
    1.543934066     0.739805758
    1.543110216     0.737512264
    1.529700897     0.737512264
    1.525493589     0.735427635
    1.525493589     0.732691308
    1.525375817     0.729954981
    1.513609715     0.729464398
    1.506985563     0.728313185
    1.506985563     0.725576858
    1.506985563     0.722840531
    1.506823378     0.720104204
    1.497518532     0.719167848
    1.488667143     0.718462408
    1.488422314     0.715726081
    1.488422314     0.712989754
    1.484109214     0.711156347
    1.470699895     0.711156347
    1.469815665     0.708611631
    1.469815665     0.705875304
    1.469815665     0.703138977
    1.468018031     0.700906341
    1.454608713     0.700906341
    1.451235681     0.698760854
    1.451235681     0.696024527
    1.450163118     0.693288200
    1.438517530     0.692931064
    1.432915880     0.691646404
    1.432915880     0.688910077
    1.432915880     0.686173750
    1.432315978     0.683437423
    1.422426348     0.682727377
    1.415050262     0.681248361
    1.415050262     0.678512035
    1.415050262     0.675775708
    1.406335165     0.674788148
    1.397073287     0.674133911
    1.396968203     0.671397584
    1.396968203     0.668661258
    1.396968203     0.665924931
    1.390243983     0.664630598
    1.379094559     0.664283134
    1.378552948     0.661546808
    1.378552948     0.658810481
    1.374152800     0.656727249
    1.360743482     0.656727249
    1.360048905     0.654432357
    1.360048905     0.651696031
    1.359974832     0.648959704
    1.358061618     0.646615609
    1.344652299     0.646615609
    1.341934752     0.644581581
    1.341934752     0.641845254
    1.341730790     0.639108927
    1.328561117     0.638747980
    1.324445613     0.636919865
    1.324445613     0.634183538
    1.324445613     0.631447211
    1.323270169     0.628710884
    1.312469934     0.628682037
    1.299060616     0.628682037
    1.297990058     0.625974557
    1.297990058     0.623238230
    1.296378752     0.620849986
    1.287837046     0.619954638
    1.287837046     0.617218311
    1.287837046     0.614481984
    1.287197711     0.611745657
    1.277605706     0.610829547
    1.264196387     0.610829547
    1.262411478     0.608462065
    1.262411478     0.605725738
    1.261514523     0.603045884
    1.248105205     0.603032889
    1.244285440     0.601347615
    1.244285440     0.598611288
    1.244285440     0.595874961
    1.242937654     0.593138634
    1.232014022     0.593057754
    1.226288127     0.591496838
    1.226288127     0.588760511
    1.225937579     0.586024184
    1.215922840     0.585296331
    1.208864760     0.583835123
    1.208864760     0.581098796
    1.208864760     0.578362469
    1.208421707     0.575626142
    1.197149793     0.575366274
    1.190738891     0.573984346
    1.190738891     0.571248019
    1.190550144     0.568511692
    1.181058611     0.567639944
    1.172971087     0.566869896
    1.172971087     0.564133569
    1.172971087     0.561397242
    1.172895127     0.558660915
    1.162285565     0.557754771
    1.155593347     0.556471853
    1.155593347     0.553735526
    1.155593347     0.550999199
    1.146194382     0.550063361
    1.137626508     0.549357403
    1.137626508     0.546621076
    1.137626508     0.543884749
    1.137185314     0.541148422
    1.127421336     0.540222874
    1.114012017     0.540222874
    1.110437026     0.538412095
    1.110437026     0.535675768
    1.109548690     0.532939442
    1.102441166     0.531844911
    1.102441166     0.529108584
    1.102441166     0.526372257
    1.101965439     0.523635930
    1.092557108     0.522770233
    1.079147789     0.522770233
    1.075488900     0.520899603
    1.075488900     0.518163276
    1.074521442     0.515426949
    1.063056606     0.515148198
    1.057602080     0.513785153
    1.057602080     0.511048826
    1.057584017     0.508312499
    1.056601179     0.505576172
    1.044283560     0.505396465
    1.040608202     0.503387111
    1.040608202     0.500650784
    1.039257983     0.497914457
    1.028192378     0.497808880
    1.022777288     0.496272661
    1.022777288     0.493536334
    1.022761047     0.490800007
    1.020146787     0.488101230
    1.006737468     0.488101230
    1.005802437     0.485874618
    1.005802437     0.483138291
    1.004055604     0.480547956
    0.990646285     0.480547956
    0.988408421     0.478212903
    0.988408421     0.475476576
    0.988408421     0.472740249
    0.985282558     0.470884180
    0.971873239     0.470884180
    0.963277946     0.470003922
    0.963277946     0.467267595
    0.963141814     0.464531268
    0.955782057     0.463365045
    0.954189448     0.460700410
    0.954189448     0.457964083
    0.954189448     0.455227757
    0.947736466     0.453744959
    0.934327147     0.453744959
    0.928878118     0.452491430
    0.928878118     0.449755103
    0.928760340     0.447018776
    0.918235964     0.446259793
    0.911826554     0.444829714
    0.911826554     0.442093387
    0.911826554     0.439357060
    0.910190373     0.436683200
    0.896781054     0.436683200
    0.895041596     0.434431672
    0.895041596     0.431695345
    0.894099191     0.429231879
    0.880689872     0.429231879
    0.877568772     0.427317222
    0.877568772     0.424580895
    0.877553967     0.421844568
    0.872644281     0.419698556
    0.861831192     0.419655506
    0.860767091     0.416919179
    0.860767091     0.414182853
    0.856553098     0.412280919
    0.844515234     0.411993791
    0.843937105     0.409257464
    0.843937105     0.406521137
    0.843937105     0.403784810
    0.835098188     0.402790700
    0.821688870     0.402790700
    0.817719504     0.401048483
    0.817719504     0.398312156
    0.816840137     0.395575829
    0.809867575     0.394481299
    0.809867575     0.391744972
    0.809867575     0.389008645
    0.808933625     0.386272318
    0.797552096     0.385959253
    0.784142777     0.385959253
    0.783411432     0.383535991
    0.783411432     0.380799664
    0.781460914     0.378608523
    0.768051595     0.378608523
    0.767041470     0.375874275
    0.767041470     0.373137948
    0.766854141     0.370401622
    0.760006004     0.369203894
    0.750375297     0.368212560
    0.750375297     0.365476233
    0.750375297     0.362739906
    0.741232957     0.361886383
    0.733030570     0.361098110
    0.733030570     0.358361783
    0.733014623     0.355625456
    0.732197347     0.352889129
    0.719778048     0.352524271
    0.716375045     0.350700068
    0.716375045     0.347963741
    0.714414320     0.345239839
    0.701005001     0.345239839
    0.700084261     0.343038352
    0.700084261     0.340302025
    0.700018564     0.337565698
    0.695641274     0.335920049
    0.682231955     0.335920049
    0.675858510     0.334282106
    0.675858510     0.331545779
    0.674636117     0.328809452
    0.663458909     0.328668541
    0.659534019     0.326620391
    0.659534019     0.323884064
    0.659534019     0.321147737
    0.655413318     0.319390877
    0.643627838     0.318958675
    0.643104521     0.316222348
    0.643104521     0.313486021
    0.636640272     0.312172137
    0.626485439     0.311296960
    0.626485439     0.308560633
    0.626485439     0.305824306
    0.626282229     0.303087979
    0.615185362     0.302936402
    0.609711889     0.301446183
    0.609711889     0.298709856
    0.609112973     0.295973529
    0.596412315     0.295750305
    0.593289949     0.293784467
    0.593289949     0.291048140
    0.593193398     0.288311813
    0.588366724     0.286556322
    0.574957406     0.286556322
    0.568353540     0.285028221
    0.568353540     0.282291894
    0.567398277     0.279555567
    0.560588365     0.278461037
    0.560588365     0.275724710
    0.560588365     0.272988383
    0.558871263     0.270252056
    0.548138768     0.270250285
    0.536015669     0.269704790
    0.535663779     0.266968463
    0.535663779     0.264232136
    0.529365722     0.263128995
    0.519255530     0.262043075
    0.519255530     0.259306748
    0.519255530     0.256570421
    0.518638267     0.254051076
    0.505228948     0.254017943
    0.502825394     0.251645033
    0.502825394     0.248908706
    0.499865221     0.246928844
    0.486455902     0.246735406
    0.486445889     0.244530582
    0.486445889     0.241794256
    0.486425682     0.239057929
    0.478410311     0.237858972
    0.470301953     0.236868867
    0.470301953     0.234132540
    0.470108769     0.231396213
    0.459637265     0.230801926
    0.454194409     0.229207152
    0.454194409     0.226470825
    0.454133605     0.223734498
    0.448909810     0.221773041
    0.435500491     0.221773041
    0.431500186     0.219903640
    0.431500186     0.217167313
    0.430136764     0.214747892
    0.422088234     0.213883721
    0.422088234     0.211147394
    0.422087122     0.208411067
    0.419409309     0.205759827
    0.405999990     0.205759827
    0.399436035     0.204580209
    0.399436035     0.201843882
    0.398855212     0.199107555
    0.387226944     0.198766438
    0.383424919     0.196918494
    0.383424919     0.194182167
    0.383424919     0.191445840
    0.376499489     0.189818999
    0.367710149     0.189256778
    0.367419956     0.186520451
    0.367327335     0.183784125
    0.357726443     0.182857213
    0.351416258     0.181595063
    0.351416258     0.178858736
    0.351416258     0.176122409
    0.346998988     0.173950220
    0.336248340     0.173933348
    0.335519348     0.171197021
    0.335519348     0.168460694
    0.328225941     0.167019898
    0.319715793     0.166271632
    0.319715793     0.163535305
    0.319715793     0.160798978
    0.317498486     0.158153171
    0.304089168     0.158153171
    0.303947856     0.155873590
    0.303947856     0.153137263
    0.298725440     0.151254175
    0.288516801     0.150400936
    0.288516801     0.147664609
    0.288516801     0.144928282
    0.287997985     0.142476496
    0.274588667     0.142427519
    0.263714126     0.142191955
    0.263714126     0.139455628
    0.263559026     0.136719301
    0.257459900     0.135077505
    0.257252268     0.132341178
    0.257252268     0.129604851
    0.256072354     0.126868524
    0.245088165     0.126772960
    0.233569364     0.126321259
    0.233139131     0.123584932
    0.233139131     0.120848605
    0.223633255     0.119936196
    0.217372425     0.118659543
    0.217372425     0.115923217
    0.217372425     0.113186890
    0.212905801     0.111189146
    0.201991365     0.110997828
    0.201480070     0.108261501
    0.201199468     0.105525174
    0.194132754     0.104383286
    0.185857955     0.103336113
    0.185857955     0.100599786
    0.185751068     0.097863459
    0.180723436     0.095675785
    0.171329540     0.095127132
    0.171008573     0.092390805
    0.171008573     0.089654478
    0.161950389     0.088900695
    0.155563640     0.087465416
    0.155563640     0.084729089
    0.155563640     0.081992763
    0.151222934     0.080232548
    0.140088851     0.079803701
    0.139769580     0.077067374
    0.139327426     0.074331047
    0.129768025     0.073488072
    0.124202750     0.072141986
    0.124202750     0.069405659
    0.124049931     0.066669332
    0.119040570     0.064859114
    0.109560717     0.063933005
    0.109560717     0.061196678
    0.109191235     0.058460351
    0.097585660     0.058145128
    0.094041323     0.056271289
    0.094041323     0.053534962
    0.093790545     0.050798635
    0.086858205     0.049555166
    0.078325382     0.048609574
    0.078325382     0.045873247
    0.077075794     0.043136920
    0.065403295     0.042871531
    0.063718858     0.040400593
    0.063718858     0.037664266
    0.063718858     0.034927939
    0.054675840     0.034320400
    0.048418345     0.032738878
    0.048418345     0.030002551
    0.046630249     0.027666963
    0.041274100     0.025624428
    0.041274100     0.022888101
    0.041274100     0.020151774
    0.033220930     0.019154483
    0.026575775     0.017962712
    0.026575775     0.015226385
    0.025175339     0.012531135
    0.011766020     0.012531135
    0.011023239     0.010300997
    0.011023239     0.007564670
    0.010450358     0.004828343
    0.001038565     0.004057130


==> plastic_zone_iso_2.txt <==
    0.241680341     0.001527280
    0.241680341     0.003302982
    0.241680341     0.005078684
    0.241680341     0.006854385
    0.241680341     0.008630087
    0.241680341     0.010405789
    0.241680341     0.012181491
    0.241680341     0.013957193
    0.241680341     0.015732895
    0.241680341     0.017508596
    0.241680341     0.019284298
    0.241680341     0.021060000
    0.241680341     0.022835702
    0.241680341     0.024611404
    0.241680341     0.026387106
    0.241680341     0.028162808
    0.241680341     0.029938509
    0.241680341     0.031714211
    0.241680341     0.033489913
    0.244664157     0.034485453
    0.246046341     0.035620755
    0.246046341     0.037396457
    0.246046341     0.039172159
    0.246046341     0.040947861
    0.246046341     0.042723563
    0.246046341     0.044499265
    0.246046341     0.046274967
    0.246046341     0.048050668
    0.246046341     0.049826370
    0.246046341     0.051602072
    0.248939811     0.052546547
    0.249418680     0.054088055
    0.249418680     0.055863757
    0.249418680     0.057639458
    0.249418680     0.059415160
    0.249418680     0.061190862
    0.249418680     0.062966564
    0.249418680     0.064742266
    0.249418680     0.066517968
    0.249418680     0.068293670
    0.249418680     0.070069371
    0.250008725     0.071741087
    0.253665133     0.072200214
    0.253665133     0.073975915
    0.253665133     0.075751617
    0.253665133     0.077527319
    0.254284379     0.079294019
    0.257115246     0.080013302
    0.257115246     0.081789004
    0.257115246     0.083564706
    0.257115246     0.085340407
    0.257115246     0.087116109
    0.257115246     0.088891811
    0.257115246     0.090667513
    0.257115246     0.092443215
    0.257115246     0.094218917
    0.261001648     0.094574057
    0.261457771     0.096349759
    0.261457771     0.098125461
    0.261457771     0.099901163
    0.261457771     0.101676864
    0.264973515     0.102248830
    0.265056321     0.103807707
    0.265056321     0.105583409
    0.265056321     0.107359110
    0.265056321     0.109134812
    0.265056321     0.110910514
    0.265079322     0.112686216
    0.269249170     0.113230614
    0.269451998     0.114817058
    0.269451998     0.116592760
    0.269451998     0.118368462
    0.269457844     0.120144164
    0.272455911     0.120971937
    0.272883567     0.122630146
    0.272883567     0.124405848
    0.272883567     0.126181550
    0.272883567     0.127957252
    0.272883567     0.129732954
    0.272883567     0.131508656
    0.273524824     0.133133575
    0.277152186     0.133639498
    0.277152186     0.135415200
    0.278869392     0.136560189
    0.280600435     0.137901182
    0.280600435     0.139676884
    0.280600435     0.141452586
    0.280600435     0.143228288
    0.280600435     0.145003990
    0.280600435     0.146779692
    0.280602479     0.148555393
    0.284525257     0.148910534
    0.284968059     0.150686236
    0.284968059     0.152461937
    0.284968059     0.154237639
    0.284968059     0.156013341
    0.287420701     0.156735506
    0.288591173     0.158144183
    0.288591173     0.159919885
    0.288591173     0.161695587
    0.288591173     0.163471289
    0.290627442     0.164674367
    0.293016717     0.165602131
    0.293026429     0.167377833
    0.295972010     0.168163638
    0.296447245     0.169863816
    0.296447245     0.171639518
    0.296447245     0.173415219
    0.296447245     0.175190921
    0.296447245     0.176966623
    0.296447245     0.178742325
    0.296789570     0.180518027
    0.300539082     0.180873167
    0.300727898     0.182648869
    0.301316578     0.184181428
    0.304254517     0.185134852
    0.304254517     0.186910553
    0.304254517     0.188686255
    0.304254517     0.190461957
    0.304501066     0.192237659
    0.308798973     0.192344813
    0.308815444     0.194013361
    0.308822931     0.195789063
    0.312005714     0.196791933
    0.312285977     0.198275045
    0.312285977     0.200050747
    0.312285977     0.201826449
    0.312285977     0.203602151
    0.314143541     0.204912678
    0.316661194     0.205732993
    0.316661194     0.207508695
    0.316661194     0.209284397
    0.316661194     0.211060099
    0.316995275     0.212835801
    0.320104343     0.213546081
    0.320104343     0.215321783
    0.320104343     0.217097485
    0.320104343     0.218873187
    0.320104343     0.220648889
    0.323763763     0.221264954
    0.324507528     0.222779731
    0.324507528     0.224555433
    0.328101882     0.224910573
    0.328171910     0.226686275
    0.328171910     0.228461977
    0.328171910     0.230237679
    0.328171910     0.232013381
    0.330177245     0.233114869
    0.332647701     0.234144223
    0.332647701     0.235919925
    0.333245128     0.237695627
    0.336063314     0.238405907
    0.336063314     0.240181609
    0.336063314     0.241957311
    0.336063314     0.243733013
    0.336063314     0.245508715
    0.339797468     0.246072860
    0.340423837     0.247639557
    0.340423837     0.249415259
    0.344129741     0.249770399
    0.344129741     0.251546101
    0.344129741     0.253321803
    0.344129741     0.255097505
    0.344129741     0.256873207
    0.346210949     0.258084930
    0.348625785     0.259004049
    0.348625785     0.260779751
    0.349010137     0.262555453
    0.352065091     0.263265733
    0.352075527     0.265041435
    0.352075527     0.266817137
    0.352075527     0.268592839
    0.352075527     0.270368541
    0.354762258     0.271220234
    0.356438227     0.272499383
    0.356438227     0.274275085
    0.360106826     0.274941721
    0.360159794     0.276405927
    0.360159794     0.278181629
    0.361175740     0.279678931
    0.364676191     0.280312471
    0.364676191     0.282088173
    0.364676191     0.283863875
    0.364676191     0.285639577
    0.364765140     0.287415278
    0.367589221     0.288176036
    0.368128874     0.289901261
    0.368237644     0.291676963
    0.372248494     0.292032103
    0.372532130     0.293807805
    0.372532130     0.295583507
    0.374002703     0.296711725
    0.376262396     0.297714349
    0.376262396     0.299490051
    0.376262396     0.301265753
    0.376262396     0.303041455
    0.376371926     0.304817157
    0.380416184     0.305286168
    0.380771579     0.306947999
    0.380771579     0.308723701
    0.380771579     0.310499403
    0.380771579     0.312275104
    0.381485098     0.313899550
    0.384233405     0.314761087
    0.384233405     0.316536789
    0.385760752     0.317685285
    0.388766288     0.318667631
    0.388766288     0.320443333
    0.388766288     0.322219035
    0.392201053     0.322574175
    0.392437877     0.324349877
    0.392437877     0.326125579
    0.392437877     0.327901281
    0.392437877     0.329676983
    0.393243148     0.331243817
    0.396873110     0.331807825
    0.396873110     0.333583527
    0.397518802     0.335064007
    0.400438255     0.336069509
    0.400438255     0.337845211
    0.400438255     0.339620913
    0.400438255     0.341396615
    0.400438255     0.343172317
    0.403932284     0.343812597
    0.405120720     0.344948019
    0.405120720     0.346723720
    0.405446721     0.348499422
    0.408658577     0.349209703
    0.408681967     0.350985405
    0.408681967     0.352761107
    0.408681967     0.354536809
    0.408681967     0.356312510
    0.410345765     0.357556662
    0.413066011     0.358443353
    0.413066011     0.360219055
    0.414621420     0.361429130
    0.416838468     0.362349897
    0.416838468     0.364125599
    0.416838468     0.365901300
    0.416838468     0.367677002
    0.416838468     0.369452704
    0.419965988     0.370297434
    0.421396082     0.371583546
    0.421396082     0.373359248
    0.421846023     0.375134950
    0.424893952     0.375845231
    0.424893952     0.377620933
    0.424893952     0.379396635
    0.424893952     0.381172336
    0.424893952     0.382948038
    0.426379469     0.384229569
    0.429607508     0.384723740
    0.429607508     0.386499442
    0.429607508     0.388275144
    0.429607508     0.390050846
    0.429610448     0.391826548
    0.431724037     0.393201405
    0.433197584     0.394312530
    0.433197584     0.396088232
    0.433197584     0.397863934
    0.433197584     0.399639636
    0.433197584     0.401415338
    0.435999692     0.402213972
    0.437615864     0.403546180
    0.437615864     0.405321882
    0.440275346     0.406175160
    0.441404887     0.407452724
    0.441404887     0.409228426
    0.441404887     0.411004128
    0.441404887     0.412779829
    0.441415094     0.414555531
    0.445619914     0.415246639
    0.445987230     0.416686374
    0.445987230     0.418462075
    0.446484428     0.420237777
    0.449513308     0.420948058
    0.449513308     0.422723760
    0.449513308     0.424499462
    0.449513308     0.426275164
    0.449513308     0.428050865
    0.449895568     0.429497966
    0.454260715     0.429826567
    0.454260715     0.431602269
    0.454260715     0.433377971
    0.454260715     0.435153673
    0.454260715     0.436929375
    0.455240136     0.438675348
    0.457864043     0.439415357
    0.457864043     0.441191059
    0.457864043     0.442966761
    0.457864043     0.444742463
    0.457864043     0.446518165
    0.459515791     0.447894405
    0.462324993     0.448649007
    0.462324993     0.450424709
    0.462324993     0.452200411
    0.462324993     0.453976112
    0.462324993     0.455751814
    0.463791445     0.457155316
    0.466138276     0.457882657
    0.466138276     0.459658358
    0.466138276     0.461434060
    0.466138276     0.463209762
    0.466138276     0.464985464
    0.466998186     0.466458280
    0.470653326     0.467116306
    0.470653326     0.468892008
    0.470653326     0.470667710
    0.470653326     0.472443412
    0.470653326     0.474219114
    0.471273840     0.475803482
    0.474360627     0.476705096
    0.474360627     0.478480798
    0.474360627     0.480256500
    0.474360627     0.482032202
    0.474360627     0.483807904
    0.475549495     0.485191122
    0.479028268     0.485583606
    0.479081479     0.487359307
    0.479081479     0.489135009
    0.479081479     0.490910711
    0.479081479     0.492686413
    0.479568902     0.494462115
    0.482611328     0.495172396
    0.482611328     0.496948097
    0.482611328     0.498723799
    0.482611328     0.500499501
    0.482611328     0.502275203
    0.482953113     0.504050905
    0.487307545     0.504138918
    0.487392494     0.505826607
    0.487392494     0.507602309
    0.487392494     0.509378010
    0.487392494     0.511153712
    0.487481976     0.512929414
    0.490562149     0.513639695
    0.491016229     0.515415397
    0.491016229     0.517191099
    0.491016229     0.518966800
    0.491016229     0.520742502
    0.491016229     0.522518204
    0.491016229     0.524293906
    0.491016229     0.526069608
    0.492652113     0.527371361
    0.495560449     0.528200450
    0.495560449     0.529976152
    0.495560449     0.531751854
    0.495560449     0.533527556
    0.495560449     0.535303257
    0.495858853     0.536953829
    0.499377809     0.537434100
    0.499377809     0.539209802
    0.499377809     0.540985503
    0.499377809     0.542761205
    0.499377809     0.544536907
    0.499377809     0.546312609
    0.499377809     0.548088311
    0.499377809     0.549864013
    0.499531560     0.551639715
    0.503341249     0.552109020
    0.503886627     0.553770557
    0.503886627     0.555546259
    0.503886627     0.557321960
    0.503886627     0.559097662
    0.503886627     0.560873364
    0.506547989     0.561843136
    0.507734709     0.563004206
    0.507734709     0.564779908
    0.507734709     0.566555610
    0.507734709     0.568331312
    0.507734709     0.570107014
    0.507734709     0.571882716
    0.507734709     0.573658418
    0.507734709     0.575434119
    0.507734709     0.577209821
    0.507734709     0.578985523
    0.507797032     0.580761225
    0.511892557     0.581444162
    0.512324141     0.582892067
    0.512324141     0.584667769
    0.512324141     0.586443471
    0.512324141     0.588219173
    0.512324141     0.589994875
    0.514030385     0.591311481
    0.516054400     0.592480857
    0.516054400     0.594256559
    0.516054400     0.596032261
    0.516054400     0.597807963
    0.516054400     0.599583665
    0.516054400     0.601359366
    0.516054400     0.603135068
    0.516054400     0.604910770
    0.516054400     0.606686472
    0.516054400     0.608462174
    0.516054400     0.610237876
    0.518306039     0.611180730
    0.520807703     0.612013578
    0.520807703     0.613789279
    0.520807703     0.615564981
    0.520807703     0.617340683
    0.520807703     0.619116385
    0.520807703     0.620892087
    0.520807703     0.622667789
    0.520807703     0.624443491
    0.520807703     0.626219192
    0.520807703     0.627994894
    0.520807703     0.629770596
    0.521512780     0.631230821
    0.524392157     0.632256579
    0.524392157     0.634032281
    0.524392157     0.635807982
    0.524392157     0.637583684
    0.524392157     0.639359386
    0.524392157     0.641135088
    0.524392157     0.642910790
    0.524392157     0.644686492
    0.524392157     0.646462194
    0.524392157     0.648237895
    0.524392157     0.650013597
    0.524392157     0.651789299
    0.524392157     0.653565001
    0.524392157     0.655340703
    0.527926261     0.655919781
    0.529230221     0.657116405
    0.529230221     0.658892107
    0.529230221     0.660667808
    0.529230221     0.662443510
    0.529230221     0.664219212
    0.529230221     0.665994914
    0.529230221     0.667770616
    0.529230221     0.669546318
    0.529230221     0.671322020
    0.529230221     0.673097721
    0.529230221     0.674873423
    0.529230221     0.676649125
    0.529230221     0.678424827
    0.529230221     0.680200529
    0.529725610     0.681976231
    0.532791417     0.682686511
    0.532822189     0.684462213
    0.532822189     0.686237915
    0.532822189     0.688013617
    0.532822189     0.689789319
    0.532822189     0.691565021
    0.532822189     0.693340723
    0.532822189     0.695116424
    0.532822189     0.696892126
    0.532822189     0.698667828
    0.532822189     0.700443530
    0.532822189     0.702219232
    0.532822189     0.703994934
    0.532822189     0.705770636
    0.532822189     0.707546337
    0.532822189     0.709322039
    0.532822189     0.711097741
    0.532822189     0.712873443
    0.532822189     0.714649145
    0.532822189     0.716424847
    0.532822189     0.718200549
    0.532822189     0.719976250
    0.532822189     0.721751952
    0.532822189     0.723527654
    0.532822189     0.725303356
    0.532822189     0.727079058
    0.532822189     0.728854760
    0.532822189     0.730630462
    0.532822189     0.732406163
    0.532822189     0.734181865
    0.532822189     0.735957567
    0.532822189     0.737733269
    0.532822189     0.739508971
    0.532822189     0.741284673
    0.532822189     0.743060374
    0.532822189     0.744836076
    0.532822189     0.746611778
    0.532822189     0.748387480
    0.532822189     0.750163182
    0.532822189     0.751938884
    0.532822189     0.753714586
    0.532822189     0.755490287
    0.532822189     0.757265989
    0.532822189     0.759041691
    0.532822189     0.760817393
    0.532822189     0.762593095
    0.532822189     0.764368797
    0.532822189     0.766144499
    0.532822189     0.767920200
    0.532822189     0.769695902
    0.532822189     0.771471604
    0.532822189     0.773247306
    0.532822189     0.775023008
    0.532822189     0.776798710
    0.532822189     0.778574412
    0.532822189     0.780350113
    0.532822189     0.782125815
    0.532822189     0.783901517
    0.532822189     0.785677219
    0.532822189     0.787452921
    0.532822189     0.789228623
    0.532822189     0.791004325
    0.532790733     0.792780026
    0.531754736     0.794200588
    0.531133002     0.795627578
    0.530124976     0.797396851
    0.529315626     0.798817413
    0.529230221     0.800593115
    0.529230221     0.802368816
    0.529230221     0.804144518
    0.529230221     0.805920220
    0.529230221     0.807695922
    0.529230221     0.809471624
    0.529230221     0.811247326
    0.529230221     0.813023028
    0.529019218     0.814798729
    0.527975576     0.816219291
    0.526883222     0.817639852
    0.525788838     0.819060414
    0.524719521     0.820448438
    0.524392157     0.821901537
    0.524392157     0.823677239
    0.524392157     0.825452941
    0.524392157     0.827228642
    0.524392157     0.829004344
    0.524392157     0.830780046
    0.524392157     0.832555748
    0.524392157     0.834331450
    0.524392157     0.836107152
    0.523650607     0.837622141
    0.522712044     0.839303415
    0.521885646     0.840723977
    0.520955417     0.842144538
    0.520807703     0.843920240
    0.520807703     0.845695942
    0.520807703     0.847471644
    0.520807703     0.849247345
    0.520807703     0.851023047
    0.520807703     0.852798749
    0.520443866     0.854231353
    0.518900387     0.855639872
    0.517520081     0.857060434
    0.516168212     0.858414550
    0.516054400     0.859901557
    0.516054400     0.861677258
    0.516054400     0.863452960
    0.516054400     0.865228662
    0.516054400     0.867004364
    0.516054400     0.868780066
    0.515479077     0.870555768
    0.514499681     0.871976329
    0.513691827     0.873396891
    0.512961471     0.875043442
    0.512324141     0.876593154
    0.512324141     0.878368856
    0.512324141     0.880144558
    0.511892557     0.881629205
    0.510823644     0.883061392
    0.509754730     0.884493578
    0.508685817     0.885925765
    0.507734709     0.887602505
    0.507734709     0.889378207
    0.507734709     0.891153909
    0.507171412     0.892574471
    0.506407181     0.893995032
    0.505529661     0.895770734
    0.504757890     0.897191296
    0.503808629     0.898611857
    0.502606758     0.900032418
    0.501203421     0.901421389
    0.500053678     0.902518401
    0.499377809     0.904294103
    0.499377809     0.906069805
    0.499377809     0.907845507
    0.499377809     0.909621209
    0.498321252     0.911041770
    0.497262629     0.912462331
    0.496213580     0.913882893
    0.495213289     0.915303454
    0.494230822     0.916724016
    0.493176302     0.918144577
    0.492122618     0.919565139
    0.491069847     0.920985700
    0.491016229     0.922761402
    0.491016229     0.924537104
    0.490777563     0.926312806
    0.489856675     0.927733367
    0.488999791     0.929153929
    0.488376458     0.930686039
    0.487488571     0.932350192
    0.486285614     0.933770754
    0.485169717     0.934899715
    0.483709193     0.936256736
    0.482468271     0.937677298
    0.481481121     0.939097859
    0.480894063     0.940571298
    0.479981095     0.942294123
    0.479152071     0.943714684
    0.478079058     0.945135246
    0.476682530     0.946555807
    0.475549495     0.947705510
    0.474168539     0.949041790
    0.473411668     0.950522826
    0.472508873     0.952238053
    0.471675588     0.953658615
    0.470818026     0.955079176
    0.469826866     0.956499737
    0.468548548     0.957920299
    0.467162433     0.959340860
    0.465929272     0.960679500
    0.465086854     0.962181983
    0.464215455     0.963602545
    0.463395984     0.965023106
    0.462722532     0.966675290
    0.461653618     0.968088710
    0.460408775     0.969284791
    0.459024116     0.970705352
    0.457772860     0.972125914
    0.456777531     0.973546475
    0.456042995     0.974967037
    0.455271497     0.976742739
    0.454524491     0.978163300
    0.453489805     0.979583862
    0.452152299     0.981004423
    0.450964482     0.982234509
    0.449647417     0.983490406
    0.446688828     0.984290183
    0.444739890     0.985621248
    0.443740232     0.987041809
    0.442740573     0.988462371
    0.441740914     0.989882932
    0.440655512     0.991303494
    0.439576398     0.992724055
    0.438536381     0.994144617
    0.437409059     0.995565178
    0.433861864     0.995986679
    0.432053131     0.997340880
    0.431139328     0.998761442
    0.430464261     1.000182003
    0.429672317     1.001957705
    0.428517296     1.003364330
    0.427448383     1.004488951
    0.426021145     1.005864249
    0.424674350     1.007284811
    0.421034901     1.007803298
    0.419965988     1.009346518
    0.418934148     1.010836214
    0.417950194     1.012256776
    0.416966240     1.013677337
    0.413552506     1.014361180
    0.411887863     1.015453039
    0.410553377     1.016873601
    0.409276852     1.018228858
    0.408207938     1.019539252
    0.402863370     1.019539252
    0.399656629     1.020390213
    0.398926153     1.021845566
    0.398029870     1.023266127
    0.397463628     1.024686689
    0.396449888     1.026194219
    0.391801868     1.026462391
    0.390616682     1.027882952
    0.389656223     1.029303514
    0.388747241     1.030724075
    0.384691839     1.031395806
    0.380416184     1.031456845
    0.379347271     1.033031791
    0.378278357     1.034606738
    0.377298016     1.036051181
    0.376333883     1.037471742
    0.372933789     1.038080992
    0.368164699     1.038182023
    0.366710043     1.039602584
    0.365751346     1.041023146
    0.364746425     1.042443707
    0.362244653     1.043306195
    0.356900085     1.043306195
    0.351555517     1.043306195
    0.347870785     1.043864269
    0.346844503     1.045284830
    0.345888364     1.046705392
    0.344981066     1.048125953
    0.344073122     1.049577570
    0.339797468     1.050021733
    0.334452900     1.050021733
    0.329108332     1.050021733
    0.326970504     1.051138043
    0.325904510     1.052742778
    0.324960860     1.054163340
    0.323763763     1.055270661
    0.318419195     1.055270661
    0.313074627     1.055270661
    0.307730059     1.055270661
    0.302385491     1.055270661
    0.297040923     1.055270661
    0.291696355     1.055270661
    0.287964846     1.055939041
    0.286926064     1.057359603
    0.286351787     1.058990758
    0.285600940     1.060555866
    0.284273681     1.061976428
    0.279938306     1.062016699
    0.274593738     1.062016699
    0.269249170     1.062016699
    0.263904602     1.062016699
    0.258560034     1.062016699
    0.253215466     1.062016699
    0.247870898     1.062016699
    0.245421665     1.061266147
    0.246347482     1.059845585
    0.246941528     1.058425024
    0.247693661     1.056649322
    0.248514049     1.055228761
    0.248676394     1.053453059
    0.248676394     1.051677357
    0.248676394     1.049901655
    0.248676394     1.048125953
    0.248676394     1.046350251
    0.248676394     1.044574549
    0.248676394     1.042798848
    0.248676394     1.041023146
    0.248664950     1.039247444
    0.246801984     1.038080992
    0.245277893     1.036761461
    0.245277893     1.034985759
    0.245277893     1.033210058
    0.245277893     1.031434356
    0.245277893     1.029658654
    0.245277893     1.027882952
    0.245277893     1.026107250
    0.245277893     1.024331548
    0.245277893     1.022555846
    0.245277893     1.020780145
    0.245277893     1.019004443
    0.245277893     1.017228741
    0.245277893     1.015453039
    0.243595243     1.014361180
    0.241041624     1.013322197
    0.241041624     1.011546495
    0.241041624     1.009770793
    0.241041624     1.007995091
    0.241041624     1.006219389
    0.241041624     1.004443688
    0.241041624     1.002667986
    0.241041624     1.000892284
    0.241041624     0.999116582
    0.241041624     0.997340880
    0.241041624     0.995565178
    0.241041624     0.993789476
    0.241041624     0.992013775
    0.239319589     0.990855312
    0.237629236     0.989527792
    0.237629236     0.987752090
    0.237629236     0.985976388
    0.237629236     0.984200686
    0.237629236     0.982424985
    0.237629236     0.980649283
    0.237181762     0.979182016
    0.233361059     0.978518440
    0.233361059     0.976742739
    0.233361059     0.974967037
    0.233361059     0.973191335
    0.233361059     0.971415633
    0.233361059     0.969639931
    0.233361059     0.967864229
    0.233361059     0.966088527
    0.233361059     0.964312826
    0.233361059     0.962537124
    0.232906107     0.961055551
    0.229820771     0.960051141
    0.229820771     0.958275439
    0.229820771     0.956499737
    0.229820771     0.954724036
    0.229820771     0.952948334
    0.229820771     0.951172632
    0.229699367     0.949604572
    0.225410995     0.949396930
    0.225410995     0.947621228
    0.225410995     0.945845526
    0.225410995     0.944069824
    0.225410995     0.942294123
    0.225410995     0.940518421
    0.225386351     0.938742719
    0.222216971     0.938030013
    0.222026600     0.936256736
    0.222026600     0.934481034
    0.222026600     0.932705333
    0.222026600     0.930929631
    0.222026600     0.929153929
    0.221933941     0.927378227
    0.219010231     0.926595966
    0.217690811     0.925247385
    0.217690811     0.923471683
    0.217690811     0.921695981
    0.217690811     0.919920279
    0.217690811     0.918144577
    0.217616421     0.916368876
    0.215803490     0.915213124
    0.214314056     0.913882893
    0.214314056     0.912107191
    0.214314056     0.910331489
    0.214314056     0.908555787
    0.214314056     0.906780086
    0.214314056     0.905004384
    0.212596749     0.903881731
    0.210082509     0.902873541
    0.210082509     0.901097840
    0.210082509     0.899322138
    0.210082509     0.897546436
    0.210082509     0.895770734
    0.210082509     0.893995032
    0.208321095     0.892601562
    0.206712915     0.891509050
    0.206712915     0.889733348
    0.206581799     0.887957646
    0.202857220     0.887602505
    0.202494596     0.885826804
    0.202494596     0.884051102
    0.202494596     0.882275400
    0.202494596     0.880499698
    0.202494596     0.878723996
    0.202446027     0.876948294
    0.199264367     0.876238014
    0.199076962     0.874462312
    0.199076962     0.872686610
    0.199076962     0.870910908
    0.199076962     0.869135206
    0.199076962     0.867359504
    0.199076962     0.865583802
    0.195264440     0.865228662
    0.194845108     0.863452960
    0.194845108     0.861677258
    0.194845108     0.859901557
    0.192287391     0.859066049
    0.191350346     0.857415574
    0.191350346     0.855639872
    0.191350346     0.853864170
    0.191350346     0.852088468
    0.191350346     0.850312767
    0.191350346     0.848537065
    0.188011736     0.847988449
    0.187063222     0.846406222
    0.187063222     0.844630521
    0.187063222     0.842854819
    0.187063222     0.841079117
    0.187063222     0.839303415
    0.187063222     0.837527713
    0.183736082     0.836960283
    0.183637407     0.835396871
    0.183637407     0.833621169
    0.182667168     0.832144901
    0.179350288     0.831490327
    0.179350288     0.829714625
    0.179350288     0.827938923
    0.179350288     0.826163221
    0.179350288     0.824387519
    0.179350288     0.822611818
    0.178391514     0.821188987
    0.176011437     0.820125835
    0.176011437     0.818350133
    0.176011437     0.816574431
    0.175184773     0.815055171
    0.171733985     0.814443589
    0.171733985     0.812667887
    0.171733985     0.810892185
    0.171733985     0.809116484
    0.171733985     0.807340782
    0.171705021     0.805565080
    0.169840205     0.804176508
    0.168402666     0.803079097
    0.168402666     0.801303395
    0.167926535     0.799527693
    0.164281845     0.799172553
    0.164162449     0.797396851
    0.164162449     0.795621149
    0.164162449     0.793845448
    0.164162449     0.792069746
    0.164162449     0.790294044
    0.163426723     0.788617483
    0.160834187     0.787808061
    0.160834187     0.786032359
    0.160834187     0.784256658
    0.160219982     0.782566469
    0.156723021     0.782125815
    0.156644891     0.780350113
    0.156644891     0.778574412
    0.156644891     0.776798710
    0.156644891     0.775023008
    0.156644891     0.773247306
    0.154875414     0.771834660
    0.153307682     0.770761323
    0.153307682     0.768985622
    0.152866760     0.767209920
    0.149229057     0.766854779
    0.149127146     0.765079077
    0.149127146     0.763303376
    0.149127146     0.761527674
    0.149127146     0.759751972
    0.149127146     0.757976270
    0.148461933     0.756485672
    0.145782405     0.755490287
    0.145782405     0.753714586
    0.145782405     0.751938884
    0.145255192     0.750516337
    0.141611461     0.749808042
    0.141611461     0.748032340
    0.141611461     0.746256638
    0.141611461     0.744480936
    0.141611461     0.742705234
    0.141611461     0.740929532
    0.138841710     0.739929396
    0.138261434     0.738443550
    0.138261434     0.736667848
    0.136703883     0.735305801
    0.134100711     0.734537006
    0.134100711     0.732761304
    0.134100711     0.730985602
    0.133497142     0.729390307
    0.130748337     0.728499619
    0.130748337     0.726723917
    0.130574395     0.724948216
    0.126797858     0.724593075
    0.126597979     0.722817373
    0.126597979     0.721041671
    0.126597979     0.719265970
    0.126597979     0.717490268
    0.126597979     0.715714566
    0.124945834     0.714316966
    0.123246573     0.713228583
    0.123246573     0.711452881
    0.123246573     0.709677180
    0.121739093     0.708454829
    0.119105893     0.707546337
    0.119105893     0.705770636
    0.119105893     0.703994934
    0.119105893     0.702219232
    0.119105893     0.700443530
    0.119071355     0.698667828
    0.116183423     0.697957547
    0.115758625     0.696181846
    0.115758625     0.694406144
    0.113187784     0.693517449
    0.111625854     0.692275301
    0.111625854     0.690499600
    0.111625854     0.688723898
    0.108912130     0.687708191
    0.108285307     0.686237915
    0.108285307     0.684462213
    0.106774302     0.683188144
    0.104157574     0.682331371
    0.104157574     0.680555669
    0.104157574     0.678779967
    0.102498648     0.677405150
    0.100825473     0.676293985
    0.100825473     0.674518283
    0.100825473     0.672742581
    0.100825473     0.670966879
    0.100825473     0.669191177
    0.100693115     0.667415475
    0.097047580     0.667060335
    0.096699180     0.665284633
    0.096699180     0.663508931
    0.093947339     0.662669404
    0.093376376     0.661022949
    0.093376376     0.659247247
    0.093376376     0.657471545
    0.089671685     0.656938572
    0.089247785     0.655340703
    0.089247785     0.653565001
    0.089247785     0.651789299
    0.089247785     0.650013597
    0.089247785     0.648237895
    0.088602771     0.646774609
    0.083258203     0.646774609
    0.081800279     0.645396772
    0.081800279     0.643621071
    0.081800279     0.641845369
    0.081800279     0.640069667
    0.081800279     0.638293965
    0.081120376     0.636656593
    0.078496162     0.635807982
    0.078496162     0.634032281
    0.077958784     0.632256579
    0.074407492     0.631901438
    0.074353947     0.630125737
    0.074353947     0.628350035
    0.073637981     0.626584315
    0.071058526     0.625864052
    0.071058526     0.624088350
    0.070677760     0.622312648
    0.067026522     0.621957508
    0.066906757     0.620181806
    0.066906757     0.618406104
    0.066275186     0.616630402
    0.063664135     0.615920122
    0.063664135     0.614144420
    0.063324075     0.612368718
    0.059609306     0.612013578
    0.059529129     0.610237876
    0.059529129     0.608462174
    0.058906810     0.606686472
    0.056308736     0.605976191
    0.056308736     0.604200489
    0.055980021     0.602424788
    0.052183054     0.602069647
    0.052183054     0.600293945
    0.052183054     0.598518243
    0.051640083     0.596742542
    0.048969926     0.596032261
    0.048969926     0.594256559
    0.048969926     0.592480857
    0.048969926     0.590705155
    0.048969926     0.588929453
    0.048821598     0.587153752
    0.044777314     0.586748415
    0.041735666     0.585733190
    0.041735666     0.583957488
    0.041735666     0.582181786
    0.041735666     0.580406085
    0.041735666     0.578630383
    0.041570573     0.576965492
    0.036226005     0.576901719
    0.034490092     0.575789260
    0.034490092     0.574013558
    0.034490092     0.572237856
    0.034490092     0.570462154
    0.034490092     0.568686452
    0.034088178     0.567099540
    0.028743610     0.567099540
    0.027156706     0.565845329
    0.027156706     0.564069627
    0.027156706     0.562293926
    0.027156706     0.560518224
    0.027156706     0.558742522
    0.025536869     0.557341662
    0.020192301     0.557341662
    0.019779817     0.555901399
    0.019779817     0.554125697
    0.016985560     0.553080142
    0.015700445     0.551994855
    0.015700445     0.550219153
    0.015567819     0.548443451
    0.012709906     0.547627874
    0.012523390     0.545957469
    0.012510620     0.544181767
    0.009503165     0.543385639
    0.008496665     0.541695784
    0.008496665     0.539920082
    0.008496665     0.538144380
    0.005360709     0.537434100
    0.005353614     0.535658398
    0.005353614     0.533882696
    0.001630143     0.533527556
    0.001453475     0.531751854
    0.001453475     0.529976152
    0.000951856     0.528331883
   -0.001799214     0.527490169
   -0.001799214     0.525714467
   -0.002254885     0.524127887
   -0.005855552     0.523583625
   -0.005855552     0.521807923
   -0.005855552     0.520032221
   -0.007599453     0.518749245
   -0.012944021     0.518749245
   -0.013248182     0.517191099
   -0.013286038     0.515415397
   -0.016150762     0.514564251
   -0.016426182     0.512929414
   -0.016426182     0.511153712
   -0.016880346     0.509378010
   -0.020506247     0.509022870
   -0.020506247     0.507247168
   -0.020636170     0.505471466
   -0.023691432     0.504761186
   -0.023691432     0.502985484
   -0.023691432     0.501209782
   -0.024702071     0.499713714
   -0.030046639     0.499713714
   -0.030845367     0.498013518
   -0.030845367     0.496237817
   -0.034322293     0.495566466
   -0.034847433     0.494106974
   -0.034847433     0.492331273
   -0.035015754     0.490555571
   -0.039666861     0.490260434
   -0.042215979     0.489490150
   -0.042215979     0.487714448
   -0.042873602     0.486131931
   -0.045504253     0.485228465
   -0.045504253     0.483452763
   -0.045504253     0.481677061
   -0.048218170     0.480849881
   -0.049631170     0.479546219
   -0.049631170     0.477770517
   -0.052493824     0.476740038
   -0.052917030     0.475284535
   -0.052917030     0.473508833
   -0.053222973     0.471733131
   -0.057838392     0.471481860
   -0.060264764     0.470667710
   -0.060264764     0.468892008
   -0.061045133     0.467390603
   -0.064400472     0.466761166
   -0.064400472     0.464985464
   -0.064461226     0.463209762
   -0.067458615     0.462156196
   -0.071741369     0.462144341
   -0.071774164     0.460368639
   -0.071830148     0.458592937
   -0.075010094     0.457882657
   -0.075010094     0.456106955
   -0.075010094     0.454331253
   -0.076009923     0.452872672
   -0.081354491     0.452872672
   -0.082385697     0.451134990
   -0.082385697     0.449359288
   -0.085630146     0.448818319
   -0.086390084     0.447228445
   -0.086390084     0.445452744
   -0.086614254     0.443677042
   -0.090974714     0.443631118
   -0.093783925     0.442611621
   -0.093783925     0.440835919
   -0.095250368     0.439595085
   -0.097132840     0.438349936
   -0.097132840     0.436574234
   -0.097132840     0.434798532
   -0.100594936     0.434431341
   -0.104568942     0.433733111
   -0.104568942     0.431957409
   -0.104870591     0.430413546
   -0.108670821     0.429826567
   -0.108670821     0.428050865
   -0.108670821     0.426275164
   -0.111284072     0.425273142
   -0.115695517     0.425209742
   -0.116145441     0.423434041
   -0.116145441     0.421658339
   -0.119835381     0.421273516
   -0.123637458     0.420592918
   -0.123637458     0.418817216
   -0.123637458     0.417041514
   -0.126248863     0.416156337
   -0.130871659     0.415976093
   -0.131148570     0.414200391
   -0.131172023     0.412424689
   -0.134542023     0.411714408
   -0.134542023     0.409938706
   -0.134542023     0.408163005
   -0.135869085     0.407080746
   -0.141213653     0.407080746
   -0.142102449     0.405321882
   -0.142102449     0.403546180
   -0.145489307     0.403117192
   -0.149715605     0.402480759
   -0.149715605     0.400705057
   -0.149715605     0.398929355
   -0.151902789     0.398046178
   -0.157247357     0.397971464
   -0.157310422     0.396443372
   -0.157341607     0.394667671
   -0.161523012     0.394030493
   -0.161569319     0.392536828
   -0.161569319     0.390761126
   -0.162591925     0.389052441
   -0.167936493     0.389052441
   -0.169162652     0.387920003
   -0.169169798     0.386144302
   -0.172212148     0.385124642
   -0.172494962     0.383658319
   -0.172494962     0.381882617
   -0.173257303     0.380106915
   -0.176719529     0.379751775
   -0.176773140     0.377976073
   -0.177522479     0.376200371
   -0.180112984     0.375490090
   -0.180112984     0.373714389
   -0.180115313     0.371938687
   -0.182901284     0.371186757
   -0.187552309     0.370873266
   -0.187679483     0.369097564
   -0.187679483     0.367321862
   -0.187679483     0.365546160
   -0.187679483     0.363770458
   -0.188245852     0.362314433
   -0.191885325     0.361639616
   -0.191885325     0.359863914
   -0.192521506     0.358439653
   -0.195273620     0.357377932
   -0.195273620     0.355602230
   -0.195297089     0.353826528
   -0.198959314     0.353471387
   -0.199493929     0.351695686
   -0.199531108     0.349919984
   -0.202954033     0.349209703
   -0.202954033     0.347434001
   -0.202954033     0.345658299
   -0.202954033     0.343882597
   -0.202954033     0.342106896
   -0.204279556     0.340850084
   -0.207237180     0.339976053
   -0.207237180     0.338200352
   -0.207237180     0.336424650
   -0.207237180     0.334648948
   -0.207237180     0.332873246
   -0.209624124     0.332114888
   -0.210757659     0.330742404
   -0.210757659     0.328966702
   -0.210757659     0.327191000
   -0.210757659     0.325415298
   -0.210757659     0.323639596
   -0.210757659     0.321863894
   -0.210757659     0.320088193
   -0.211761951     0.318550760
   -0.215084406     0.317957350
   -0.215084406     0.316181649
   -0.215084406     0.314405947
   -0.215084406     0.312630245
   -0.215084406     0.310854543
   -0.215084406     0.309078841
   -0.215084406     0.307303139
   -0.215084406     0.305527437
   -0.215084406     0.303751736
   -0.215084406     0.301976034
   -0.215084406     0.300200332
   -0.215084406     0.298424630
   -0.215084406     0.296648928
   -0.215084406     0.294873226
   -0.215084406     0.293097524
   -0.215084406     0.291321823
   -0.215084406     0.289546121
   -0.215084406     0.287770419
   -0.215084406     0.285994717
   -0.215084406     0.284219015
   -0.215084406     0.282443313
   -0.215084406     0.280667611
   -0.215084406     0.278891910
   -0.215084406     0.277116208
   -0.215084406     0.275340506
   -0.215084406     0.273564804
   -0.215084406     0.271789102
   -0.215084406     0.270013400
   -0.215084406     0.268237698
   -0.215084406     0.266461997
   -0.215084406     0.264686295
   -0.215084406     0.262910593
   -0.215084406     0.261134891
   -0.215084406     0.259359189
   -0.214419118     0.257938628
   -0.212830864     0.256550230
   -0.211322992     0.255452645
   -0.210757659     0.253676943
   -0.210757659     0.251901241
   -0.210757659     0.250125540
   -0.210757659     0.248349838
   -0.210757659     0.246574136
   -0.209697821     0.245153574
   -0.208729102     0.243733013
   -0.207767424     0.242312451
   -0.207237180     0.240891890
   -0.207237180     0.239116188
   -0.207237180     0.237340486
   -0.207237180     0.235564784
   -0.207237180     0.233789082
   -0.205983451     0.232368521
   -0.204309558     0.230947959
   -0.202954033     0.229882538
   -0.202954033     0.228106837
   -0.202954033     0.226331135
   -0.202370067     0.224555433
   -0.201072815     0.223201205
   -0.200003901     0.222054748
   -0.199493929     0.220293748
   -0.199493929     0.218518046
   -0.199336533     0.216742345
   -0.197866074     0.215469266
   -0.196239619     0.214256362
   -0.195273620     0.212835801
   -0.195273620     0.211060099
   -0.195273620     0.209284397
   -0.194161729     0.207863835
   -0.192918533     0.206443274
   -0.191885325     0.205022712
   -0.191885325     0.203247011
   -0.191885325     0.201471309
   -0.191240364     0.200050747
   -0.189513773     0.198630186
   -0.188041837     0.197564765
   -0.186646716     0.196144203
   -0.185662905     0.194723642
   -0.184711028     0.193303080
   -0.184329269     0.191527378
   -0.184329269     0.189751676
   -0.183584147     0.188331115
   -0.182319841     0.186910553
   -0.181030472     0.185489992
   -0.179694543     0.184198481
   -0.178435876     0.183004009
   -0.177002039     0.181583448
   -0.176773140     0.179807746
   -0.176773140     0.178032044
   -0.176548097     0.176256342
   -0.175062364     0.175190921
   -0.173352795     0.173770360
   -0.172008157     0.172704939
   -0.171026310     0.171284377
   -0.170074320     0.169807906
   -0.169005407     0.168335620
   -0.167327209     0.167022693
   -0.165798666     0.165827733
   -0.164216065     0.164536710
   -0.163149412     0.163116149
   -0.162159361     0.161695587
   -0.161098550     0.160275026
   -0.159480295     0.158854464
   -0.157951306     0.157789043
   -0.156580398     0.156368482
   -0.155499249     0.154947920
   -0.154466194     0.153527359
   -0.153367821     0.152106797
   -0.151902789     0.150937307
   -0.150180222     0.149620815
   -0.148885144     0.148200253
   -0.147866147     0.146779692
   -0.146868914     0.145359130
   -0.145498478     0.143938569
   -0.143969544     0.142873147
   -0.142282567     0.141485298
   -0.141213653     0.140190638
   -0.140144739     0.138671422
   -0.139103051     0.137190902
   -0.137995020     0.136125480
   -0.136134819     0.134704919
   -0.134659704     0.133639498
   -0.133389921     0.132218936
   -0.132443193     0.130798375
   -0.131545786     0.129377813
   -0.129942826     0.127957252
   -0.128386690     0.126727483
   -0.126758631     0.125471269
   -0.125624356     0.124050708
   -0.124596749     0.122630146
   -0.123558448     0.121209585
   -0.121979781     0.119789023
   -0.120440753     0.118723602
   -0.118766467     0.117576231
   -0.115333614     0.116947900
   -0.113963670     0.115527339
   -0.112697646     0.114106777
   -0.111284072     0.112765311
   -0.110098568     0.111620795
   -0.108608106     0.110200233
   -0.107484267     0.108779672
   -0.106164262     0.107359110
   -0.104870591     0.106023791
   -0.103437577     0.104873128
   -0.102091862     0.103452566
   -0.100594936     0.102159208
   -0.096662250     0.101676864
   -0.095472441     0.100256303
   -0.094463798     0.098835741
   -0.093783925     0.097415180
   -0.093783925     0.095639478
   -0.092043627     0.094502926
   -0.088836887     0.093720945
   -0.087767973     0.092218918
   -0.086699059     0.090716891
   -0.085303554     0.089602092
   -0.083553354     0.088181530
   -0.082066595     0.087116109
   -0.080912840     0.085695548
   -0.079917077     0.084274986
   -0.078903102     0.082854425
   -0.077279630     0.081433863
   -0.075732046     0.080368442
   -0.074278379     0.078947881
   -0.073189345     0.077527319
   -0.072145855     0.076106758
   -0.070954993     0.074686196
   -0.069510054     0.073620775
   -0.067661821     0.072200214
   -0.066522889     0.070779652
   -0.065496482     0.069359091
   -0.064478628     0.067938529
   -0.063182960     0.066835077
   -0.061332379     0.065452547
   -0.059976219     0.064361154
   -0.058907306     0.062923761
   -0.057838392     0.061435329
   -0.056769479     0.060049735
   -0.054978633     0.058704880
   -0.053529830     0.057639458
   -0.051909494     0.056218897
   -0.050875707     0.054798335
   -0.049847604     0.053377774
   -0.048600486     0.051957212
   -0.047149256     0.050877949
   -0.045381487     0.049471230
   -0.044257568     0.048050668
   -0.043202473     0.046630107
   -0.042113217     0.045209545
   -0.040735775     0.044124732
   -0.038847407     0.042723563
   -0.037529034     0.041426451
   -0.036460120     0.039948125
   -0.035391207     0.038469798
   -0.034322293     0.037389803
   -0.032412425     0.035975896
   -0.030845616     0.034910475
   -0.029605824     0.033489913
   -0.028588013     0.032069352
   -0.027573681     0.030648790
   -0.025952617     0.029228229
   -0.024366964     0.028162808
   -0.022947365     0.026742246
   -0.021853319     0.025321685
   -0.020799488     0.023901123
   -0.020506247     0.022125421
   -0.020506247     0.020349719
   -0.019357503     0.018972655
   -0.018205962     0.017863737
   -0.016711079     0.016443175
   -0.016426182     0.014667474
   -0.016364991     0.012891772
   -0.012944021     0.012533800
   -0.011389538     0.011116070
   -0.010109431     0.009695508
   -0.008668367     0.008364462
   -0.007367287     0.007209526
   -0.005902860     0.005788964
   -0.005855552     0.004013262
   -0.005855552     0.002237561


==> plastic_zone_iso_2_E.txt <==
   -5.908244357     0.038874356
   -5.868914244     0.038874356
   -5.829584131     0.038874356
   -5.790254019     0.038874356
   -5.750923906     0.038874356
   -5.711593793     0.038874356
   -5.672263680     0.038874356
   -5.632933567     0.038874356
   -5.593603455     0.038874356
   -5.554273342     0.038874356
   -5.514943229     0.038874356
   -5.475613116     0.038874356
   -5.436283003     0.038874356
   -5.396952891     0.038874356
   -5.357622778     0.038874356
   -5.318292665     0.038874356
   -5.278962552     0.038874356
   -5.239632440     0.038874356
   -5.200302327     0.038874356
   -5.160972214     0.038874356
   -5.121642101     0.038874356
   -5.082311988     0.038874356
   -5.042981876     0.038874356
   -5.003651763     0.038874356
   -4.964321650     0.038874356
   -4.924991537     0.038874356
   -4.885661424     0.038874356
   -4.846331312     0.038874356
   -4.807001199     0.038874356
   -4.767671086     0.038874356
   -4.728340973     0.038874356
   -4.689010860     0.038874356
   -4.649680748     0.038874356
   -4.610350635     0.038874356
   -4.571020522     0.038874356
   -4.531690409     0.038874356
   -4.492360296     0.038874356
   -4.453030184     0.038874356
   -4.413700071     0.038874356
   -4.374369958     0.038874356
   -4.335039845     0.038874356
   -4.295709732     0.038874356
   -4.256379620     0.038874356
   -4.217049507     0.038874356
   -4.177719394     0.038874356
   -4.138389281     0.038874356
   -4.099059168     0.038874356
   -4.059729056     0.038874356
   -4.020398943     0.038874356
   -3.981068830     0.038874356
   -3.941738717     0.038874356
   -3.902408605     0.038874356
   -3.863078492     0.038874356
   -3.823748379     0.038874356
   -3.784418266     0.038874356
   -3.745088153     0.038874356
   -3.705758041     0.038874356
   -3.666427928     0.038874356
   -3.627097815     0.038874356
   -3.587767702     0.038874356
   -3.548437589     0.038874356
   -3.509107477     0.038874356
   -3.469777364     0.038874356
   -3.430447251     0.038874356
   -3.391117138     0.038874356
   -3.351787025     0.038874356
   -3.312456913     0.038874356
   -3.273126800     0.038874356
   -3.233796687     0.038874356
   -3.194466574     0.038874356
   -3.155136461     0.038874356
   -3.115806349     0.038874356
   -3.076476236     0.038874356
   -3.037146123     0.038874356
   -2.997816010     0.038874356
   -2.958485897     0.038874356
   -2.919155785     0.038874356
   -2.879825672     0.038874356
   -2.840495559     0.038874356
   -2.801165446     0.038874356
   -2.761835333     0.038874356
   -2.722505221     0.038874356
   -2.683175108     0.038874356
   -2.643844995     0.038874356
   -2.604514882     0.038874356
   -2.565184770     0.038874356
   -2.525854657     0.038874356
   -2.486524544     0.038874356
   -2.447194431     0.038874356
   -2.407864318     0.038874356
   -2.368534206     0.038874356
   -2.329204093     0.038874356
   -2.289873980     0.038874356
   -2.250543867     0.038874356
   -2.211213754     0.038874356
   -2.171883642     0.038874356
   -2.132553529     0.038874356
   -2.093223416     0.038874356
   -2.053893303     0.038874356
   -2.014563190     0.038874356
   -1.975233078     0.038874356
   -1.935902965     0.038874356
   -1.896572852     0.038874356
   -1.857242739     0.038874356
   -1.817912626     0.038874356
   -1.778582514     0.038874356
   -1.739252401     0.038874356
   -1.699922288     0.038874356
   -1.660592175     0.038874356
   -1.621262062     0.038874356
   -1.581931950     0.038874356
   -1.542601837     0.038874356
   -1.503271724     0.038874356
   -1.463941611     0.038874356
   -1.424611498     0.038874356
   -1.385281386     0.038874356
   -1.345951273     0.038874356
   -1.306621160     0.038874356
   -1.267291047     0.038874356
   -1.227960935     0.038874356
   -1.188630822     0.038874356
   -1.149300709     0.038874356
   -1.109970596     0.038874356
   -1.070640483     0.038874356
   -1.031310371     0.038874356
   -0.991980258     0.038874356
   -0.952650145     0.038874356
   -0.913320032     0.038874356
   -0.873989919     0.038874356
   -0.834659807     0.038874356
   -0.798810415     0.039500067
   -0.798728756     0.042711542
   -0.818927761     0.044197865
   -0.858257874     0.044197865
   -0.897587987     0.044197865
   -0.936918100     0.044197865
   -0.976248213     0.044197865
   -1.015578325     0.044197865
   -1.054908438     0.044197865
   -1.094238551     0.044197865
   -1.127042047     0.044638427
   -1.134810667     0.047207606
   -1.138424309     0.050419081
   -1.140723023     0.053630556
   -1.145021357     0.056199735
   -1.146890483     0.059411210
   -1.149768976     0.061980390
   -1.154385519     0.065191864
   -1.165032754     0.067558708
   -1.204362867     0.067558708
   -1.243692980     0.067558708
   -1.267291047     0.068658639
   -1.271140491     0.071614813
   -1.273758919     0.074826288
   -1.277407259     0.077395468
   -1.279820959     0.080606942
   -1.283023092     0.083660440
   -1.286714256     0.086387596
   -1.289250798     0.089599071
   -1.292824957     0.092168251
   -1.295494353     0.095379725
   -1.306621160     0.097582599
   -1.345951273     0.097582599
   -1.385281386     0.097582599
   -1.424611498     0.097582599
   -1.463941611     0.097582599
   -1.503271724     0.097582599
   -1.542601837     0.097582599
   -1.581931950     0.097582599
   -1.621262062     0.097582599
   -1.660592175     0.097582599
   -1.699922288     0.097582599
   -1.739252401     0.097582599
   -1.752021855     0.099875790
   -1.757685694     0.102444969
   -1.760176802     0.105656444
   -1.762850469     0.108636349
   -1.767201012     0.111437098
   -1.769262946     0.114648573
   -1.773451527     0.117217752
   -1.777734495     0.120429227
   -1.810046604     0.121049567
   -1.849376717     0.121049567
   -1.888706829     0.121049567
   -1.928036942     0.121049567
   -1.967367055     0.121049567
   -2.006697168     0.121049567
   -2.046027281     0.121049567
   -2.085357393     0.121049567
   -2.124687506     0.121049567
   -2.164017619     0.121049567
   -2.203347732     0.121049567
   -2.242677845     0.121049567
   -2.282007957     0.121049567
   -2.321338070     0.121049567
   -2.360668183     0.121049567
   -2.399998296     0.121049567
   -2.439328409     0.121049567
   -2.478658521     0.121049567
   -2.517988634     0.121049567
   -2.557318747     0.121049567
   -2.587595154     0.121713817
   -2.592256975     0.124282997
   -2.595009237     0.127494471
   -2.598679213     0.130063651
   -2.601365531     0.133275125
   -2.604514882     0.136139264
   -2.608328880     0.139055780
   -2.611253100     0.142267254
   -2.614996412     0.144836434
   -2.617609394     0.148047908
   -2.624112336     0.150617088
   -2.659577040     0.151209782
   -2.698907153     0.151209782
   -2.738237266     0.151209782
   -2.777567379     0.151209782
   -2.816897491     0.151209782
   -2.856227604     0.151209782
   -2.895557717     0.151209782
   -2.934887830     0.151209782
   -2.974217943     0.151209782
   -3.013548055     0.151209782
   -3.052878168     0.151209782
   -3.092208281     0.151209782
   -3.131538394     0.151209782
   -3.170868507     0.151209782
   -3.210198619     0.151209782
   -3.249528732     0.151209782
   -3.288858845     0.151209782
   -3.328188958     0.151209782
   -3.367519071     0.151209782
   -3.406849183     0.151209782
   -3.446179296     0.151209782
   -3.485509409     0.151209782
   -3.524839522     0.151209782
   -3.564169634     0.151209782
   -3.603499747     0.151209782
   -3.642829860     0.151209782
   -3.682159973     0.151209782
   -3.721490086     0.151209782
   -3.760820198     0.151209782
   -3.792452244     0.151259383
   -3.799325334     0.154470858
   -3.804007193     0.157040037
   -3.808016334     0.159869931
   -3.812642769     0.162820692
   -3.817307326     0.165389871
   -3.821706134     0.168601346
   -3.826562830     0.171170525
   -3.831043796     0.174382000
   -3.863078492     0.174783259
   -3.902408605     0.174783259
   -3.941738717     0.174783259
   -3.981068830     0.174783259
   -4.020398943     0.174783259
   -4.059729056     0.174783259
   -4.099059168     0.174783259
   -4.138389281     0.174783259
   -4.177719394     0.174783259
   -4.217049507     0.174783259
   -4.256379620     0.174783259
   -4.295709732     0.174783259
   -4.335039845     0.174783259
   -4.374369958     0.174783259
   -4.413700071     0.174783259
   -4.453030184     0.174783259
   -4.492360296     0.174783259
   -4.531690409     0.174783259
   -4.571020522     0.174783259
   -4.610350635     0.174783259
   -4.649680748     0.174783259
   -4.689010860     0.174783259
   -4.728340973     0.174783259
   -4.767671086     0.174783259
   -4.807001199     0.174783259
   -4.846331312     0.174783259
   -4.885661424     0.174783259
   -4.924991537     0.174783259
   -4.964321650     0.174783259
   -5.003651763     0.174783259
   -5.042981876     0.174783259
   -5.082311988     0.174783259
   -5.121642101     0.174783259
   -5.160972214     0.174783259
   -5.200302327     0.174783259
   -5.239632440     0.174783259
   -5.278962552     0.174783259
   -5.318292665     0.174783259
   -5.357622778     0.174783259
   -5.396952891     0.174783259
   -5.436283003     0.174783259
   -5.475613116     0.174783259
   -5.514943229     0.174783259
   -5.554273342     0.174783259
   -5.593603455     0.174783259
   -5.632933567     0.174783259
   -5.672263680     0.174783259
   -5.711593793     0.174783259
   -5.750923906     0.174783259
   -5.790254019     0.174783259
   -5.829584131     0.174783259
   -5.868914244     0.174783259
   -5.908244357     0.174783259


==> plastic_zone_iso_3.txt <==
    0.009035083     0.001527280
    0.009035083     0.003302982
    0.009152228     0.005078684
    0.013060842     0.005078684
    0.014353364     0.003658122
    0.015402635     0.002237561


==> plastic_zone_iso_3_E.txt <==
    0.473555399     0.011239091
    0.473555399     0.014450566
    0.473555399     0.017662040
    0.473555399     0.020873515
    0.473555399     0.024084989
    0.473555399     0.027296464
    0.473555399     0.030507939
    0.474036320     0.033719413
    0.475917057     0.036930888
    0.486831983     0.038874356
    0.497432700     0.041426952
    0.497675428     0.044638427
    0.497675428     0.047849901
    0.497675428     0.051061376
    0.497675428     0.054272851
    0.497675428     0.057484325
    0.497675428     0.060695800
    0.497675428     0.063907274
    0.497675428     0.067118749
    0.497675428     0.070330224
    0.497675428     0.073541698
    0.497675428     0.076753173
    0.497675428     0.079964647
    0.497675428     0.083176122
    0.497675428     0.086387596
    0.498839144     0.089599071
    0.502564028     0.092234914
    0.527217940     0.093452841
    0.528178512     0.096664315
    0.528178512     0.099875790
    0.528178512     0.103087264
    0.528178512     0.106298739
    0.528178512     0.109510213
    0.528178512     0.112721688
    0.528178512     0.115933163
    0.528178512     0.119144637
    0.528178512     0.122356112
    0.528178512     0.125567586
    0.528178512     0.128779061
    0.528178512     0.131990536
    0.528178512     0.135202010
    0.528271327     0.138413485
    0.529248347     0.141624959
    0.531911570     0.144836434
    0.550141510     0.146121024
    0.551991376     0.149332498
    0.551991376     0.152543973
    0.551991376     0.155755447
    0.551991376     0.158966922
    0.551991376     0.162178397
    0.551991376     0.165389871
    0.551991376     0.168601346
    0.551991376     0.171812820
    0.551991376     0.175024295
    0.551991376     0.178235770
    0.551991376     0.181447244
    0.551991376     0.184658719
    0.551991376     0.187870193
    0.551991376     0.191081668
    0.552047948     0.194293143
    0.553721399     0.197504617
    0.565492209     0.199684078
    0.582478633     0.201358387
    0.582563367     0.204569861
    0.582563367     0.207781336
    0.582563367     0.210992810
    0.582563367     0.214204285
    0.582563367     0.217415760
    0.582563367     0.220627234
    0.582563367     0.223838709
    0.582563367     0.227050183
    0.582563367     0.230261658
    0.582563367     0.233473132
    0.582563367     0.236684607
    0.582563367     0.239896082
    0.582563367     0.243107556
    0.582766850     0.246319031
    0.583583919     0.249530505
    0.586241309     0.252741980
    0.605128520     0.254026570
    0.606430032     0.257238044
    0.606430032     0.260449519
    0.606430032     0.263660994
    0.606430032     0.266872468
    0.606430032     0.270083943
    0.606430032     0.273295417
    0.606430032     0.276506892
    0.606430032     0.279718366
    0.606430032     0.282929841
    0.606430032     0.286141316
    0.606430032     0.289352790
    0.606430032     0.292564265
    0.606430032     0.295775739
    0.606430032     0.298987214
    0.606500901     0.302198689
    0.607753088     0.305410163
    0.612688344     0.308111207
    0.637071160     0.309263933
    0.637071160     0.312475407
    0.637071160     0.315686882
    0.637071160     0.318898356
    0.637071160     0.322109831
    0.637071160     0.325321306
    0.637071160     0.328532780
    0.637071160     0.331744255
    0.637071160     0.334955729
    0.637071160     0.338167204
    0.637071160     0.341378679
    0.637071160     0.344590153
    0.637071160     0.347801628
    0.637071160     0.351013102
    0.637170993     0.354224577
    0.637619682     0.357436051
    0.638992091     0.360647526
    0.652018457     0.362694264
    0.660991797     0.365143590
    0.660991797     0.368355065
    0.660991797     0.371566540
    0.660991797     0.374778014
    0.660991797     0.377989489
    0.660991797     0.381200963
    0.660991797     0.384412438
    0.660991797     0.387623913
    0.660991797     0.390835387
    0.660991797     0.394046862
    0.660991797     0.397258336
    0.660991797     0.400469811
    0.660991797     0.403681285
    0.660991797     0.406892760
    0.660991797     0.410104235
    0.661528542     0.413315709
    0.664030449     0.416527184
    0.691348570     0.417525218
    0.691702174     0.420380953
    0.691702174     0.423592428
    0.691702174     0.426803902
    0.691702174     0.430015377
    0.691702174     0.433226852
    0.691853318     0.436438326
    0.692548960     0.439649801
    0.707080615     0.441624403
    0.715676855     0.444145865
    0.715676855     0.447357340
    0.715676855     0.450568814
    0.715676855     0.453780289
    0.715676855     0.456991764
    0.715676855     0.460203238
    0.715676855     0.463414713
    0.715676855     0.466626187
    0.715676855     0.469837662
    0.715676855     0.473049137
    0.715676855     0.476260611
    0.715676855     0.479472086
    0.715676855     0.482683560
    0.715676855     0.485895035
    0.715676855     0.489106509
    0.715789312     0.492317984
    0.717273274     0.495529459
    0.746410728     0.496813705
    0.746456652     0.499383228
    0.746456652     0.502594703
    0.746456652     0.505806177
    0.746456652     0.509017652
    0.746456652     0.512229126
    0.746456652     0.515440601
    0.746456652     0.518652076
    0.746456652     0.521863550
    0.746456652     0.525075025
    0.746456652     0.528286499
    0.746456652     0.531497974
    0.746456652     0.534709449
    0.746456652     0.537920923
    0.746456652     0.541132398
    0.746456699     0.544343872
    0.746487814     0.547555347
    0.746649266     0.550766821
    0.770008795     0.552285381
    0.770485500     0.555262886
    0.770485500     0.558474361
    0.770485500     0.561685835
    0.770485500     0.564897310
    0.770485500     0.568108784
    0.770485500     0.571320259
    0.770485500     0.574531733
    0.770485500     0.577743208
    0.770485500     0.580954683
    0.770485500     0.584166157
    0.770485500     0.587377632
    0.770485500     0.590589106
    0.770485500     0.593800581
    0.770485500     0.597012056
    0.770485500     0.600223530
    0.770582059     0.603435005
    0.771695570     0.606646479
    0.793606863     0.607945288
    0.801031815     0.611142544
    0.801031815     0.614354018
    0.801031815     0.617565493
    0.801031815     0.620776967
    0.801031815     0.623988442
    0.801031815     0.627199917
    0.801031815     0.630411391
    0.801031815     0.633622866
    0.801031815     0.636834340
    0.809338908     0.639349944
    0.825418082     0.640688110
    0.825418082     0.643899584
    0.825418082     0.647111059
    0.825418082     0.650322534
    0.825418082     0.653534008
    0.825418082     0.656745483
    0.825418082     0.659956957
    0.825418082     0.663168432
    0.825418082     0.666379907
    0.825418082     0.669591381
    0.825418082     0.672802856
    0.825418082     0.676014330
    0.825418082     0.679225805
    0.825418082     0.682437280
    0.825418082     0.685648754
    0.825473011     0.688860229
    0.825820139     0.692071703
    0.830554758     0.695283178
    0.854993810     0.696567768
    0.855918921     0.699779242
    0.855918921     0.702990717
    0.855918921     0.706202191
    0.855918921     0.709413666
    0.855918921     0.712625141
    0.855918921     0.715836615
    0.855918921     0.719048090
    0.855918921     0.722259564
    0.855918921     0.725471039
    0.855918921     0.728682514
    0.855918921     0.731893988
    0.855918921     0.735105463
    0.855918921     0.738316937
    0.855918921     0.741528412
    0.855918921     0.744739886
    0.855918921     0.747951361
    0.855918921     0.751162836
    0.880159880     0.751805131
    0.880474790     0.755016605
    0.880474790     0.758228080
    0.880474790     0.761439554
    0.880474790     0.764651029
    0.880474790     0.767862503
    0.880474790     0.771073978
    0.880474790     0.774285453
    0.880474790     0.777496927
    0.880474790     0.780708402
    0.880474790     0.783919876
    0.880474790     0.787131351
    0.880474790     0.790342826
    0.880474790     0.793554300
    0.880474790     0.796765775
    0.880474790     0.799977249
    0.880474790     0.803188724
    0.880474790     0.806400198
    0.880474790     0.809611673
    0.880474790     0.812823148
    0.880474790     0.816034622
    0.880474790     0.819246097
    0.880474790     0.822457571
    0.880474790     0.825669046
    0.880570823     0.828880521
    0.881562318     0.832091995
    0.907472149     0.833376585
    0.911171909     0.836588060
    0.911171909     0.839799534
    0.911171909     0.843011009
    0.911171909     0.846222483
    0.911171909     0.849433958
    0.911171909     0.852645433
    0.911171909     0.855856907
    0.911171909     0.859068382
    0.911171909     0.862279856
    0.911171909     0.865491331
    0.911171909     0.868702805
    0.911171909     0.871914280
    0.911171909     0.875125755
    0.911171909     0.878337229
    0.911171909     0.881548704
    0.911171909     0.884760178
    0.911171909     0.887971653
    0.919463224     0.890219734
    0.935655960     0.891825422
    0.935655960     0.895036897
    0.935655960     0.898248372
    0.935655960     0.901459846
    0.935655960     0.904671321
    0.935655960     0.907882795
    0.935655960     0.911094270
    0.935655960     0.914305745
    0.935655960     0.917517219
    0.935655960     0.920728694
    0.935655960     0.923940168
    0.935655960     0.927151643
    0.935655960     0.930363117
    0.935655960     0.933574592
    0.935655960     0.936786067
    0.935655960     0.939997541
    0.935655960     0.943209016
    0.935655960     0.946420490
    0.935655960     0.949631965
    0.935655960     0.952843440
    0.935655960     0.956054914
    0.935655960     0.959266389
    0.935655960     0.962477863
    0.935655960     0.965689338
    0.935655960     0.968900813
    0.935661223     0.972112287
    0.935968431     0.975323762
    0.937464667     0.978535236
    0.966659359     0.979737722
    0.966715009     0.982389006
    0.966715009     0.985600480
    0.966715009     0.988811955
    0.966715009     0.992023430
    0.966715009     0.995234904
    0.966715009     0.998446379
    0.966715009     1.001657853
    0.966715009     1.004869328
    0.966715009     1.008080802
    0.966715009     1.011292277
    0.966715009     1.014503752
    0.966715009     1.017715226
    0.966715009     1.020926701
    0.966715009     1.024138175
    0.966715009     1.027349650
    0.966715009     1.030561125
    0.966715009     1.033772599
    0.966715009     1.036984074
    0.966715009     1.040195548
    0.966715009     1.043407023
    0.966715009     1.046618497
    0.966715009     1.049829972
    0.966715009     1.053041447
    0.966729916     1.056252921
    0.966799148     1.059464396
    0.974108000     1.062675870
    0.990961899     1.063960460
    0.990961899     1.067171935
    0.990961899     1.070383409
    0.990961899     1.073594884
    0.990961899     1.076806359
    0.990961899     1.080017833
    0.990961899     1.083229308
    0.990961899     1.086440782
    0.990961899     1.089652257
    0.990961899     1.092863732
    0.990961899     1.096075206
    0.990961899     1.099286681
    0.990961899     1.102498155
    0.990961899     1.105709630
    0.990961899     1.108921104
    0.990961899     1.112132579
    0.990961899     1.115344054
    0.990961899     1.118555528
    0.990961899     1.121767003
    0.990961899     1.124978477
    0.990961899     1.128189952
    0.990961899     1.131401427
    0.990961899     1.134612901
    0.990961899     1.137824376
    0.990961899     1.141035850
    0.990961899     1.144247325
    0.990961899     1.147458799
    0.990961899     1.150670274
    0.990961899     1.153881749
    0.990961899     1.157093223
    0.990961899     1.160304698
    0.990961899     1.163516172
    0.990961899     1.166727647
    0.990961899     1.169939122
    0.990961899     1.173150596
    0.990961899     1.176362071
    0.990961899     1.179573545
    0.990961899     1.182785020
    0.990961899     1.185996495
    0.990961899     1.189207969
    0.990961899     1.192419444
    0.990961899     1.195630918
    0.990961899     1.198842393
    0.990961899     1.202053867
    0.990961899     1.205265342
    0.990961899     1.208476817
    0.990961899     1.211688291
    0.990961899     1.214899766
    0.990961899     1.218111240
    0.990961899     1.221322715
    0.990961899     1.224534190
    0.990961899     1.227745664
    0.990961899     1.230957139
    0.990961899     1.234168613
    0.990961899     1.237380088
    0.990961899     1.240591562
    0.990961899     1.243803037
    0.990961899     1.247014512
    0.990961899     1.250225986
    0.990961899     1.253437461
    0.990961899     1.256648935
    0.990961899     1.259860410
    0.990975681     1.263071885
    0.991439640     1.266283359
    0.993596584     1.269494834
    1.021721517     1.270507821
    1.022091120     1.273348603
    1.022091120     1.276560078
    1.022091120     1.279771552
    1.022091120     1.282983027
    1.022091120     1.286194502
    1.022091120     1.289405976
    1.022091120     1.292617451
    1.022091120     1.295828925
    1.022091120     1.299040400
    1.022091120     1.302251874
    1.022091120     1.305463349
    1.022091120     1.308674824
    1.022091120     1.311886298
    1.022091120     1.315097773
    1.022091120     1.318309247
    1.022091120     1.321520722
    1.022091120     1.324732197
    1.022091120     1.327943671
    1.022091120     1.331155146
    1.022091120     1.334366620
    1.022091120     1.337578095
    1.022091120     1.340789570
    1.022091120     1.344001044
    1.022091120     1.347212519
    1.022091120     1.350423993
    1.022091120     1.353635468
    1.022091120     1.356846942
    1.022091120     1.360058417
    1.022091120     1.363269892
    1.022091120     1.366481366
    1.022091120     1.369692841
    1.022091120     1.372904315
    1.022091120     1.376115790
    1.022091120     1.379327265
    1.022091120     1.382538739
    1.022091120     1.385750214
    1.022091120     1.388961688
    1.022027296     1.392173163
    1.018012060     1.394742343
    1.015359772     1.397953817
    1.011200389     1.400522997
    1.008136406     1.403734471
    1.003943136     1.406303651
    1.000775419     1.409515126
    0.996846940     1.412084305
    0.993414432     1.415295780
    0.990961899     1.418507254
    0.990961899     1.421718729
    0.990961899     1.424930204
    0.990961899     1.428141678
    0.990961899     1.431353153
    0.990961899     1.434564627
    0.990961899     1.437776102
    0.990961899     1.440987577
    0.990961899     1.444199051
    0.990961899     1.447410526
    0.990961899     1.450622000
    0.990961899     1.453833475
    0.990961899     1.457044950
    0.990961899     1.460256424
    0.990961899     1.463467899
    0.990961899     1.466679373
    0.990961899     1.469890848
    0.990961899     1.473102322
    0.990961899     1.476313797
    0.990961899     1.479525272
    0.990961899     1.482736746
    0.990961899     1.485948221
    0.990961899     1.489159695
    0.990961899     1.492371170
    0.990961899     1.495582645
    0.990961899     1.498794119
    0.990961899     1.502005594
    0.990961899     1.505217068
    0.990961899     1.508428543
    0.990961899     1.511640017
    0.990961899     1.514851492
    0.990961899     1.518062967
    0.990961899     1.521274441
    0.990961899     1.524485916
    0.990961899     1.527697390
    0.990961899     1.530908865
    0.990961899     1.534120340
    0.990961899     1.537331814
    0.990961899     1.540543289
    0.990961899     1.543754763
    0.990961899     1.546966238
    0.990961899     1.550177712
    0.990961899     1.553389187
    0.990961899     1.556600662
    0.990961899     1.559812136
    0.990961899     1.563023611
    0.990961899     1.566235085
    0.990961899     1.569446560
    0.990186979     1.572015740
    0.985856029     1.575227214
    0.983784863     1.578438689
    0.979898244     1.581007869
    0.977411600     1.584219343
    0.975406287     1.587430818
    0.971477998     1.589999997
    0.969377629     1.593211472
    0.967146452     1.596422947
    0.966715009     1.599634421
    0.966715009     1.602845896
    0.966715009     1.606057370
    0.966715009     1.609268845
    0.966715009     1.612480319
    0.966715009     1.615691794
    0.966715009     1.618903269
    0.966715009     1.622114743
    0.966715009     1.625326218
    0.966715009     1.628537692
    0.966715009     1.631749167
    0.962766342     1.634318347
    0.960207987     1.637529821
    0.956121750     1.640099001
    0.953145120     1.643310475
    0.949068039     1.645879655
    0.945932598     1.649091130
    0.942315482     1.651660309
    0.938527774     1.654871784
    0.935655960     1.658083259
    0.935655960     1.661294733
    0.935655960     1.664506208
    0.935655960     1.667717682
    0.935655960     1.670929157
    0.935655960     1.674140631
    0.935655960     1.677352106
    0.935655960     1.680563581
    0.935655960     1.683775055
    0.935655960     1.686986530
    0.935655960     1.690198004
    0.935040272     1.692767184
    0.930794343     1.695978659
    0.928709809     1.699190133
    0.924837898     1.701759313
    0.922362064     1.704970788
    0.920414137     1.708182262
    0.916536734     1.710751442
    0.914364555     1.713962916
    0.912247268     1.717174391
    0.908831336     1.719743571
    0.906934892     1.722955045
    0.904830273     1.726166520
    0.901710359     1.728735699
    0.899347707     1.731947174
    0.896816682     1.735158649
    0.893493977     1.737727828
    0.891354228     1.740939303
    0.888677459     1.744150777
    0.885317220     1.746719957
    0.883369749     1.749931432
    0.880538236     1.753142906
    0.880474790     1.756354381
    0.880474790     1.759565855
    0.880474790     1.762777330
    0.880474790     1.765988805
    0.880474790     1.769200279
    0.880474790     1.772411754
    0.880474790     1.775623228
    0.880474790     1.778834703
    0.875139247     1.781403883
    0.856250092     1.782688472
    0.852106193     1.785899947
    0.848669021     1.788495408
    0.844939944     1.791680601
    0.842918261     1.794892076
    0.840349198     1.797461256
    0.836929740     1.800672730
    0.834834119     1.803884205
    0.832032748     1.806453384
    0.828929248     1.809664859
    0.826749976     1.812876334
    0.823208330     1.815445513
    0.820290908     1.818656988
    0.817902310     1.821868462
    0.813912794     1.824437642
    0.811997729     1.827649117
    0.809778138     1.830860591
    0.805838357     1.833429771
    0.804059910     1.836641246
    0.801721392     1.839852720
    0.796560021     1.842421900
    0.777874818     1.843833703
    0.766802869     1.846275669
    0.764395854     1.849487144
    0.761530074     1.852056324
    0.758231093     1.855267798
    0.756994842     1.858479273
    0.755656268     1.861690747
    0.753380567     1.864259927
    0.750279289     1.867471402
    0.749088013     1.870682876
    0.747688015     1.873894351
    0.744464222     1.876463530
    0.722812660     1.878384616
    0.711595909     1.880317300
    0.708334595     1.883528774
    0.704094615     1.886097954
    0.701979472     1.889309429
    0.699962661     1.892520903
    0.696078635     1.895090083
    0.694064663     1.898301558
    0.691978467     1.901513032
    0.686888157     1.904082212
    0.667750502     1.905389939
    0.628420389     1.905389939
    0.589090277     1.905389939
    0.549760164     1.905389939
    0.510430051     1.905389939
    0.493641609     1.904082212
    0.492359775     1.900870737
    0.492359775     1.897659263
    0.492359775     1.894447788
    0.492359775     1.891236313
    0.492359775     1.888024839
    0.492359775     1.884813364
    0.492359775     1.881601890
    0.492359775     1.878390415
    0.492359775     1.875178941
    0.492359775     1.871967466
    0.492359775     1.868755991
    0.492359775     1.865544517
    0.492359775     1.862333042
    0.492359775     1.859121568
    0.492359775     1.855910093
    0.492359775     1.852698618
    0.492359775     1.849487144
    0.492359775     1.846275669
    0.492359775     1.843064195
    0.492359775     1.839852720
    0.492359775     1.836641246
    0.492359775     1.833429771
    0.492359775     1.830218296
    0.492359775     1.827006822
    0.492359775     1.823795347
    0.492359775     1.820583873
    0.492359775     1.817372398
    0.492359775     1.814160923
    0.492359775     1.810949449
    0.492359775     1.807737974
    0.492359775     1.804526500
    0.492359775     1.801315025
    0.492359775     1.798103550
    0.492359775     1.794892076
    0.492359775     1.791680601
    0.491755798     1.788469127
    0.490240487     1.785257652
    0.486831983     1.782555655
    0.469277201     1.780761588
    0.468497658     1.777550113
    0.468497658     1.774338639
    0.468497658     1.771127164
    0.468497658     1.767915689
    0.468497658     1.764704215
    0.468497658     1.761492740
    0.468497658     1.758281266
    0.468497658     1.755069791
    0.468497658     1.751858316
    0.468497658     1.748646842
    0.468497658     1.745435367
    0.468497658     1.742223893
    0.468497658     1.739012418
    0.468497658     1.735800944
    0.468497658     1.732589469
    0.468497658     1.729377994
    0.468045697     1.726166520
    0.465779291     1.722955045
    0.447501871     1.721554598
    0.438068585     1.719101276
    0.438068585     1.715889801
    0.438068585     1.712678327
    0.438068585     1.709466852
    0.438068585     1.706255377
    0.438068585     1.703043903
    0.438068585     1.699832428
    0.438068585     1.696620954
    0.438068585     1.693409479
    0.438068585     1.690198004
    0.438068585     1.686986530
    0.438068585     1.683775055
    0.438068585     1.680563581
    0.438068585     1.677352106
    0.438068585     1.674140631
    0.438068585     1.670929157
    0.438068585     1.667717682
    0.438068585     1.664506208
    0.438068585     1.661294733
    0.438068585     1.658083259
    0.438068585     1.654871784
    0.438068585     1.651660309
    0.438068585     1.648448835
    0.438068585     1.645237360
    0.438068585     1.642025886
    0.437432475     1.638814411
    0.435110203     1.635602936
    0.416037780     1.634308980
    0.414370055     1.631106872
    0.414370055     1.627895397
    0.414370055     1.624683923
    0.414370055     1.621472448
    0.414370055     1.618260974
    0.414370055     1.615049499
    0.414370055     1.611838025
    0.414370055     1.608626550
    0.414370055     1.605415075
    0.414370055     1.602203601
    0.414370055     1.598992126
    0.414370055     1.595780652
    0.414370055     1.592569177
    0.414370055     1.589357702
    0.414370055     1.586146228
    0.414370055     1.582934753
    0.414370055     1.579723279
    0.414370055     1.576511804
    0.414370055     1.573300330
    0.414370055     1.570088855
    0.414370055     1.566877380
    0.414370055     1.563665906
    0.414370055     1.560454431
    0.414370055     1.557242957
    0.414370055     1.554031482
    0.414370055     1.550820007
    0.414370055     1.547608533
    0.413626479     1.544397058
    0.410899370     1.541185584
    0.384573690     1.540200936
    0.384009593     1.537331814
    0.384009593     1.534120340
    0.384009593     1.530908865
    0.384009593     1.527697390
    0.384009593     1.524485916
    0.384009593     1.521274441
    0.384009593     1.518062967
    0.384009593     1.514851492
    0.384009593     1.511640017
    0.384009593     1.508428543
    0.384009593     1.505217068
    0.384009593     1.502005594
    0.384009593     1.498794119
    0.384009593     1.495582645
    0.384009593     1.492371170
    0.383882347     1.489159695
    0.383541143     1.485948221
    0.382534941     1.482736746
    0.368841645     1.480295344
    0.360364527     1.478240682
    0.360364527     1.475029207
    0.360364527     1.471817733
    0.360364527     1.468606258
    0.360364527     1.465394783
    0.360364527     1.462183309
    0.360364527     1.458971834
    0.360364527     1.455760360
    0.360364527     1.452548885
    0.360364527     1.449337411
    0.360364527     1.446125936
    0.360364527     1.442914461
    0.360364527     1.439702987
    0.360364527     1.436491512
    0.360364527     1.433280038
    0.360364527     1.430068563
    0.360202843     1.426857088
    0.359524785     1.423645614
    0.353109600     1.420660590
    0.332338040     1.419149549
    0.331066815     1.415938075
    0.331066815     1.412726600
    0.331066815     1.409515126
    0.331066815     1.406303651
    0.331066815     1.403092176
    0.331066815     1.399880702
    0.331066815     1.396669227
    0.331066815     1.393457753
    0.331066815     1.390246278
    0.331066815     1.387034804
    0.331066815     1.383823329
    0.331066815     1.380611854
    0.331066815     1.377400380
    0.331066815     1.374188905
    0.331066815     1.370977431
    0.331066815     1.367765956
    0.331066815     1.364554481
    0.329619573     1.361343007
    0.308554741     1.360058417
    0.307128369     1.356846942
    0.307128369     1.353635468
    0.307128369     1.350423993
    0.307128369     1.347212519
    0.307128369     1.344001044
    0.307128369     1.340789570
    0.307128369     1.337578095
    0.307128369     1.334366620
    0.307128369     1.331155146
    0.307128369     1.327943671
    0.307128369     1.324732197
    0.307128369     1.321520722
    0.307128369     1.318309247
    0.307128369     1.315097773
    0.307128369     1.311886298
    0.307128369     1.308674824
    0.307128369     1.305463349
    0.306034892     1.302251874
    0.280912339     1.301609580
    0.277935581     1.298398105
    0.277935581     1.295186630
    0.277935581     1.291975156
    0.277935581     1.288763681
    0.277935581     1.285552207
    0.277935581     1.282340732
    0.277935581     1.279129257
    0.277935581     1.275917783
    0.277935581     1.272706308
    0.277935581     1.269494834
    0.277935581     1.266283359
    0.277935581     1.263071885
    0.277935581     1.259860410
    0.277935581     1.256648935
    0.277935581     1.253437461
    0.277935581     1.250225986
    0.277935581     1.247014512
    0.275342221     1.243803037
    0.256406684     1.242518447
    0.253808956     1.239306973
    0.253808956     1.236095498
    0.253808956     1.232884023
    0.253808956     1.229672549
    0.253808956     1.226461074
    0.253808956     1.223249600
    0.253808956     1.220038125
    0.253808956     1.216826651
    0.253808956     1.213615176
    0.253808956     1.210403701
    0.253808956     1.207192227
    0.253808956     1.203980752
    0.253808956     1.200769278
    0.253808956     1.197557803
    0.253808956     1.194346328
    0.253808956     1.191134854
    0.253808956     1.187923379
    0.250851307     1.184804850
    0.226195612     1.184069610
    0.223977822     1.180858135
    0.223977822     1.177646661
    0.223977822     1.174435186
    0.223977822     1.171223711
    0.223977822     1.168012237
    0.223977822     1.164800762
    0.223977822     1.161589288
    0.223977822     1.158377813
    0.223977822     1.155166338
    0.223977822     1.151954864
    0.223977822     1.148743389
    0.223977822     1.145531915
    0.223977822     1.142320440
    0.223977822     1.139108966
    0.223977822     1.135897491
    0.223977822     1.132686016
    0.223076080     1.129474542
    0.219387216     1.126505730
    0.201300888     1.124978477
    0.199843336     1.121767003
    0.199843336     1.118555528
    0.199843336     1.115344054
    0.199843336     1.112132579
    0.199843336     1.108921104
    0.199843336     1.105709630
    0.198713716     1.102498155
    0.180057104     1.101044915
    0.169662294     1.098644386
    0.169623328     1.095432911
    0.169623328     1.092221437
    0.169623328     1.089009962
    0.169623328     1.085798487
    0.169623328     1.082587013
    0.169623328     1.079375538
    0.169623328     1.076164064
    0.169623328     1.072952589
    0.169623328     1.069741115
    0.169623328     1.066529640
    0.169623328     1.063318165
    0.169623328     1.060106691
    0.169623328     1.056895216
    0.169623328     1.053683742
    0.169623328     1.050472267
    0.169269337     1.047260792
    0.166484431     1.044049318
    0.147917366     1.042764728
    0.145557586     1.039553253
    0.145557586     1.036341779
    0.145557586     1.033130304
    0.145557586     1.029918830
    0.145557586     1.026707355
    0.145557586     1.023495880
    0.145557586     1.020284406
    0.145557586     1.017072931
    0.145557586     1.013861457
    0.145557586     1.010649982
    0.145557586     1.007438508
    0.145557586     1.004227033
    0.145557586     1.001015558
    0.145557586     0.997804084
    0.145557586     0.994592609
    0.145557586     0.991381135
    0.144898925     0.988169660
    0.140726991     0.985465658
    0.115986805     0.984315891
    0.115537920     0.981104416
    0.115537920     0.977892941
    0.115537920     0.974681467
    0.115537920     0.971469992
    0.115537920     0.968258518
    0.115537920     0.965047043
    0.115454721     0.961835568
    0.114763502     0.958624094
    0.113100168     0.955412619
    0.101396878     0.953184694
    0.092158308     0.950916555
    0.092158308     0.947705080
    0.092158308     0.944493606
    0.092158308     0.941282131
    0.092158308     0.938070657
    0.092158308     0.934859182
    0.092158308     0.931647707
    0.092158308     0.928436233
    0.092158308     0.925224758
    0.092158308     0.922013284
    0.092158308     0.918801809
    0.092158308     0.915590334
    0.092158308     0.912378860
    0.092158308     0.909167385
    0.092158308     0.905955911
    0.092132950     0.902744436
    0.091247945     0.899532961
    0.087308803     0.896321487
    0.063530293     0.895036897
    0.062526063     0.891825422
    0.062526063     0.888613948
    0.062526063     0.885402473
    0.062526063     0.882190999
    0.062526063     0.878979524
    0.062526063     0.875768050
    0.062526063     0.872556575
    0.046334720     0.870928940
    0.039396679     0.868060511
    0.039396679     0.864849036
    0.039396679     0.861637561
    0.039396679     0.858426087
    0.039396679     0.855214612
    0.039396679     0.852003138
    0.039396679     0.848791663
    0.039396679     0.845580188
    0.039396679     0.842368714
    0.039396679     0.839157239
    0.039396679     0.835945765
    0.039396679     0.832734290
    0.039396679     0.829522816
    0.039396679     0.826311341
    0.039396679     0.823099866
    0.039396679     0.819888392
    0.039396679     0.816676917
    0.038468697     0.814048589
    0.011991480     0.812823148
    0.010695966     0.809611673
    0.010695966     0.806400198
    0.010695966     0.803188724
    0.010695966     0.799977249
    0.010695966     0.796765775
    0.010695966     0.793554300
    0.010695966     0.790342826
    0.010695966     0.787131351
    0.009711496     0.783919876
   -0.008727438     0.782203312
   -0.012923500     0.779423812
   -0.013240223     0.776212337
   -0.013240223     0.773000863
   -0.013240223     0.769789388
   -0.013240223     0.766577914
   -0.013240223     0.763366439
   -0.013240223     0.760154964
   -0.016593460     0.757425301
   -0.041885886     0.756301195
   -0.043090394     0.753089720
   -0.043090394     0.749878246
   -0.043090394     0.746666771
   -0.043090394     0.743455297
   -0.043090394     0.740243822
   -0.043090394     0.737032347
   -0.043090394     0.733820873
   -0.043337893     0.730609398
   -0.045387157     0.727397924
   -0.063789596     0.725723999
   -0.066880347     0.722901859
   -0.067152877     0.719690385
   -0.067152877     0.716478910
   -0.067152877     0.713267436
   -0.067152877     0.710055961
   -0.067152877     0.706844486
   -0.067152877     0.703633012
   -0.067152877     0.700421537
   -0.067152877     0.697210063
   -0.067152877     0.693998588
   -0.067152877     0.690787113
   -0.067152877     0.687575639
   -0.067152877     0.684364164
   -0.067152877     0.681152690
   -0.067152877     0.677941215
   -0.067152877     0.674729740
   -0.068637645     0.671518266
   -0.079521641     0.669499994
   -0.096708531     0.667664496
   -0.097491975     0.664453022
   -0.097491975     0.661241547
   -0.097491975     0.658030073
   -0.097491975     0.654818598
   -0.097491975     0.651607123
   -0.098440456     0.648395649
   -0.102394297     0.645184174
   -0.120339918     0.643899584
   -0.120878543     0.640688110
   -0.120878543     0.637476635
   -0.120878543     0.634265161
   -0.120878543     0.631053686
   -0.120878543     0.627842212
   -0.120878543     0.624630737
   -0.120878543     0.621419262
   -0.121305320     0.618207788
   -0.123502215     0.614996313
   -0.142449821     0.613530109
   -0.150903309     0.611142544
   -0.150903309     0.607931069
   -0.150903309     0.604719595
   -0.150903309     0.601508120
   -0.150903309     0.598296645
   -0.150903309     0.595085171
   -0.150903309     0.591873696
   -0.150903309     0.588662222
   -0.150903309     0.585450747
   -0.150903309     0.582239272
   -0.150903309     0.579027798
   -0.150903309     0.575816323
   -0.150903309     0.572604849
   -0.150903309     0.569393374
   -0.151029367     0.566181900
   -0.151411784     0.562970425
   -0.152677558     0.559758950
   -0.166047889     0.557813220
   -0.174342750     0.555262886
   -0.174342750     0.552051411
   -0.174342750     0.548839937
   -0.174342750     0.545628462
   -0.174342750     0.542416988
   -0.174342750     0.539205513
   -0.174342750     0.535994038
   -0.174342750     0.532782564
   -0.174342750     0.529571089
   -0.174342750     0.526359615
   -0.174342750     0.523148140
   -0.174342750     0.519936665
   -0.174342750     0.516725191
   -0.174342750     0.513513716
   -0.174342750     0.510302242
   -0.174342750     0.507090767
   -0.174342750     0.503879293
   -0.174342750     0.500667818
   -0.174342750     0.497456343
   -0.174342750     0.494244869
   -0.174342750     0.491033394
   -0.174342750     0.487821920
   -0.174342750     0.484610445
   -0.174342750     0.481398970
   -0.174342750     0.478187496
   -0.174342750     0.474976021
   -0.174342750     0.471764547
   -0.174342750     0.468553072
   -0.174342750     0.465341598
   -0.174342750     0.462130123
   -0.174342750     0.458918648
   -0.174342750     0.455707174
   -0.174342750     0.452495699
   -0.174342750     0.449284225
   -0.174342750     0.446072750
   -0.174342750     0.442861275
   -0.174342750     0.439649801
   -0.174342750     0.436438326
   -0.174342750     0.433226852
   -0.174342750     0.430015377
   -0.174342750     0.426803902
   -0.174342750     0.423592428
   -0.174342750     0.420380953
   -0.174342750     0.417169479
   -0.174342750     0.413958004
   -0.174342750     0.410746530
   -0.174342750     0.407535055
   -0.174342750     0.404323580
   -0.174342750     0.401112106
   -0.174342750     0.397900631
   -0.174342750     0.394689157
   -0.174342750     0.391477682
   -0.174342750     0.388266207
   -0.174342750     0.385054733
   -0.174342750     0.381843258
   -0.174342750     0.378631784
   -0.174342750     0.375420309
   -0.174342750     0.372208835
   -0.174342750     0.368997360
   -0.174280454     0.365785885
   -0.170686642     0.363216706
   -0.168946676     0.360005231
   -0.167120508     0.356793757
   -0.163869489     0.354224577
   -0.161458223     0.351013102
   -0.160482759     0.347801628
   -0.158278456     0.344590153
   -0.154756042     0.342020973
   -0.153135828     0.338809499
   -0.151835176     0.335598024
   -0.150903309     0.332386550
   -0.150903309     0.329175075
   -0.150903309     0.325963601
   -0.150903309     0.322752126
   -0.150903309     0.319540651
   -0.150903309     0.316329177
   -0.150903309     0.313117702
   -0.150903309     0.309906228
   -0.150903309     0.306694753
   -0.150903309     0.303483278
   -0.150903309     0.300271804
   -0.150903309     0.297060329
   -0.150903309     0.293848855
   -0.150903309     0.290637380
   -0.150903309     0.287425905
   -0.150903309     0.284214431
   -0.150903309     0.281002956
   -0.150903309     0.277791482
   -0.150903309     0.274580007
   -0.150903309     0.271368533
   -0.150903309     0.268157058
   -0.150903309     0.264945583
   -0.150903309     0.261734109
   -0.150903309     0.258522634
   -0.149854836     0.255953455
   -0.134583799     0.253774817
   -0.116107690     0.252099685
   -0.114054982     0.248888210
   -0.112101485     0.245676736
   -0.108764146     0.243107556
   -0.106369204     0.239896082
   -0.105401174     0.236684607
   -0.103147259     0.233473132
   -0.099600831     0.230903953
   -0.098026760     0.227692478
   -0.097491975     0.224481004
   -0.097491975     0.221269529
   -0.097491975     0.218058054
   -0.097491975     0.214846580
   -0.097491975     0.211635105
   -0.097491975     0.208423631
   -0.097491975     0.205212156
   -0.096915105     0.202000682
   -0.094611596     0.199431502
   -0.091096916     0.196220027
   -0.088634072     0.193008553
   -0.085060572     0.190439373
   -0.082729776     0.187227898
   -0.079743133     0.184016424
   -0.076141643     0.181447244
   -0.074026881     0.178235770
   -0.071245523     0.175666590
   -0.067559073     0.172455115
   -0.064473048     0.169243641
   -0.060061158     0.166674461
   -0.058297343     0.163462986
   -0.055923573     0.160777460
   -0.051388586     0.157682332
   -0.049680152     0.154470858
   -0.045773660     0.151901678
   -0.043090394     0.148690203
   -0.043090394     0.145478729
   -0.043090394     0.142267254
   -0.043090394     0.139055780
   -0.043090394     0.135844305
   -0.043090394     0.132632830
   -0.043090394     0.129421356
   -0.043090394     0.126209881
   -0.043090394     0.122998407
   -0.043090394     0.119786932
   -0.043090394     0.116575458
   -0.043090394     0.113363983
   -0.043090394     0.110152508
   -0.043090394     0.106941034
   -0.043090394     0.103729559
   -0.043090394     0.100518085
   -0.043090394     0.097306610
   -0.041939781     0.094095135
   -0.024459483     0.092234914
   -0.012045709     0.090241366
   -0.006639531     0.087672186
   -0.004135509     0.084460712
   -0.003145619     0.081249237
   -0.000893172     0.078037763
    0.002679764     0.075468583
    0.004254207     0.072257108
    0.005660616     0.069045634
    0.008501869     0.066476454
    0.010695966     0.063264979
    0.010695966     0.060053505
    0.010695966     0.056842030
    0.010695966     0.053630556
    0.010695966     0.050419081
    0.010695966     0.047207606
    0.007004607     0.044197865
   -0.012426837     0.042711542
   -0.009647035     0.039500067
    0.022736652     0.038874356
    0.040809874     0.037573183
    0.044403083     0.034361708
    0.048409840     0.031792528
    0.050928993     0.028581054
    0.051920808     0.025369579
    0.054200743     0.022161173
    0.057786417     0.019588925
    0.059338908     0.016377450
    0.060793976     0.013165976


==> plastic_zone_kin_1.txt <==
   -0.035044018     0.013408440
   -0.039666861     0.013260497
   -0.045011429     0.013260497
   -0.046808286     0.014456778
   -0.048293464     0.015505116
   -0.051424911     0.016449423
   -0.056769479     0.016499263
   -0.057838392     0.017947784
   -0.058872414     0.019349021
   -0.059976219     0.020547893
   -0.064367274     0.020746804
   -0.065906708     0.022144588
   -0.067256504     0.023542371
   -0.071734269     0.023751293
   -0.075200293     0.024241263
   -0.076574800     0.025639047
   -0.077898873     0.027036830
   -0.080285578     0.027868375
   -0.083242244     0.028784060
   -0.084804678     0.029832397
   -0.086699059     0.031086321
   -0.092043627     0.031086321
   -0.094482110     0.031929073
   -0.095483880     0.033326856
   -0.096472790     0.034724640
   -0.098064669     0.036122424
   -0.099526023     0.037182526
   -0.101663850     0.038454653
   -0.107008418     0.038454653
   -0.109246243     0.039267437
   -0.110215159     0.040668707
   -0.111284072     0.042108524
   -0.112954354     0.043460787
   -0.114490813     0.044608843
   -0.116628640     0.045856441
   -0.121973208     0.045856441
   -0.124111035     0.046626269
   -0.125179949     0.048071614
   -0.126248863     0.049512844
   -0.127865243     0.050799151
   -0.129455603     0.052019746
   -0.131497892     0.053245273
   -0.134800171     0.053859683
   -0.136024981     0.054992502
   -0.137460623     0.056390286
   -0.138847335     0.057788069
   -0.140144739     0.059043147
   -0.141526163     0.060234191
   -0.145489307     0.060761004
   -0.147187547     0.061981420
   -0.148234129     0.063379204
   -0.149299989     0.064776987
   -0.150833875     0.066082437
   -0.152473357     0.067223108
   -0.153913570     0.068620892
   -0.154964879     0.070018676
   -0.155993917     0.071416459
   -0.157247357     0.072767536
   -0.158848344     0.073862581
   -0.160454098     0.075104492
   -0.161773925     0.076308702
   -0.162751219     0.077706485
   -0.163705401     0.079104269
   -0.165199150     0.080502053
   -0.166867580     0.081812751
   -0.168487257     0.082948174
   -0.168487257     0.084695403
   -0.168487257     0.086442633
   -0.169108718     0.087840416
   -0.170640237     0.089238200
   -0.171835499     0.090635984
   -0.171835499     0.092383213
   -0.171632932     0.094130443
   -0.168952290     0.094479888
   -0.167361991     0.093082105
   -0.166035458     0.091684321
   -0.164729752     0.090427872
   -0.163276955     0.089238200
   -0.161938773     0.087840416
   -0.159385184     0.086881247
   -0.154040616     0.086881247
   -0.148696048     0.086881247
   -0.145489307     0.086251526
   -0.144175325     0.085044849
   -0.142808950     0.083647066
   -0.140144739     0.082614301
   -0.137493292     0.081899836
   -0.135869085     0.080620454
   -0.134027814     0.079453715
   -0.129455603     0.079294019
   -0.126248863     0.078655478
   -0.125179949     0.077183704
   -0.124111035     0.075711930
   -0.122756914     0.074561472
   -0.120988169     0.073163689
   -0.119408446     0.072115351
   -0.115927457     0.071416459
   -0.114490813     0.070170029
   -0.113185360     0.068970338
   -0.111426351     0.067572554
   -0.108077331     0.067143207
   -0.106289221     0.065825325
   -0.104861336     0.064776987
   -0.103464926     0.063379204
   -0.102488180     0.061981420
   -0.101537981     0.060583636
   -0.097388195     0.060012329
   -0.095593371     0.058836407
   -0.094264299     0.057438623
   -0.092043627     0.056737491
   -0.088836887     0.055973023
   -0.087767973     0.054504636
   -0.086699059     0.053036249
   -0.085170497     0.051847489
   -0.083492319     0.050512792
   -0.081958844     0.049401368
   -0.080821964     0.048003584
   -0.079798890     0.046605801
   -0.078421291     0.045208017
   -0.074460285     0.044858571
   -0.072935027     0.043460787
   -0.071734269     0.042222238
   -0.067458615     0.041869224
   -0.066205250     0.040665220
   -0.065268931     0.039267437
   -0.064400472     0.037520207
   -0.064400472     0.035772978
   -0.063182960     0.034485453
   -0.059420729     0.034025748
   -0.058289333     0.032627965
   -0.057250978     0.031230181
   -0.056020092     0.029832397
   -0.054540096     0.028784060
   -0.052744868     0.027386276
   -0.051652740     0.025988493
   -0.050628204     0.024590709
   -0.049480369     0.023192925
   -0.045011429     0.022869312
   -0.043924188     0.021795142
   -0.042317064     0.020397358
   -0.038597947     0.019817898
   -0.036850800     0.018650129
   -0.035803573     0.017252345
   -0.034847433     0.015854562
   -0.034847433     0.014107332


==> plastic_zone_kin_1_E.txt <==
   -0.203067120     0.045701840
   -0.236842092     0.044197865
   -0.276172205     0.044197865
   -0.310785249     0.045701840
   -0.322712457     0.057189423
   -0.331234363     0.066048636
   -0.370564476     0.067558708
   -0.409894588     0.067558708
   -0.441672881     0.068677006
   -0.453595198     0.080164589
   -0.464779950     0.091652172
   -0.480688791     0.097582599
   -0.520018904     0.097582599
   -0.553515235     0.100267859
   -0.567215040     0.110814379
   -0.581902748     0.120371129
   -0.614411175     0.121049567
   -0.653741288     0.121049567
   -0.668843735     0.131858712
   -0.677976233     0.140474400
   -0.693071401     0.151209782
   -0.718391289     0.154833878
   -0.732401513     0.165506257
   -0.748133558     0.174783259
   -0.787463671     0.174783259
   -0.819298343     0.174937149
   -0.834122776     0.186424732
   -0.843386407     0.195040419
   -0.855420695     0.206528002
   -0.866123897     0.216964141
   -0.878077063     0.226631272
   -0.913320032     0.228760959
   -0.936918100     0.233124354
   -0.948656020     0.243862647
   -0.959601858     0.255350230
   -0.961879371     0.266837813
   -0.961879371     0.281197291
   -0.961879371     0.295556770
   -0.960516168     0.307811956
   -0.921186055     0.308111207
   -0.901494252     0.301300561
   -0.890581523     0.289812978
   -0.876461697     0.284069187
   -0.876307923     0.298428666
   -0.866123897     0.308111207
   -0.846401242     0.301300561
   -0.835502005     0.289812978
   -0.826779533     0.281197291
   -0.797011991     0.275453500
   -0.783481378     0.266837813
   -0.771731626     0.257733146
   -0.740267536     0.253774817
   -0.700937423     0.253774817
   -0.681424491     0.246734542
   -0.670692429     0.235246959
   -0.661607310     0.226319331
   -0.632229269     0.220887481
   -0.618584594     0.212271793
   -0.606545152     0.202702189
   -0.575081062     0.199684078
   -0.535750949     0.199684078
   -0.517247851     0.192168523
   -0.506747724     0.180680940
   -0.496420837     0.170820861
   -0.467832074     0.166321461
   -0.454487290     0.157705774
   -0.441358679     0.146820575
   -0.409894588     0.145837820
   -0.381310817     0.140474400
   -0.373192733     0.128986817
   -0.364725061     0.117499234
   -0.331571045     0.114627338
   -0.321415655     0.106011651
   -0.309882496     0.094524068
   -0.276172205     0.092234914
   -0.236842092     0.092234914
   -0.218823422     0.085908381
   -0.210108870     0.074420798
   -0.203067120     0.062933215
   -0.203067120     0.048573736


==> plastic_zone_kin_1_II.txt <==
   -0.033064527     0.003186547
   -0.041871255     0.004057130
   -0.055280574     0.004057130
   -0.068689892     0.004057130
   -0.082099211     0.004057130
   -0.095508530     0.004057130
   -0.108917848     0.004057130
   -0.122327167     0.004057130
   -0.135736486     0.004057130
   -0.149145805     0.004057130
   -0.162555123     0.004057130
   -0.175964442     0.004057130
   -0.189373761     0.004057130
   -0.202783079     0.004057130
   -0.216192398     0.004057130
   -0.229601717     0.004057130
   -0.243011035     0.004057130
   -0.256420354     0.004057130
   -0.269829673     0.004057130
   -0.283238992     0.004057130
   -0.296648310     0.004057130
   -0.310057629     0.004057130
   -0.323466948     0.004057130
   -0.336876266     0.004057130
   -0.350285585     0.004057130
   -0.363694904     0.004057130
   -0.377104222     0.004057130
   -0.390513541     0.004057130
   -0.399865255     0.004828343
   -0.402883942     0.007017404
   -0.404218158     0.009206466
   -0.406142708     0.011942793
   -0.414650315     0.012531135
   -0.428059634     0.012531135
   -0.441468952     0.012531135
   -0.454878271     0.012531135
   -0.468287590     0.012531135
   -0.481696908     0.012531135
   -0.495106227     0.012531135
   -0.508515546     0.012531135
   -0.521924864     0.012531135
   -0.535334183     0.012531135
   -0.548743502     0.012531135
   -0.562152821     0.012531135
   -0.575562139     0.012531135
   -0.588971458     0.012531135
   -0.602380777     0.012531135
   -0.615790095     0.012531135
   -0.629199414     0.012531135
   -0.642608733     0.012531135
   -0.656018052     0.012531135
   -0.669427370     0.012531135
   -0.682836689     0.012531135
   -0.696246008     0.012531135
   -0.709655326     0.012531135
   -0.723064645     0.012531135
   -0.736473964     0.012531135
   -0.749883282     0.012531135
   -0.763292601     0.012531135
   -0.776701920     0.012531135
   -0.790111239     0.012531135
   -0.803520557     0.012531135
   -0.816929876     0.012531135
   -0.830339195     0.012531135
   -0.843748513     0.012531135
   -0.857157832     0.012531135
   -0.870567151     0.012531135
   -0.883976470     0.012531135
   -0.897385788     0.012531135
   -0.910795107     0.012531135
   -0.924204426     0.012531135
   -0.937613744     0.012531135
   -0.951023063     0.012531135
   -0.964432382     0.012531135
   -0.977841700     0.012531135
   -0.991251019     0.012531135
   -1.004660338     0.012531135
   -1.018069657     0.012531135
   -1.031478975     0.012531135
   -1.044888294     0.012531135
   -1.058297613     0.012531135
   -1.071706931     0.012531135
   -1.085116250     0.012531135
   -1.098525569     0.012531135
   -1.111934888     0.012531135
   -1.125344206     0.012531135
   -1.138753525     0.012531135
   -1.152162844     0.012531135
   -1.165572162     0.012531135
   -1.178981481     0.012531135
   -1.192390800     0.012531135
   -1.205800118     0.012531135
   -1.219209437     0.012531135
   -1.232618756     0.012531135
   -1.245223177     0.013037324
   -1.248361583     0.015226385
   -1.250951954     0.017415447
   -1.254073666     0.019154483
   -1.267482984     0.019154483
   -1.280892303     0.019154483
   -1.294301622     0.019154483
   -1.307710941     0.019154483
   -1.321120259     0.019154483
   -1.334529578     0.019154483
   -1.347938897     0.019154483
   -1.361348215     0.019154483
   -1.374757534     0.019154483
   -1.388166853     0.019154483
   -1.401576172     0.019154483
   -1.414985490     0.019154483
   -1.428394809     0.019154483
   -1.441804128     0.019154483
   -1.455213446     0.019154483
   -1.468622765     0.019154483
   -1.482032084     0.019154483
   -1.495441402     0.019154483
   -1.508850721     0.019154483
   -1.522260040     0.019154483
   -1.535669359     0.019154483
   -1.549078677     0.019154483
   -1.562487996     0.019154483
   -1.575897315     0.019154483
   -1.589306633     0.019154483
   -1.602715952     0.019154483
   -1.616125271     0.019154483
   -1.629534590     0.019154483
   -1.642943908     0.019154483
   -1.656353227     0.019154483
   -1.669762546     0.019154483


==> plastic_zone_kin_2.txt <==
   -0.027723922     0.006070076
   -0.031115552     0.006415277
   -0.032690256     0.007467860
   -0.034322293     0.008845306
   -0.034369899     0.010263427
   -0.034369899     0.012010657
   -0.031115552     0.012533800
   -0.029447733     0.011311765
   -0.028408863     0.009913981
   -0.027594786     0.008516198
   -0.027594786     0.006768968


==> plastic_zone_kin_2_E.txt <==
    2.887908984     0.011239091
    2.887908984     0.025598570
    2.887908984     0.039958049
    2.887908984     0.054317527
    2.887908984     0.068677006
    2.887908984     0.083036485
    2.887908984     0.097395964
    2.887908984     0.111755442
    2.887908984     0.126114921
    2.887908984     0.140474400
    2.887908984     0.154833878
    2.887908984     0.169193357
    2.887908984     0.183552836
    2.887908984     0.197912315
    2.887908984     0.212271793
    2.887908984     0.226631272
    2.887908984     0.240990751
    2.887908984     0.255350230
    2.887908984     0.269709708
    2.887908984     0.284069187
    2.887908984     0.298428666
    2.887908984     0.312788144
    2.887908984     0.327147623
    2.887908984     0.341507102
    2.887908984     0.355866581
    2.887908984     0.370226059
    2.887908984     0.384585538
    2.887908984     0.398945017
    2.887908984     0.413304496
    2.887908984     0.427663974
    2.887908984     0.442023453
    2.887908984     0.456382932
    2.889826562     0.470742410
    2.918786082     0.473614306
    2.920547394     0.487973785
    2.920547394     0.502333264
    2.920547394     0.516692742
    2.920547394     0.531052221
    2.920547394     0.545411700
    2.920547394     0.559771179
    2.920547394     0.574130657
    2.920547394     0.588490136
    2.920547394     0.602849615
    2.920547394     0.617209093
    2.920547394     0.631568572
    2.920547394     0.645928051
    2.920547394     0.660287530
    2.920547394     0.674647008
    2.920547394     0.689006487
    2.920547394     0.703365966
    2.920547394     0.717725445
    2.920547394     0.732084923
    2.920547394     0.746444402
    2.920547394     0.760803881
    2.920547394     0.775163360
    2.920547394     0.789522838
    2.920547394     0.803882317
    2.920547394     0.818241796
    2.920547394     0.832601274
    2.920547394     0.846960753
    2.920547394     0.861320232
    2.920547394     0.875679711
    2.920547394     0.890039189
    2.920547394     0.904398668
    2.920547394     0.918758147
    2.920547394     0.933117626
    2.920547394     0.947477104
    2.920547394     0.961836583
    2.920547394     0.976196062
    2.920547394     0.990555540
    2.925244341     1.004915019
    2.946782922     1.010658811
    2.946782922     1.025018289
    2.946782922     1.039377768
    2.946782922     1.053737247
    2.946782922     1.068096726
    2.946782922     1.082456204
    2.946782922     1.096815683
    2.946782922     1.111175162
    2.946782922     1.125534640
    2.946782922     1.139894119
    2.946782922     1.154253598
    2.946782922     1.168613077
    2.946782922     1.182972555
    2.946782922     1.197332034
    2.946782922     1.211691513
    2.946782922     1.226050992
    2.946782922     1.240410470
    2.946782922     1.254769949
    2.946782922     1.269129428
    2.946782922     1.283488907
    2.946782922     1.297848385
    2.946782922     1.312207864
    2.946782922     1.326567343
    2.946782922     1.340926821
    2.946782922     1.355286300
    2.946782922     1.369645779
    2.946782922     1.384005258
    2.946782922     1.398364736
    2.946782922     1.412724215
    2.946782922     1.427083694
    2.946782922     1.441443173
    2.964629089     1.448171097
    2.981240688     1.455802651
    2.981240688     1.470162130
    2.981240688     1.484521609
    2.981240688     1.498881087
    2.981240688     1.513240566
    2.981240688     1.527600045
    2.981240688     1.541959524
    2.981240688     1.556319002
    2.981240688     1.570678481
    2.981240688     1.585037960
    2.981240688     1.599397439
    2.981240688     1.613756917
    2.981240688     1.628116396
    2.981240688     1.642475875
    2.988227157     1.654769973
    3.007447531     1.662579145
    3.007447531     1.676938624
    3.007447531     1.691298102
    3.007447531     1.705657581
    3.007447531     1.720017060
    3.007447531     1.734376539
    3.007447531     1.748736017
    3.007447531     1.763095496
    3.007447531     1.777454975
    3.007447531     1.791814454
    3.007447531     1.806173932
    3.007447531     1.820533411
    3.007447531     1.834892890
    3.007447531     1.849252368
    3.007447531     1.863611847
    3.007447531     1.877971326
    3.007447531     1.892330805
    3.027557270     1.899219806
    3.039709252     1.909562179
    3.039709252     1.923921658
    3.039709252     1.938281137
    3.039709252     1.952640615
    3.039709252     1.967000094
    3.039709252     1.981359573
    3.039709252     1.995719051
    3.039709252     2.010078530
    3.043289315     2.023115972
    3.067470360     2.027309905
    3.067470360     2.041669383
    3.067470360     2.056028862
    3.067470360     2.070388341
    3.067470360     2.084747820
    3.067470360     2.099107298
    3.067470360     2.113466777
    3.067470360     2.127826256
    3.067470360     2.142185734
    3.067470360     2.156545213
    3.067470360     2.170904692
    3.067470360     2.185264171
    3.067470360     2.199623649
    3.082619428     2.211077824
    3.101009365     2.216855024
    3.101009365     2.231214503
    3.101009365     2.245573981
    3.101009365     2.259933460
    3.101009365     2.274292939
    3.101009365     2.288652418
    3.101009365     2.303011896
    3.101009365     2.317371375
    3.101009365     2.331730854
    3.121949541     2.337812539
    3.126749818     2.351834124
    3.126749818     2.366193603
    3.126749818     2.380553081
    3.126749818     2.394912560
    3.126749818     2.409272039
    3.126749818     2.423631518
    3.126749818     2.437990996
    3.126749818     2.452350475
    3.129815563     2.465652823
    3.161436384     2.466709954
    3.161436384     2.481069432
    3.161436384     2.495428911
    3.161436384     2.509788390
    3.161436384     2.524147869
    3.161436384     2.538507347
    3.161436384     2.552866826
    3.169145676     2.566384692
    3.187855372     2.572970096
    3.187855372     2.587329575
    3.187855372     2.601689054
    3.187855372     2.616048533
    3.187855372     2.630408011
    3.187855372     2.644767490
    3.187855372     2.659126969
    3.187855372     2.673486447
    3.187855372     2.687845926
    3.208475789     2.696353316
    3.220369032     2.705077301
    3.220369032     2.719436779
    3.220369032     2.733796258
    3.220369032     2.748155737
    3.220369032     2.762515216
    3.220369032     2.776874694
    3.224207834     2.790537022
    3.248252053     2.794106069
    3.248252053     2.808465547
    3.248252053     2.822825026
    3.248252053     2.837184505
    3.248252053     2.851543984
    3.248252053     2.865903462
    3.248252053     2.880262941
    3.255671924     2.893527709
    3.281973030     2.897494316
    3.281973030     2.911853794
    3.281973030     2.926213273
    3.281973030     2.940572752
    3.281973030     2.954932231
    3.281973030     2.969291709
    3.281980922     2.983651188
    3.304451826     2.989394979
    3.307921069     3.003754458
    3.307921069     3.018113937
    3.307921069     3.032473416
    3.307921069     3.046832894
    3.307921069     3.061192373
    3.307921069     3.075551852
    3.307921069     3.089911331
    3.334332150     3.093400209
    3.342856736     3.104270809
    3.342856736     3.118630288
    3.342856736     3.132989767
    3.342856736     3.147349245
    3.342856736     3.161708724
    3.342856736     3.176068203
    3.350064195     3.190179159
    3.369373244     3.196171473
    3.369373244     3.210530952
    3.369373244     3.224890431
    3.369373244     3.239249909
    3.369373244     3.253609388
    3.369373244     3.267968867
    3.369373244     3.282328346
    3.373662262     3.296007734
    3.402016812     3.299559720
    3.402200906     3.313919199
    3.402200906     3.328278677
    3.402200906     3.342638156
    3.402200906     3.356997635
    3.402200906     3.371357114
    3.402200906     3.385716592
    3.420858398     3.394111006
    3.430262457     3.402947967
    3.430262457     3.417307446
    3.430262457     3.431666924
    3.430262457     3.446026403
    3.430262457     3.460385882
    3.430262457     3.474745361
    3.430262457     3.489104839
    3.436590443     3.501387685
    3.463488232     3.506336214
    3.463488232     3.520695692
    3.463488232     3.535055171
    3.463488232     3.549414650
    3.463488232     3.563774129
    3.463488232     3.578133607
    3.463488232     3.592493086
    3.483786578     3.600833428
    3.490769872     3.612596356
    3.490769872     3.626955835
    3.490769872     3.641315314
    3.490769872     3.655674792
    3.490769872     3.670034271
    3.490769872     3.684393750
    3.490769872     3.698753229
    3.499518623     3.709578105
    3.525419748     3.713112707
    3.525510125     3.727472186
    3.525510125     3.741831665
    3.525510125     3.756191144
    3.525510125     3.770550622
    3.538848736     3.779606052
    3.551485912     3.790653893
    3.551485912     3.805013371
    3.551485912     3.819372850
    3.551485912     3.833732329
    3.551485912     3.848091807
    3.551485912     3.862451286
    3.551485912     3.876810765
    3.551485912     3.891170244
    3.551485912     3.905529722
    3.553390759     3.919889201
    3.586044871     3.921108861
    3.586670009     3.934248680
    3.586670009     3.948608159
    3.586670009     3.962967637
    3.586670009     3.977327116
    3.586670009     3.991686595
    3.586670009     4.006046073
    3.587874998     4.020405552
    3.613336688     4.026149344
    3.613336688     4.040508822
    3.613336688     4.054868301
    3.613336688     4.069227780
    3.613336688     4.083587259
    3.613336688     4.097946737
    3.613336688     4.112306216
    3.613336688     4.126665695
    3.633241007     4.134544438
    3.646777124     4.143897069
    3.646777124     4.158256548
    3.646777124     4.172616027
    3.646777124     4.186975505
    3.646777124     4.201334984
    3.646777124     4.215694463
    3.646777124     4.230053942
    3.664705097     4.238128645
    3.674868677     4.247285316
    3.674868677     4.261644795
    3.674868677     4.276004274
    3.674868677     4.290363752
    3.674868677     4.304723231
    3.674868677     4.319082710
    3.674868677     4.333442188
    3.674868677     4.347801667
    3.674868677     4.362161146
    3.674868677     4.376520625
    3.696169187     4.383313387
    3.708048595     4.393751999
    3.708048595     4.408111478
    3.708048595     4.422470957
    3.708048595     4.436830435
    3.708048595     4.451189914
    3.708048595     4.465549393
    3.708048595     4.479908872
    3.708429567     4.494268350
    3.735499300     4.498044307
    3.736366225     4.511499725
    3.736366225     4.525859203
    3.736366225     4.540218682
    3.736366225     4.554578161
    3.736366225     4.568937640
    3.736366225     4.583297118
    3.736366225     4.597656597
    3.736366225     4.612016076
    3.736366225     4.626375555
    3.736366225     4.640735033
    3.736366225     4.655094512
    3.736366225     4.669453991
    3.759097368     4.677659229
    3.770139367     4.686685365
    3.770139367     4.701044844
    3.770139367     4.715404323
    3.770139367     4.729763801
    3.770139367     4.744123280
    3.770139367     4.758482759
    3.770139367     4.772842238
    3.770139367     4.787201716
    3.770139367     4.801561195
    3.770139367     4.815920674
    3.782695435     4.826844552
    3.797589952     4.836023944
    3.797589952     4.850383423
    3.797589952     4.864742901
    3.797589952     4.879102380
    3.797589952     4.893461859
    3.797589952     4.907821338
    3.797589952     4.922180816
    3.797589952     4.936540295
    3.797589952     4.950899774
    3.797589952     4.965259253
    3.797589952     4.979618731
    3.797589952     4.993978210
    3.797589952     5.008337689
    3.798427481     5.019929648
    3.831828329     5.022697167
    3.832569009     5.037056646
    3.832569009     5.051416125
    3.832569009     5.065775604
    3.832569009     5.080135082
    3.832569009     5.094494561
    3.832569009     5.108854040
    3.832569009     5.123213519
    3.832569009     5.137572997
    3.832569009     5.151932476
    3.832569009     5.166291955
    3.832569009     5.180651433
    3.832569009     5.195010912
    3.832569009     5.209370391
    3.832569009     5.223729870
    3.832569009     5.238089348
    3.845623616     5.248899647
    3.858946626     5.258192619
    3.858946626     5.272552097
    3.858946626     5.286911576
    3.858946626     5.301271055
    3.858946626     5.315630534
    3.858946626     5.329990012
    3.858946626     5.344349491
    3.858946626     5.358708970
    3.858946626     5.373068448
    3.858946626     5.387427927
    3.858946626     5.401787406
    3.858946626     5.416146885
    3.858946626     5.430506363
    3.858946626     5.444865842
    3.858946626     5.459225321
    3.858946626     5.473584800
    3.858946626     5.487944278
    3.858946626     5.502303757
    3.858946626     5.516663236
    3.858946626     5.531022714
    3.858946626     5.545382193
    3.858946626     5.559741672
    3.858946626     5.574101151
    3.858946626     5.588460629
    3.858946626     5.602820108
    3.858946626     5.617179587
    3.858946626     5.631539066
    3.858946626     5.645898544
    3.858946626     5.660258023
    3.858946626     5.674617502
    3.858946626     5.688976980
    3.858946626     5.703336459
    3.858946626     5.717695938
    3.858946626     5.732055417
    3.858946626     5.746414895
    3.884953729     5.750908150
    3.894549429     5.760774374
    3.894549429     5.775133853
    3.894549429     5.789493332
    3.894549429     5.803852810
    3.894549429     5.818212289
    3.894549429     5.832571768
    3.894549429     5.846931246
    3.894549429     5.861290725
    3.894549429     5.875650204
    3.894549429     5.890009683
    3.894549429     5.904369161
    3.892819751     5.916283541
    3.884215675     5.927344327
    3.874879907     5.938831910
    3.866046633     5.950319493
    3.858946626     5.961807076
    3.858946626     5.976166555
    3.858946626     5.990526034
    3.858946626     6.004885513
    3.858946626     6.019244991
    3.858946626     6.033604470
    3.858946626     6.047963949
    3.858946626     6.062323427
    3.858946626     6.076682906
    3.858946626     6.091042385
    3.858946626     6.105401864
    3.858946626     6.119761342
    3.858946626     6.134120821
    3.858946626     6.148480300
    3.858946626     6.162839779
    3.858946626     6.177199257
    3.858946626     6.191558736
    3.858946626     6.205918215
    3.858946626     6.220277693
    3.858946626     6.234637172
    3.858946626     6.248996651
    3.858946626     6.263356130
    3.858946626     6.277715608
    3.858946626     6.292075087
    3.858946626     6.306434566
    3.858946626     6.320794045
    3.858946626     6.335153523
    3.858946626     6.349513002
    3.858946626     6.363872481
    3.858946626     6.378231959
    3.858946626     6.392591438
    3.854590455     6.406950917
    3.848070428     6.418438500
    3.840922881     6.429926083
    3.834040995     6.441413666
    3.832569009     6.455773145
    3.832569009     6.470132623
    3.832569009     6.484492102
    3.832569009     6.498851581
    3.832569009     6.513211060
    3.832569009     6.527570538
    3.832569009     6.541930017
    3.832569009     6.556289496
    3.829891571     6.568817781
    3.822025548     6.579381042
    3.813023568     6.590752245
    3.804203293     6.602239828
    3.797589952     6.613727411
    3.797589952     6.628086889
    3.797589952     6.642446368
    3.797589952     6.656805847
    3.797589952     6.671165326
    3.797589952     6.685524804
    3.797589952     6.699884283
    3.797589952     6.714243762
    3.797589952     6.728603240
    3.790561458     6.742141525
    3.783919625     6.754450302
    3.777533850     6.765937885
    3.770430323     6.777425468
    3.770139367     6.791784947
    3.770139367     6.806144426
    3.770139367     6.820503904
    3.770139367     6.834863383
    3.770139367     6.849222862
    3.769761606     6.863582340
    3.759265701     6.875069923
    3.750140919     6.883685611
    3.739114394     6.895173194
    3.736366225     6.909532672
    3.736366225     6.923892151
    3.736366225     6.938251630
    3.736366225     6.952611109
    3.736366225     6.966970587
    3.736366225     6.981330066
    3.730162231     6.992817649
    3.722960883     7.004305232
    3.716309392     7.015792815
    3.711148568     7.027280398
    3.708048595     7.041639877
    3.708048595     7.055999355
    3.707103127     7.070358834
    3.699812256     7.081846417
    3.691634582     7.093334000
    3.683347171     7.104821583
    3.675059761     7.116309166
    3.674868677     7.130668645
    3.674868677     7.145028124
    3.671651723     7.156515707
    3.664705097     7.170200539
    3.658318256     7.182362768
    3.651828345     7.193850351
    3.646777124     7.205337934
    3.646777124     7.219697413
    3.646777124     7.234056892
    3.641628287     7.248416370
    3.633521082     7.259903953
    3.625374984     7.271324176
    3.617508962     7.282351754
    3.613336688     7.294366702
    3.613336688     7.308726181
    3.613336688     7.323085660
    3.605875418     7.334573243
    3.600549988     7.346060826
    3.593910894     7.360288852
    3.587877960     7.371907887
    3.578718422     7.383395470
    3.570312826     7.392151297
    3.558775810     7.403498741
    3.549804468     7.414986324
    3.542216838     7.426473907
    3.535949516     7.437961490
    3.530982714     7.450290546
    3.525510125     7.463808551
    3.525510125     7.478168030
    3.525510125     7.492527509
    3.521128028     7.504015092
    3.513125690     7.515502675
    3.505052156     7.526990258
    3.496993100     7.538477841
    3.488500492     7.549965424
    3.479592169     7.561453007
    3.471626644     7.572940590
    3.463666371     7.584428173
    3.456966223     7.595915756
    3.449003522     7.607403339
    3.441044764     7.618890922
    3.433089713     7.630378505
    3.424277188     7.641866088
    3.416081532     7.653353671
    3.408169251     7.664841254
    3.400613819     7.676328837
    3.393446834     7.687816420
    3.385538077     7.699304003
    3.377630212     7.710791585
    3.369723212     7.722279168
    3.369373244     7.736638647
    3.369373244     7.750998126
    3.365984196     7.765357605
    3.339539523     7.768229500
    3.330283296     7.779717083
    3.322407318     7.791204666
    3.314531392     7.802692249
    3.306339931     7.814179832
    3.297776878     7.825667415
    3.289913866     7.837154998
    3.282050860     7.848642581
    3.275216201     7.860130164
    3.267368507     7.871617747
    3.259520990     7.883105330
    3.251673652     7.894592913
    3.243161242     7.906080496
    3.234946185     7.917568079
    3.227105444     7.929055662
    3.218199550     7.940543245
    3.184877721     7.942917334
    3.178534316     7.954902724
    3.172088338     7.966390307
    3.165605614     7.977877890
    3.161279653     7.989468709
    3.150785127     8.000853056
    3.141090921     8.012340639
    3.130513192     8.023828222
    3.114083518     8.032167441
    3.094292769     8.038187701
    3.086512294     8.049675283
    3.078735752     8.061162866
    3.070963420     8.072650449
    3.062492087     8.084138032
    3.054301999     8.095625615
    3.046529815     8.107113198
    3.038082291     8.118600781
    3.011825225     8.121822759
    2.998592096     8.132960260
    2.991763012     8.144447843
    2.986280899     8.155935426
    2.980361134     8.169839446
    2.948897044     8.172373914
    2.936701086     8.181782488
    2.929001706     8.193270071
    2.921318808     8.204757654
    2.901700909     8.211885185
    2.881399265     8.219117132
    2.874048147     8.230604715
    2.869247212     8.242092298
    2.862939069     8.256451777
    2.846638751     8.262665905
    2.819961506     8.267939360
    2.812499275     8.279426943
    2.805111442     8.290914526
    2.791576593     8.302356545
    2.752246480     8.302356545
    2.736514435     8.308248560
    2.728648413     8.320293358
    2.720782390     8.332338155
    2.712916367     8.344382952
    2.697184322     8.353367870
    2.675443863     8.359840024
    2.665720232     8.370698390
    2.657134039     8.379943294
    2.645171460     8.391430877
    2.610658074     8.393238723
    2.571327961     8.393238723
    2.531997849     8.393238723
    2.524131826     8.403580938
    2.517664515     8.417277939
    2.511402772     8.428765522
    2.505338859     8.440253105
    2.476935691     8.444481640
    2.443255289     8.445996896
    2.433573892     8.457484479
    2.423982909     8.468972062
    2.414205357     8.480459645
    2.390409443     8.484533559
    2.351079330     8.484533559
    2.311749217     8.484533559
    2.272419104     8.484533559
    2.239067285     8.486203437
    2.228942822     8.497691020
    2.224597107     8.509178603
    2.218336788     8.523538082
    2.210386624     8.535025665
    2.178026833     8.536009102
    2.138696721     8.536009102
    2.099366608     8.536009102
    2.060036495     8.536009102
    2.020706382     8.536009102
    1.981376269     8.536009102
    1.942046157     8.536009102
    1.918448089     8.541213328
    1.908052307     8.552257039
    1.898663787     8.563744622
    1.887954280     8.575232205
    1.855519909     8.576242895
    1.816189796     8.576242895
    1.776859683     8.576242895
    1.749299343     8.572360309
    1.748688505     8.558000830
    1.748688505     8.543641352
    1.748688505     8.529281873
    1.748688505     8.514922394
    1.748688505     8.500562916
    1.748688505     8.486203437
    1.748688505     8.471843958
    1.748688505     8.457484479
    1.748688505     8.443125001
    1.748688505     8.428765522
    1.748688505     8.414406043
    1.748688505     8.400046564
    1.748688505     8.385687086
    1.748688505     8.371327607
    1.748688505     8.356968128
    1.721797525     8.353367870
    1.717279443     8.339736754
    1.717279443     8.325377275
    1.717279443     8.311017796
    1.717279443     8.296658318
    1.717279443     8.282298839
    1.717279443     8.267939360
    1.717279443     8.253579881
    1.717279443     8.239220403
    1.717279443     8.224860924
    1.713931502     8.211885185
    1.691226837     8.204757654
    1.691226837     8.190398175
    1.691226837     8.176038696
    1.691226837     8.161679218
    1.691226837     8.147319739
    1.691226837     8.132960260
    1.682467412     8.121822759
    1.658775761     8.118600781
    1.658775761     8.104241303
    1.658775761     8.089881824
    1.658775761     8.075522345
    1.658775761     8.061162866
    1.658762602     8.046803388
    1.655554701     8.032443909
    1.633870356     8.026700118
    1.633870356     8.012340639
    1.633870356     7.997981160
    1.633870356     7.983621681
    1.633870356     7.969262203
    1.633870356     7.954902724
    1.627405254     7.942917334
    1.601963743     7.937671349
    1.601963743     7.923311871
    1.601963743     7.908952392
    1.601963743     7.894592913
    1.601963743     7.880233434
    1.601838867     7.865873956
    1.595941164     7.854070665
    1.577114557     7.845770686
    1.577114557     7.831411207
    1.577114557     7.817051728
    1.577114557     7.802692249
    1.577114557     7.788332771
    1.577114557     7.773973292
    1.556611051     7.765625596
    1.545975046     7.756741917
    1.545975046     7.742382439
    1.545975046     7.728022960
    1.545975046     7.713663481
    1.545975046     7.699304003
    1.545535024     7.684944524
    1.525146961     7.677580354
    1.521178560     7.664841254
    1.521178560     7.650481775
    1.521178560     7.636122296
    1.521178560     7.621762817
    1.521178560     7.607403339
    1.520277852     7.593043860
    1.493682871     7.589933059
    1.490136395     7.575812485
    1.490136395     7.561453007
    1.490136395     7.547093528
    1.490136395     7.532734049
    1.490136395     7.518374571
    1.487464544     7.504015092
    1.465226910     7.498271300
    1.464986387     7.483911822
    1.464986387     7.469552343
    1.464986387     7.455192864
    1.464986387     7.440833385
    1.464986387     7.426473907
    1.454352758     7.415825193
    1.433844618     7.409242532
    1.433844618     7.394883053
    1.433844618     7.380523575
    1.433844618     7.366164096
    1.433844618     7.351804617
    1.433844618     7.337445139
    1.415022645     7.329361022
    1.408127035     7.317341868
    1.408127035     7.302982390
    1.399290600     7.291599832
    1.376578542     7.285751015
    1.376578542     7.271391536
    1.376578542     7.257032058
    1.376578542     7.242672579
    1.376578542     7.228313100
    1.376578542     7.213953621
    1.359960487     7.205697276
    1.351368325     7.196722247
    1.351368325     7.182362768
    1.351337923     7.168003290
    1.336362420     7.157603494
    1.319819870     7.150771915
    1.319819870     7.136412436
    1.319819870     7.122052958
    1.319819870     7.107693479
    1.319819870     7.093334000
    1.319046126     7.078974521
    1.297032307     7.072306533
    1.295249618     7.058871251
    1.295249618     7.044511772
    1.281300262     7.035055112
    1.263772303     7.027280398
    1.263772303     7.012920919
    1.263772303     6.998561441
    1.263772303     6.984201962
    1.263772303     6.969842483
    1.262859774     6.955483004
    1.241252930     6.949739213
    1.239257477     6.935379734
    1.239257477     6.921020255
    1.237885765     6.906660777
    1.210506059     6.902867549
    1.208054166     6.889429402
    1.208054166     6.875069923
    1.208054166     6.860710445
    1.208054166     6.846350966
    1.208054166     6.831991487
    1.202640036     6.818722077
    1.183561838     6.811888217
    1.183561838     6.797528738
    1.183561838     6.783169260
    1.183561838     6.768809781
    1.183561838     6.754450302
    1.183094816     6.740090823
    1.155443901     6.734956941
    1.152733250     6.722859449
    1.152733250     6.708499970
    1.139711856     6.698374489
    1.128175076     6.688396700
    1.128175076     6.674037221
    1.128175076     6.659677743
    1.108247765     6.651570417
    1.097410957     6.642446368
    1.097410957     6.628086889
    1.097410957     6.613727411
    1.097410957     6.599367932
    1.097410957     6.585008453
    1.094904912     6.570648974
    1.073325141     6.564905183
    1.072797360     6.550545704
    1.072797360     6.536186225
    1.045319585     6.532308315
    1.042103822     6.518954851
    1.042103822     6.504595372
    1.042103822     6.490235894
    1.042103822     6.475876415
    1.042103822     6.461516936
    1.037453562     6.449837776
    1.017451323     6.441413666
    1.017451323     6.427054187
    1.017451323     6.412694708
    1.005989472     6.403665584
    0.986833005     6.395463334
    0.986833005     6.381103855
    0.986833005     6.366744376
    0.986833005     6.352384898
    0.986833005     6.338025419
    0.984639323     6.323665940
    0.962558719     6.317922149
    0.962163233     6.303562670
    0.962163233     6.289203191
    0.935195269     6.286013374
    0.931621191     6.271971817
    0.931621191     6.257612338
    0.930390651     6.243252859
    0.908005271     6.237509068
    0.906958545     6.223149589
    0.906958545     6.208790110
    0.906958545     6.194430632
    0.906958545     6.180071153
    0.906958545     6.165711674
    0.887999134     6.159107138
    0.876487716     6.148480300
    0.876487716     6.134120821
    0.864401066     6.123666643
    0.851855527     6.114017551
    0.851855527     6.099658072
    0.851855527     6.085298593
    0.832936976     6.078323588
    0.821442900     6.068067219
    0.821442900     6.053707740
    0.821442900     6.039348261
    0.821442900     6.024988783
    0.821442900     6.010629304
    0.817204931     5.997905118
    0.796860165     5.990526034
    0.796860165     5.976166555
    0.793606863     5.962784257
    0.766484611     5.958935181
    0.766484611     5.944575702
    0.766484611     5.930216223
    0.762142773     5.917850183
    0.741964030     5.910112953
    0.741964030     5.895753474
    0.738544705     5.882888037
    0.711599074     5.878522100
    0.711599074     5.864162621
    0.711599074     5.849803142
    0.707080615     5.838157071
    0.687146914     5.829699872
    0.687146914     5.815340393
    0.687146914     5.800980915
    0.687146914     5.786621436
    0.687146914     5.772261957
    0.683482547     5.758824185
    0.657109783     5.755030583
    0.656765043     5.740671104
    0.655084391     5.726311625
    0.632382601     5.720567834
    0.632382601     5.706208355
    0.632382601     5.691848876
    0.628420389     5.679849931
    0.601959637     5.674617502
    0.601959637     5.660258023
    0.601959637     5.645898544
    0.601959637     5.631539066
    0.601959637     5.617179587
    0.598996412     5.602820108
    0.565492209     5.601232594
    0.547162862     5.594204421
    0.547162862     5.579844942
    0.547162862     5.565485463
    0.547162862     5.551125985
    0.547162862     5.536766506
    0.541894141     5.522970638
    0.522912204     5.516663236
    0.522912204     5.502303757
    0.518296074     5.488791604
    0.492359775     5.485072383
    0.492359775     5.470712904
    0.492359775     5.456353425
    0.478965961     5.445062461
    0.468497658     5.436250155
    0.468497658     5.421890676
    0.455367893     5.411037911
    0.438068585     5.404659302
    0.438068585     5.390299823
    0.437538965     5.375940344
    0.416037780     5.367506414
    0.414370055     5.355837074
    0.414370055     5.341477595
    0.392439713     5.333635668
    0.384009593     5.324246221
    0.384009593     5.309886742
    0.383205121     5.295527263
    0.360601954     5.289783472
    0.360364527     5.275423993
    0.359994813     5.261064514
    0.332565747     5.255320723
    0.331066815     5.240961244
    0.331066815     5.226601765
    0.329511532     5.213747021
    0.307128369     5.206498495
    0.307128369     5.192139016
    0.307128369     5.177779538
    0.307128369     5.163420059
    0.307128369     5.149060580
    0.305913464     5.136935369
    0.266583352     5.136935369
    0.253808956     5.126085414
    0.253808956     5.111725936
    0.253808956     5.097366457
    0.253808956     5.083006978
    0.253808956     5.068647499
    0.235119261     5.060772114
    0.202579079     5.060031812
    0.199843336     5.045672333
    0.199843336     5.031312855
    0.199843336     5.016953376
    0.199843336     5.002593897
    0.199161623     4.988234419
    0.172191081     4.984953117
    0.145557586     4.979618731
    0.145557586     4.965259253
    0.140726991     4.951840942
    0.115537920     4.948027878
    0.115537920     4.933668399
    0.115257361     4.919308921
    0.101396878     4.909476802
    0.092158308     4.899205650
    0.092158308     4.884846172
    0.069932788     4.876514317
    0.062526063     4.864742901
    0.062526063     4.850383423
    0.062526063     4.836023944
    0.039450876     4.830280153
    0.039396679     4.815920674
    0.038549826     4.801561195
    0.010909196     4.798689299
    0.010695966     4.784329821
    0.010695966     4.769970342
   -0.000861415     4.759546199
   -0.013240223     4.749867072
   -0.013240223     4.735507593
   -0.024459483     4.726881032
   -0.043090394     4.718276218
   -0.043090394     4.703916740
   -0.044046023     4.689557261
   -0.065217894     4.683813469
   -0.067152877     4.669453991
   -0.068148433     4.655094512
   -0.095589238     4.652222616
   -0.097491975     4.637863138
   -0.097491975     4.623503659
   -0.103119709     4.610967947
   -0.142449821     4.610967947
   -0.150903309     4.600528493
   -0.151077022     4.586169014
   -0.173913912     4.578103359
   -0.174342750     4.566065744
   -0.174342750     4.551706265
   -0.180063809     4.537346786
   -0.203067120     4.531602995
   -0.203067120     4.517243516
   -0.205378002     4.504957893
   -0.226987806     4.497140246
   -0.226987806     4.482780767
   -0.226987806     4.468421289
   -0.252574137     4.463729825
   -0.280457657     4.459805601
   -0.280606025     4.445446123
   -0.284038227     4.431651218
   -0.310662944     4.428214748
   -0.310662944     4.413855269
   -0.310662944     4.399495791
   -0.323368340     4.390609515
   -0.334861003     4.379392520
   -0.334861003     4.365033042
   -0.354832430     4.358675948
   -0.388853158     4.356417354
   -0.389410849     4.342057876
   -0.389410849     4.327698397
   -0.402028566     4.317819760
   -0.419776470     4.310467023
   -0.419776470     4.296107544
   -0.433492656     4.286030506
   -0.472822769     4.286030506
   -0.473916288     4.273132378
   -0.473916288     4.258772899
   -0.480688791     4.245358964
   -0.497675428     4.238669629
   -0.497675428     4.224310150
   -0.512152882     4.213713455
   -0.551482994     4.213395732
   -0.551991376     4.201334984
   -0.551991376     4.186975505
   -0.559349017     4.173225762
   -0.598679130     4.173225762
   -0.606267663     4.161128444
   -0.606267663     4.146768965
   -0.630143220     4.141723277
   -0.635735527     4.129537591
   -0.635735527     4.115178112
   -0.638009243     4.101573160
   -0.677339355     4.101418563
   -0.690146018     4.092202946
   -0.690146018     4.077843467
   -0.708803446     4.070058483
   -0.742432004     4.069227780
   -0.744831454     4.054868301
   -0.744831454     4.040508822
   -0.755999581     4.029935998
   -0.795329694     4.029935998
   -0.799697123     4.017533656
   -0.799697123     4.003174178
   -0.826793784     3.998717660
   -0.854702065     3.994558490
   -0.854702065     3.980199012
   -0.854702065     3.965839533
   -0.873989919     3.958776488
   -0.913320032     3.958776488
   -0.934688730     3.951480054
   -0.934688730     3.937120576
   -0.944784122     3.927699266
   -0.984114235     3.927699266
   -0.990080573     3.914145410
   -0.990080573     3.899785931
   -0.991980258     3.887938657
   -1.031310371     3.887938657
   -1.070640483     3.887938657
   -1.076303202     3.873938869
   -1.076303202     3.859579390
   -1.109970596     3.857001889
   -1.132552030     3.850963703
   -1.132552030     3.836604224
   -1.132552030     3.822244746
   -1.157166731     3.817421032
   -1.196496844     3.817421032
   -1.213438445     3.810757163
   -1.213438445     3.796397684
   -1.227960935     3.786624103
   -1.267291047     3.786624103
   -1.269372246     3.773422518
   -1.269372246     3.759063039
   -1.275157070     3.747222143
   -1.314487183     3.747222143
   -1.353817295     3.747222143
   -1.356459666     3.733215978
   -1.358248289     3.718856499
   -1.381113542     3.713112707
   -1.381113542     3.698753229
   -1.381113542     3.684393750
   -1.401013431     3.677340564
   -1.440343544     3.677340564
   -1.468054801     3.672906167
   -1.468054801     3.658546688
   -1.471807634     3.646821405
   -1.511137747     3.646821405
   -1.525036574     3.635571522
   -1.525036574     3.621212044
   -1.526869792     3.608089561
   -1.566199905     3.607774873
   -1.605530017     3.607774873
   -1.607640062     3.595364982
   -1.608227997     3.581005503
   -1.636994108     3.577393656
   -1.639445379     3.563774129
   -1.639445379     3.549414650
   -1.652726153     3.538523603
   -1.692056265     3.538523603
   -1.720188434     3.535055171
   -1.720455772     3.520695692
   -1.723520356     3.508279708
   -1.751957642     3.503464318
   -1.751957642     3.489104839
   -1.751957642     3.474745361
   -1.778582514     3.469585330
   -1.817912626     3.469585330
   -1.835711203     3.463257778
   -1.835711203     3.448898299
   -1.849376717     3.439478195
   -1.867656347     3.431666924
   -1.867656347     3.417307446
   -1.870343466     3.402947967
   -1.904438875     3.400958748
   -1.923889117     3.394332280
   -1.923889117     3.379972801
   -1.935902965     3.370987659
   -1.975233078     3.370987659
   -1.982419767     3.356997635
   -1.982419767     3.342638156
   -1.990965123     3.332642273
   -2.008121419     3.325406782
   -2.008121419     3.311047303
   -2.030295236     3.302806715
   -2.062572672     3.302431616
   -2.065451600     3.288072137
   -2.065451600     3.273712658
   -2.077491371     3.264634652
   -2.116821484     3.264634652
   -2.122911972     3.250737492
   -2.122911972     3.236378014
   -2.156151596     3.233774684
   -2.156279142     3.222018535
   -2.156297754     3.207659056
   -2.171883642     3.196934462
   -2.181703364     3.187555786
   -2.181703364     3.173196307
   -2.203347732     3.167367934
   -2.213901362     3.155964933
   -2.213901362     3.141605454
   -2.219079777     3.129540243
   -2.258409890     3.129540243
   -2.271042700     3.118630288
   -2.271042700     3.104270809
   -2.297740003     3.099047894
   -2.298079599     3.087039435
   -2.298079599     3.072679956
   -2.313472048     3.062450634
   -2.330868081     3.055448582
   -2.330868081     3.041089103
   -2.352802160     3.033150831
   -2.356306206     3.020985833
   -2.356306206     3.006626354
   -2.368534206     2.995664314
   -2.387953346     2.989394979
   -2.387953346     2.975035501
   -2.407864318     2.966496939
   -2.414306669     2.954932231
   -2.414306669     2.940572752
   -2.423596363     2.929179880
   -2.447919383     2.926213273
   -2.447919383     2.911853794
   -2.455060454     2.900144372
   -2.473632195     2.891750524
   -2.473632195     2.877391045
   -2.478571739     2.863031567
   -2.504984697     2.860159671
   -2.505534629     2.845800192
   -2.510122612     2.834091660
   -2.531537224     2.825696922
   -2.531537224     2.811337443
   -2.531537224     2.796977965
   -2.531537224     2.782618486
   -2.533720679     2.768456072
   -2.565257564     2.768259007
   -2.565500417     2.753899528
   -2.565628467     2.739540050
   -2.588782837     2.731524232
   -2.591329632     2.719436779
   -2.592594248     2.705077301
   -2.621381173     2.702205405
   -2.623456522     2.687845926
   -2.623456522     2.673486447
   -2.623456522     2.659126969
   -2.623456522     2.644767490
   -2.643844995     2.637719640
   -2.649502481     2.624664220
   -2.649502481     2.610304741
   -2.649502481     2.595945262
   -2.649502481     2.581585784
   -2.659577040     2.572852438
   -2.683613660     2.567226305
   -2.683613660     2.552866826
   -2.683613660     2.538507347
   -2.683613660     2.524147869
   -2.685066439     2.509788390
   -2.709559773     2.504044598
   -2.709559773     2.489685120
   -2.709559773     2.475325641
   -2.709559773     2.460966162
   -2.709559773     2.446606684
   -2.709559773     2.432247205
   -2.709559773     2.417887726
   -2.722505221     2.408009615
   -2.741673986     2.400656352
   -2.741673986     2.386296873
   -2.741673986     2.371937394
   -2.741673986     2.357577915
   -2.741673986     2.343218437
   -2.741673986     2.328858958
   -2.746103288     2.316306017
   -2.768174765     2.308755688
   -2.768174765     2.294396209
   -2.768174765     2.280036730
   -2.768174765     2.265677252
   -2.768174765     2.251317773
   -2.768174765     2.236958294
   -2.768174765     2.222598815
   -2.768174765     2.208239337
   -2.768174765     2.193879858
   -2.768174765     2.179520379
   -2.768174765     2.165160900
   -2.768174765     2.150801422
   -2.768174765     2.136441943
   -2.768174765     2.122082464
   -2.768174765     2.107722986
   -2.768174765     2.093363507
   -2.768174765     2.079004028
   -2.768174765     2.064644549
   -2.768174765     2.050285071
   -2.768174765     2.035925592
   -2.768174765     2.021566113
   -2.768174765     2.007206634
   -2.768174765     1.992847156
   -2.768174765     1.978487677
   -2.768174765     1.964128198
   -2.768174765     1.949768720
   -2.768174765     1.935409241
   -2.768174765     1.921049762
   -2.768174765     1.906690283
   -2.768174765     1.892330805
   -2.768174765     1.877971326
   -2.768174765     1.863611847
   -2.768174765     1.849252368
   -2.768174765     1.834892890
   -2.768174765     1.820533411
   -2.762196643     1.806173932
   -2.753989730     1.794686349
   -2.746103288     1.783576211
   -2.741673986     1.771711183
   -2.741673986     1.757351705
   -2.741673986     1.742992226
   -2.741673986     1.728632747
   -2.741673986     1.714273268
   -2.741673986     1.699913790
   -2.738237266     1.686668721
   -2.727818842     1.676938624
   -2.717499482     1.665451041
   -2.709559773     1.653963458
   -2.709559773     1.639603979
   -2.709559773     1.625244500
   -2.709559773     1.610885022
   -2.709066310     1.596525543
   -2.698907153     1.586990931
   -2.687092728     1.576422273
   -2.683613660     1.562062794
   -2.683613660     1.547703315
   -2.682960928     1.536215732
   -2.668354742     1.524728149
   -2.656012245     1.516112462
   -2.649502481     1.504624879
   -2.649502481     1.490265400
   -2.649502481     1.475905921
   -2.649502481     1.461546443
   -2.646714033     1.447186964
   -2.637907268     1.435699381
   -2.629565943     1.424211798
   -2.623456522     1.412724215
   -2.623456522     1.398364736
   -2.620134616     1.386877153
   -2.608330576     1.375389570
   -2.597331045     1.363901987
   -2.591329632     1.352414404
   -2.591329632     1.338054926
   -2.584659721     1.326567343
   -2.576317381     1.315079760
   -2.568185173     1.303592177
   -2.565500417     1.289232698
   -2.565500417     1.274873219
   -2.557318747     1.264829220
   -2.546350246     1.254769949
   -2.535727414     1.243282366
   -2.525854657     1.234348130
   -2.513479593     1.223179096
   -2.505534629     1.211691513
   -2.505534629     1.197332034
   -2.505534629     1.182972555
   -2.494390566     1.171862325
   -2.482030320     1.162869285
   -2.473632195     1.151381702
   -2.473632195     1.137022223
   -2.472967520     1.122662745
   -2.462926476     1.113447269
   -2.450671112     1.102559475
   -2.447919383     1.088199996
   -2.447919383     1.073840517
   -2.443600765     1.062352934
   -2.431462386     1.052583555
   -2.417155571     1.042249664
   -2.414306669     1.030762081
   -2.414306669     1.016402602
   -2.408791449     1.002043123
   -2.399694468     0.993427436
   -2.387953346     0.981939853
   -2.387953346     0.967580374
   -2.387953346     0.953220896
   -2.387953346     0.938861417
   -2.399998296     0.928067589
   -2.414306669     0.918758147
   -2.414306669     0.904398668
   -2.431462386     0.895932504
   -2.470792499     0.895932504
   -2.510122612     0.895932504
   -2.549452724     0.895932504
   -2.588782837     0.895932504
   -2.628112950     0.895932504
   -2.667443063     0.895932504
   -2.706773176     0.895932504
   -2.746103288     0.895932504
   -2.785433401     0.895932504
   -2.824763514     0.895932504
   -2.864093627     0.895932504
   -2.903423740     0.895932504
   -2.942753852     0.895932504
   -2.982083965     0.895932504
   -3.021414078     0.895932504
   -3.045012146     0.904233750
   -3.052878168     0.914470855
   -3.060744191     0.924671024
   -3.092208281     0.928067589
   -3.131538394     0.928067589
   -3.170868507     0.928067589
   -3.210198619     0.928067589
   -3.249528732     0.928067589
   -3.288858845     0.928067589
   -3.312729996     0.933117626
   -3.328188958     0.943916384
   -3.343921003     0.953184694
   -3.383251116     0.953184694
   -3.422581228     0.953184694
   -3.461911341     0.953184694
   -3.501241454     0.953184694
   -3.540571567     0.953184694
   -3.579901680     0.953184694
   -3.619231792     0.953184694
   -3.658561905     0.953184694
   -3.697892018     0.953184694
   -3.729441046     0.953220896
   -3.745088153     0.964634410
   -3.755235324     0.973324166
   -3.767690989     0.984811749
   -3.800150311     0.985465658
   -3.839480424     0.985465658
   -3.878810537     0.985465658
   -3.918140650     0.985465658
   -3.957470762     0.985465658
   -3.996800875     0.985465658
   -4.022792249     0.990555540
   -4.033965660     1.002043123
   -4.043997011     1.010696807
   -4.083327123     1.010696807
   -4.122657236     1.010696807
   -4.161987349     1.010696807
   -4.201317462     1.010696807
   -4.240647575     1.010696807
   -4.279977687     1.010696807
   -4.319307800     1.010696807
   -4.358637913     1.010696807
   -4.397968026     1.010696807
   -4.437298139     1.010696807
   -4.460896206     1.018178718
   -4.468762229     1.027986250
   -4.479163044     1.039377768
   -4.508092342     1.043124389
   -4.547422454     1.043124389
   -4.586752567     1.043124389
   -4.626082680     1.043124389
   -4.665412793     1.043124389
   -4.704742906     1.043124389
   -4.744073018     1.043124389
   -4.775537109     1.045752328
   -4.788160976     1.056609143
   -4.799135176     1.067826474
   -4.830599266     1.068470072
   -4.869929379     1.068470072
   -4.909259492     1.068470072
   -4.948589605     1.068470072
   -4.987919718     1.068470072
   -5.027249830     1.068470072
   -5.066579943     1.068470072
   -5.105910056     1.068470072
   -5.145240169     1.068470072
   -5.184570282     1.068470072
   -5.223900394     1.068470072
   -5.263230507     1.068470072
   -5.292462994     1.073840517
   -5.302390786     1.085328100
   -5.310426643     1.095101754
   -5.334024710     1.101044915
   -5.373354823     1.101044915
   -5.412684936     1.101044915
   -5.452015049     1.101044915
   -5.491345161     1.101044915
   -5.530675274     1.101044915
   -5.570005387     1.101044915
   -5.609335500     1.101044915
   -5.648665613     1.101044915
   -5.683130594     1.102559475
   -5.695861748     1.113587049
   -5.707400508     1.122662745
   -5.735191861     1.126505730
   -5.774521974     1.126505730
   -5.813852086     1.126505730
   -5.853182199     1.126505730
   -5.892512312     1.126505730


==> plastic_zone_kin_3.txt <==
    0.352075527     0.001527280
    0.352075527     0.003274509
    0.352075527     0.005021739
    0.352075527     0.006768968
    0.352075527     0.008516198
    0.352075527     0.010263427
    0.352075527     0.012010657
    0.352075527     0.013757886
    0.352075527     0.015505116
    0.352075527     0.017252345
    0.352075527     0.018999575
    0.352075527     0.020746804
    0.352075527     0.022494034
    0.352075527     0.024241263
    0.352075527     0.025988493
    0.352075527     0.027735722
    0.352075527     0.029482952
    0.352075527     0.031230181
    0.352075527     0.032977411
    0.352075527     0.034724640
    0.352075527     0.036471870
    0.352075527     0.038219099
    0.352075527     0.039966328
    0.352075527     0.041713558
    0.352075527     0.043460787
    0.352075527     0.045208017
    0.352075527     0.046955246
    0.352075527     0.048702476
    0.352075527     0.050449705
    0.352075527     0.052196935
    0.352075527     0.053944164
    0.352075527     0.055691394
    0.352075527     0.057438623
    0.352075527     0.059185853
    0.352075527     0.060933082
    0.352075527     0.062680312
    0.352075527     0.064427541
    0.352075527     0.066174771
    0.352075527     0.067922000
    0.352075527     0.069669230
    0.352075527     0.071416459
    0.352075527     0.073163689
    0.352075527     0.074910918
    0.352075527     0.076658148
    0.352075527     0.078405377
    0.352075527     0.080152607
    0.352075527     0.081899836
    0.351555517     0.083524434
    0.350486604     0.084909185
    0.349417690     0.086293936
    0.348625785     0.087840416
    0.348625785     0.089587646
    0.348625785     0.091334875
    0.348625785     0.093082105
    0.348625785     0.094829334
    0.348625785     0.096576564
    0.348625785     0.098323793
    0.348625785     0.100071023
    0.348625785     0.101818252
    0.348625785     0.103565482
    0.348625785     0.105312711
    0.348625785     0.107059941
    0.348625785     0.108807170
    0.348625785     0.110554400
    0.348625785     0.112301629
    0.348625785     0.114048859
    0.348625785     0.115796088
    0.348625785     0.117543318
    0.348625785     0.119290547
    0.348625785     0.121037777
    0.348625785     0.122785006
    0.348625785     0.124532236
    0.348625785     0.126279465
    0.348625785     0.128026695
    0.348625785     0.129773924
    0.348625785     0.131521154
    0.348625785     0.133268383
    0.348625785     0.135015613
    0.348625785     0.136762842
    0.348625785     0.138510071
    0.348625785     0.140257301
    0.348625785     0.142004530
    0.348625785     0.143751760
    0.348625785     0.145498989
    0.348625785     0.147246219
    0.348625785     0.148993448
    0.348625785     0.150740678
    0.348625785     0.152487907
    0.348625785     0.154235137
    0.348703324     0.155982366
    0.351555517     0.156735506
    0.352075527     0.158428488
    0.352075527     0.160175717
    0.352075527     0.161922947
    0.352075527     0.163670176
    0.352075527     0.165417406
    0.352075527     0.167164635
    0.352075527     0.168911865
    0.352075527     0.170659094
    0.352075527     0.172406324
    0.352075527     0.174153553
    0.352075527     0.175900782
    0.352075527     0.177648012
    0.352075527     0.179395241
    0.352075527     0.181142471
    0.352075527     0.182889700
    0.352075527     0.184636930
    0.352075527     0.186384159
    0.352075527     0.188131389
    0.352075527     0.189878618
    0.352075527     0.191625848
    0.352075527     0.193373077
    0.352075527     0.195120307
    0.352075527     0.196867536
    0.352075527     0.198614766
    0.352075527     0.200361995
    0.352075527     0.202109225
    0.352075527     0.203856454
    0.352075527     0.205603684
    0.352075527     0.207350913
    0.352075527     0.209098143
    0.352075527     0.210845372
    0.352075527     0.212592602
    0.352075527     0.214339831
    0.352075527     0.216087061
    0.352075527     0.217834290
    0.352075527     0.219581520
    0.352075527     0.221328749
    0.352075527     0.223075979
    0.352075527     0.224823208
    0.352075527     0.226570438
    0.352075527     0.228317667
    0.352075527     0.230064897
    0.352075527     0.231812126
    0.353693344     0.233114869
    0.356438227     0.233908801
    0.356438227     0.235656031
    0.356438227     0.237403260
    0.356438227     0.239150490
    0.356438227     0.240897719
    0.356438227     0.242644949
    0.356438227     0.244392178
    0.356438227     0.246139408
    0.356438227     0.247886637
    0.356438227     0.249633867
    0.356438227     0.251381096
    0.356438227     0.253128326
    0.356438227     0.254875555
    0.356438227     0.256622785
    0.356900085     0.258084930
    0.360159794     0.258719460
    0.360159794     0.260466690
    0.360159794     0.262213919
    0.360159794     0.263961149
    0.360159794     0.265708378
    0.360159794     0.267455608
    0.360159794     0.269202837
    0.360159794     0.270950067
    0.360159794     0.272697296
    0.360159794     0.274444525
    0.360159794     0.276191755
    0.360159794     0.277938984
    0.360159794     0.279686214
    0.360159794     0.281433443
    0.360277174     0.283180673
    0.364532428     0.283530119
    0.364676191     0.285277348
    0.364676191     0.287024578
    0.364676191     0.288771807
    0.364676191     0.290519037
    0.364676191     0.292266266
    0.364676191     0.294013496
    0.364713238     0.295760725
    0.367589221     0.296711725
    0.368128874     0.298206846
    0.368128874     0.299954076
    0.368128874     0.301701305
    0.368128874     0.303448535
    0.368128874     0.305195764
    0.368128874     0.306942994
    0.368128874     0.308690223
    0.368128874     0.310437453
    0.368128874     0.312184682
    0.368658135     0.313899550
    0.372463710     0.314281358
    0.372532130     0.316028587
    0.372532130     0.317775817
    0.372532130     0.319523046
    0.372532130     0.321270276
    0.372532130     0.323017505
    0.372532130     0.324764735
    0.372933789     0.326354959
    0.376262396     0.326861410
    0.376262396     0.328608640
    0.376262396     0.330355869
    0.376262396     0.332103099
    0.376262396     0.333850328
    0.376262396     0.335597557
    0.376262396     0.337344787
    0.376279491     0.339092016
    0.379347271     0.339975057
    0.380771579     0.341188692
    0.380771579     0.342935921
    0.380771579     0.344683151
    0.380771579     0.346430380
    0.380771579     0.348177610
    0.380771579     0.349924839
    0.380771579     0.351672069
    0.383622925     0.352600908
    0.384233405     0.354118190
    0.384233405     0.355865420
    0.384233405     0.357612649
    0.384233405     0.359359878
    0.384233405     0.361107108
    0.384233405     0.362854337
    0.384233405     0.364601567
    0.384582013     0.366348796
    0.388657818     0.366698242
    0.388766288     0.368445472
    0.388766288     0.370192701
    0.388766288     0.371939931
    0.388766288     0.373687160
    0.388967493     0.375248083
    0.392437877     0.375783836
    0.392437877     0.377531065
    0.392437877     0.379278295
    0.392437877     0.381025524
    0.392437877     0.382772754
    0.392437877     0.384519983
    0.392437877     0.386267213
    0.392818492     0.388014442
    0.396733650     0.388363888
    0.396873110     0.390111117
    0.396873110     0.391858347
    0.396873110     0.393605576
    0.396873110     0.395352806
    0.397406547     0.397100035
    0.400438255     0.397798927
    0.400438255     0.399546157
    0.400438255     0.401293386
    0.400438255     0.403040616
    0.400438255     0.404787845
    0.400438255     0.406535075
    0.400438255     0.408282304
    0.400438255     0.410029534
    0.401794456     0.411267466
    0.405120720     0.411776763
    0.405120720     0.413523993
    0.405120720     0.415271222
    0.405120720     0.417018452
    0.405120720     0.418765681
    0.406070111     0.420362074
    0.408681967     0.421211802
    0.408681967     0.422959032
    0.408681967     0.424706261
    0.408681967     0.426453491
    0.408681967     0.428200720
    0.408681967     0.429947950
    0.408681967     0.431695179
    0.409111409     0.433442409
    0.412977959     0.433791855
    0.413066011     0.435539084
    0.413066011     0.437286314
    0.413066011     0.439033543
    0.413066011     0.440780773
    0.413066011     0.442528002
    0.413066011     0.444275232
    0.413066011     0.446022461
    0.413349793     0.447769690
    0.416838468     0.448119136
    0.416838468     0.449866366
    0.416838468     0.451613595
    0.416838468     0.453360825
    0.416838468     0.455108054
    0.417005813     0.456855284
    0.421082989     0.457204730
    0.421396082     0.458951959
    0.421396082     0.460699189
    0.421396082     0.462446418
    0.421396082     0.464193648
    0.421396082     0.465940877
    0.421396082     0.467688107
    0.421396082     0.469435336
    0.423172728     0.470547096
    0.424893952     0.471881457
    0.424893952     0.473628687
    0.424893952     0.475375916
    0.424893952     0.477123146
    0.424893952     0.478870375
    0.424893952     0.480617605
    0.424893952     0.482364834
    0.424893952     0.484112064
    0.426379469     0.485191122
    0.429607508     0.485859293
    0.429607508     0.487606523
    0.429607508     0.489353752
    0.429607508     0.491100982
    0.429607508     0.492848211
    0.430188811     0.494595441
    0.433197584     0.495294332
    0.433197584     0.497041562
    0.433197584     0.498788791
    0.433197584     0.500536021
    0.433197584     0.502283250
    0.433197584     0.504030480
    0.433197584     0.505777709
    0.433197584     0.507524939
    0.435999692     0.508258061
    0.437615864     0.509621614
    0.437615864     0.511368844
    0.437615864     0.513116073
    0.437615864     0.514863303
    0.437615864     0.516610532
    0.437615864     0.518357762
    0.437615864     0.520104991
    0.437615864     0.521852221
    0.439206432     0.523169874
    0.441404887     0.523948896
    0.441404887     0.525696126
    0.441404887     0.527443355
    0.441404887     0.529190585
    0.441404887     0.530937814
    0.441404887     0.532685043
    0.441404887     0.534432273
    0.441408497     0.536179502
    0.444551000     0.536993150
    0.445987230     0.538276178
    0.445987230     0.540023407
    0.445987230     0.541770637
    0.445987230     0.543517866
    0.445987230     0.545265096
    0.445987230     0.547012325
    0.445987230     0.548759555
    0.445987230     0.550506784
    0.446688828     0.552109020
    0.449513308     0.552952906
    0.449513308     0.554700135
    0.449513308     0.556447364
    0.449513308     0.558194594
    0.449513308     0.559941823
    0.449513308     0.561689053
    0.449513308     0.563436282
    0.449513308     0.565183512
    0.449513308     0.566930741
    0.449513308     0.568677971
    0.449513308     0.570425200
    0.450964482     0.571621451
    0.454260715     0.572172430
    0.454260715     0.573919659
    0.454260715     0.575666889
    0.454260715     0.577414118
    0.454260715     0.579161348
    0.454260715     0.580908577
    0.454260715     0.582655807
    0.454260715     0.584403036
    0.456309050     0.585761426
    0.457864043     0.586849158
    0.457864043     0.588596387
    0.457864043     0.590343617
    0.457864043     0.592090846
    0.457864043     0.593838075
    0.457864043     0.595585305
    0.457864043     0.597332534
    0.457864043     0.599079764
    0.457864043     0.600826993
    0.457864043     0.602574223
    0.457864043     0.604321452
    0.459515791     0.605580157
    0.462324993     0.606418128
    0.462324993     0.608165357
    0.462324993     0.609912587
    0.462324993     0.611659816
    0.462324993     0.613407046
    0.462324993     0.615154275
    0.462324993     0.616901505
    0.462324993     0.618648734
    0.462324993     0.620395964
    0.462324993     0.622143193
    0.462324993     0.623890423
    0.462722532     0.625571758
    0.466138276     0.625987098
    0.466138276     0.627734328
    0.466138276     0.629481557
    0.466138276     0.631228786
    0.466138276     0.632976016
    0.466138276     0.634723245
    0.466138276     0.636470475
    0.466138276     0.638217704
    0.466138276     0.639964934
    0.466138276     0.641712163
    0.466138276     0.643459393
    0.466138276     0.645206622
    0.466138276     0.646953852
    0.466138276     0.648701081
    0.466138276     0.650448311
    0.466138276     0.652195540
    0.466138276     0.653942770
    0.466410399     0.655689999
    0.470383884     0.656039445
    0.470653326     0.657786675
    0.470653326     0.659533904
    0.470653326     0.661281134
    0.470653326     0.663028363
    0.470653326     0.664775593
    0.470653326     0.666522822
    0.470653326     0.668270052
    0.470653326     0.670017281
    0.470653326     0.671764511
    0.470653326     0.673511740
    0.470653326     0.675258970
    0.470653326     0.677006199
    0.470653326     0.678753428
    0.470653326     0.680500658
    0.470653326     0.682247887
    0.470653326     0.683995117
    0.470653326     0.685742346
    0.473411668     0.686675459
    0.474360627     0.688188468
    0.474360627     0.689935697
    0.474360627     0.691682927
    0.474360627     0.693430156
    0.474360627     0.695177386
    0.474360627     0.696924615
    0.474360627     0.698671845
    0.474360627     0.700419074
    0.474360627     0.702166304
    0.474360627     0.703913533
    0.474360627     0.705660763
    0.474360627     0.707407992
    0.474360627     0.709155222
    0.474360627     0.710902451
    0.474360627     0.712649681
    0.474360627     0.714396910
    0.474360627     0.716144139
    0.474360627     0.717891369
    0.474360627     0.719638598
    0.474360627     0.721385828
    0.474360627     0.723133057
    0.474360627     0.724880287
    0.474360627     0.726627516
    0.474360627     0.728374746
    0.474360627     0.730121975
    0.474360627     0.731869205
    0.474360627     0.733616434
    0.474360627     0.735363664
    0.474360627     0.737110893
    0.474360627     0.738858123
    0.474360627     0.740605352
    0.474360627     0.742352582
    0.474360627     0.744099811
    0.474360627     0.745847041
    0.474360627     0.747594270
    0.474360627     0.749341500
    0.474360627     0.751088729
    0.474360627     0.752835959
    0.474360627     0.754583188
    0.474360627     0.756330418
    0.474360627     0.758077647
    0.474360627     0.759824877
    0.474360627     0.761572106
    0.474360627     0.763319336
    0.474360627     0.765066565
    0.474360627     0.766813795
    0.474360627     0.768561024
    0.474360627     0.770308254
    0.474360627     0.772055483
    0.474360627     0.773802713
    0.474360627     0.775549942
    0.474360627     0.777297171
    0.474360627     0.779044401
    0.474360627     0.780791630
    0.473925076     0.782538860
    0.472974383     0.783936644
    0.472342754     0.785403678
    0.471397460     0.787081657
    0.470653326     0.788479440
    0.470653326     0.790226670
    0.470653326     0.791973899
    0.470653326     0.793721129
    0.470653326     0.795468358
    0.470653326     0.797215588
    0.470653326     0.798962817
    0.470653326     0.800710047
    0.470653326     0.802457276
    0.470653326     0.804204506
    0.470653326     0.805951735
    0.470653326     0.807698965
    0.470653326     0.809446194
    0.469753933     0.810843978
    0.468404958     0.812241761
    0.466998186     0.813596751
    0.466138276     0.815037328
    0.466138276     0.816784558
    0.466138276     0.818531787
    0.466138276     0.820279017
    0.466138276     0.822026246
    0.466138276     0.823773476
    0.466138276     0.825520705
    0.466138276     0.827267935
    0.466138276     0.829015164
    0.466138276     0.830762394
    0.466138276     0.832509623
    0.466138276     0.834256853
    0.466138276     0.836004082
    0.465334155     0.837401866
    0.464458728     0.838799649
    0.463791445     0.840362185
    0.462921887     0.841944662
    0.462324993     0.843342446
    0.462324993     0.845089676
    0.462324993     0.846836905
    0.462324993     0.848584135
    0.462324993     0.850331364
    0.462324993     0.852078593
    0.462253944     0.853825823
    0.461094763     0.855223607
    0.459709304     0.856621390
    0.458446877     0.857862385
    0.457864043     0.859416957
    0.457864043     0.861164187
    0.457864043     0.862911416
    0.457864043     0.864658646
    0.457864043     0.866405875
    0.457864043     0.868153105
    0.457621393     0.869900334
    0.456711761     0.871298118
    0.455848601     0.872695901
    0.455240136     0.874184455
    0.454344235     0.875840914
    0.454260715     0.877588144
    0.454260715     0.879335373
    0.454171223     0.880891060
    0.453102309     0.882474629
    0.452071200     0.883878170
    0.451044321     0.885275954
    0.450017441     0.886673737
    0.449513308     0.888071521
    0.449513308     0.889818750
    0.449513308     0.891565980
    0.448826655     0.893215633
    0.448026987     0.894710993
    0.447138923     0.896108777
    0.446356682     0.897506560
    0.445619914     0.898989978
    0.444195995     0.900302127
    0.442904860     0.901699911
    0.441534786     0.903097694
    0.441404887     0.904844924
    0.441404887     0.906592153
    0.441404887     0.908339383
    0.441344260     0.909803195
    0.440275346     0.911146610
    0.439206432     0.912623178
    0.438137519     0.914099745
    0.437113942     0.915677747
    0.436115968     0.917075530
    0.435107515     0.918473314
    0.434099061     0.919871098
    0.433197584     0.921268881
    0.433197584     0.923016111
    0.433197584     0.924763340
    0.432792951     0.926499994
    0.432040278     0.927908353
    0.431136083     0.929306137
    0.430437597     0.930703920
    0.429649058     0.932451150
    0.428517296     0.933775767
    0.427391799     0.934897271
    0.425945729     0.936295055
    0.424743742     0.937692838
    0.423784347     0.939090622
    0.423172728     0.940644621
    0.422342830     0.942235635
    0.421476874     0.943633419
    0.420489858     0.945031202
    0.419188502     0.946428986
    0.417832583     0.947826769
    0.416759247     0.948963390
    0.415805731     0.950622336
    0.415003308     0.952020120
    0.414146688     0.953417904
    0.413552506     0.954949484
    0.412483592     0.956446238
    0.411305398     0.957611254
    0.409903945     0.959009038
    0.408674443     0.960406822
    0.407648843     0.961804605
    0.407059755     0.963202389
    0.406212379     0.964949618
    0.405400399     0.966347402
    0.404459591     0.967745185
    0.403263332     0.969142969
    0.401925699     0.970540753
    0.400725543     0.971794878
    0.398587716     0.972646553
    0.395886141     0.973685766
    0.394870249     0.975083549
    0.393866794     0.976481333
    0.392880730     0.977879116
    0.391761272     0.979276900
    0.390746341     0.980674684
    0.389842840     0.982072467
    0.388967493     0.983507310
    0.387902788     0.985217480
    0.386935188     0.986615264
    0.385966983     0.988013047
    0.384998777     0.989410831
    0.383680532     0.990808615
    0.380049164     0.991158061
    0.378798685     0.992555844
    0.377539201     0.993953628
    0.376233315     0.995351411
    0.372933789     0.995986679
    0.371500632     0.997098641
    0.370561087     0.998496424
    0.369679724     0.999894208
    0.368658135     1.001420021
    0.366520308     1.002581628
    0.363594985     1.003388667
    0.362278012     1.004786451
    0.361175740     1.005967306
    0.359930953     1.007232572
    0.356599063     1.007931464
    0.355219002     1.009329247
    0.354210427     1.010727031
    0.353214277     1.012124814
    0.352241960     1.013522598
    0.349417690     1.014361180
    0.347279863     1.015450179
    0.346093054     1.016667611
    0.344737419     1.018065395
    0.343139758     1.019463178
    0.338728554     1.019539252
    0.333383986     1.019539252
    0.331422412     1.020860962
    0.330481528     1.022258745
    0.329541370     1.023656529
    0.328547755     1.025054313
    0.326970504     1.026194219
    0.321625936     1.026194219
    0.318929791     1.027150988
    0.317981321     1.028548772
    0.317107216     1.029946555
    0.316281368     1.031395806
    0.310936800     1.031395806
    0.305592232     1.031395806
    0.300247664     1.031395806
    0.295723950     1.031693785
    0.295023544     1.033441014
    0.294233964     1.034838798
    0.293477258     1.036236581
    0.292765269     1.037957306
    0.288489615     1.038080992
    0.283145047     1.038080992
    0.277800479     1.038080992
    0.272455911     1.038080992
    0.268636426     1.038682703
    0.267328985     1.040080486
    0.266076239     1.041478270
    0.264973515     1.042754297
    0.261766775     1.043306195
    0.256422207     1.043306195
    0.251077639     1.043306195
    0.245733071     1.043306195
    0.240388503     1.043306195
    0.235043935     1.043306195
    0.230258175     1.043225499
    0.229820771     1.041478270
    0.229820771     1.039731040
    0.229820771     1.037983811
    0.229820771     1.036236581
    0.229820771     1.034489352
    0.229820771     1.032742122
    0.229820771     1.030994893
    0.229820771     1.029247663
    0.229820771     1.027500434
    0.229820771     1.025753204
    0.229820771     1.024005975
    0.229820771     1.022258745
    0.229820771     1.020511516
    0.227561539     1.019539252
    0.225410995     1.018764286
    0.225410995     1.017017057
    0.225410995     1.015269827
    0.225410995     1.013522598
    0.225410995     1.011775368
    0.225410995     1.010028139
    0.225410995     1.008280910
    0.225410995     1.006533680
    0.225410995     1.004786451
    0.225410995     1.003039221
    0.225410995     1.001291992
    0.225410995     0.999544762
    0.225408360     0.997797533
    0.225110359     0.996050303
    0.222026600     0.995351411
    0.222026600     0.993604182
    0.222026600     0.991856952
    0.222026600     0.990109723
    0.222026600     0.988362493
    0.222026600     0.986615264
    0.221861280     0.984868034
    0.217941317     0.984290183
    0.217690811     0.982771359
    0.217690811     0.981024130
    0.217690811     0.979276900
    0.217690811     0.977529671
    0.217690811     0.975782441
    0.217651629     0.974035212
    0.215803490     0.972646553
    0.214314056     0.971589090
    0.214314056     0.969841861
    0.214314056     0.968094631
    0.214314056     0.966347402
    0.214314056     0.964600172
    0.214314056     0.962852943
    0.214314056     0.961105713
    0.214314056     0.959358484
    0.214314056     0.957611254
    0.213665663     0.955993457
    0.210087192     0.955514579
    0.210082509     0.953767350
    0.210082509     0.952020120
    0.210082509     0.950272891
    0.210082509     0.948525661
    0.210082509     0.946778432
    0.209959164     0.945031202
    0.207002564     0.944332310
    0.206712915     0.942585081
    0.206712915     0.940837851
    0.206712915     0.939090622
    0.206712915     0.937343392
    0.206712915     0.935596163
    0.206712915     0.933848933
    0.204045440     0.933014054
    0.202494596     0.931752258
    0.202494596     0.930005029
    0.202494596     0.928257799
    0.202494596     0.926510570
    0.202494596     0.924763340
    0.202494596     0.923016111
    0.201907613     0.921602204
    0.199076962     0.920569989
    0.199076962     0.918822760
    0.199076962     0.917075530
    0.199076962     0.915328301
    0.199076962     0.913581071
    0.199076962     0.911833842
    0.198700872     0.910241935
    0.194845108     0.909737167
    0.194845108     0.907989937
    0.194845108     0.906242708
    0.194845108     0.904495478
    0.191773485     0.903796586
    0.191350346     0.902049357
    0.191350346     0.900302127
    0.191350346     0.898554898
    0.191350346     0.896807668
    0.191350346     0.895060439
    0.191350346     0.893313209
    0.189080650     0.892601562
    0.187063222     0.891216534
    0.187063222     0.889469304
    0.187063222     0.887722075
    0.187063222     0.885974846
    0.187063222     0.884227616
    0.187063222     0.882480387
    0.185873909     0.881372370
    0.183637407     0.880383711
    0.183637407     0.878636482
    0.183637407     0.876889252
    0.183637407     0.875142023
    0.183637407     0.873394793
    0.183637407     0.871647564
    0.182667168     0.870193950
    0.179350288     0.869550888
    0.179350288     0.867803659
    0.179350288     0.866056429
    0.179350288     0.864309200
    0.179350288     0.862561970
    0.179341272     0.860814741
    0.178398591     0.859067511
    0.176011437     0.858368620
    0.176011437     0.856621390
    0.175955606     0.854874161
    0.171978032     0.854206194
    0.171733985     0.852777485
    0.171733985     0.851030256
    0.171733985     0.849283026
    0.171733985     0.847535797
    0.171733985     0.845788567
    0.171673888     0.844041338
    0.168771291     0.843150561
    0.168402666     0.841595217
    0.168402666     0.839847987
    0.168402666     0.838100758
    0.166633464     0.836960909
    0.164162449     0.836004082
    0.164162449     0.834256853
    0.164162449     0.832509623
    0.164162449     0.830762394
    0.164162449     0.829015164
    0.164142798     0.827267935
    0.162357810     0.825983235
    0.160834187     0.824821814
    0.160834187     0.823074584
    0.160466189     0.821327355
    0.156806329     0.820977909
    0.156644891     0.819230679
    0.156644891     0.817483450
    0.156644891     0.815736220
    0.156644891     0.813988991
    0.156644891     0.812241761
    0.156281339     0.810494532
    0.153307682     0.809795640
    0.153307682     0.808048410
    0.153307682     0.806301181
    0.153139132     0.804553951
    0.149530846     0.804176508
    0.149127146     0.802457276
    0.149127146     0.800710047
    0.149127146     0.798962817
    0.149127146     0.797215588
    0.149127146     0.795468358
    0.148862394     0.793721129
    0.145951840     0.793022237
    0.145782405     0.791275007
    0.145782405     0.789527778
    0.143117365     0.788617483
    0.141611461     0.787431103
    0.141611461     0.785683873
    0.141611461     0.783936644
    0.141611461     0.782189414
    0.141611461     0.780442185
    0.141611461     0.778694955
    0.138841710     0.777858322
    0.138261434     0.776248834
    0.138261434     0.774501604
    0.138261434     0.772754375
    0.135634970     0.771834660
    0.134100711     0.770657699
    0.134100711     0.768910470
    0.134100711     0.767163240
    0.134100711     0.765416011
    0.134100711     0.763668782
    0.134091031     0.761921552
    0.131359315     0.761151352
    0.130748337     0.759475431
    0.130748337     0.757728201
    0.129221488     0.756485672
    0.126597979     0.755631526
    0.126597979     0.753884296
    0.126597979     0.752137067
    0.126014747     0.750516337
    0.123246573     0.749690946
    0.123246573     0.747943716
    0.123246573     0.746196487
    0.123246573     0.744449257
    0.123246573     0.742702028
    0.123246573     0.740954798
    0.120670179     0.739929396
    0.119105893     0.738858123
    0.119105893     0.737110893
    0.118655128     0.735363664
    0.115758625     0.734664772
    0.115758625     0.732917543
    0.115758625     0.731170313
    0.115380310     0.729423084
    0.111789139     0.729073638
    0.111625854     0.727326408
    0.111625854     0.725579179
    0.111625854     0.723831949
    0.111625854     0.722084720
    0.111625854     0.720337490
    0.111049957     0.718898860
    0.108285307     0.717891369
    0.108285307     0.716144139
    0.108006974     0.714396910
    0.104282533     0.714047464
    0.104157574     0.712300235
    0.104157574     0.710553005
    0.103961112     0.708805776
    0.100971165     0.708106884
    0.100825473     0.706359654
    0.100825473     0.704612425
    0.100825473     0.702865195
    0.100825473     0.701117966
    0.100825473     0.699370736
    0.099291907     0.698058014
    0.096699180     0.697274061
    0.096699180     0.695526832
    0.096485453     0.693779602
    0.093377079     0.693080710
    0.093376376     0.691333481
    0.093376376     0.689586251
    0.093070615     0.687839022
    0.089464290     0.687489576
    0.089247785     0.685742346
    0.089247785     0.683995117
    0.089247785     0.682247887
    0.089247785     0.680500658
    0.089247785     0.678753428
    0.087533858     0.677405150
    0.085934455     0.676307307
    0.085934455     0.674560078
    0.085396030     0.672905537
    0.081800279     0.672463402
    0.081800279     0.670716173
    0.081800279     0.668968943
    0.081237871     0.667221714
    0.078496162     0.666522822
    0.078496162     0.664775593
    0.078398749     0.663028363
    0.074706894     0.662669404
    0.074353947     0.660931688
    0.074353947     0.659184458
    0.074128152     0.657437229
    0.071293659     0.656738337
    0.071058526     0.654991107
    0.071058526     0.653243878
    0.068293413     0.652479545
    0.066906757     0.651147203
    0.066906757     0.649399973
    0.066796637     0.647652744
    0.064017758     0.646774609
    0.063664135     0.645206622
    0.063664135     0.643459393
    0.063664135     0.641712163
    0.063664135     0.639964934
    0.063664135     0.638217704
    0.062948845     0.636656593
    0.059529129     0.636121029
    0.059529129     0.634373800
    0.059283540     0.632626570
    0.056308736     0.631927678
    0.056308736     0.630180449
    0.056308736     0.628433219
    0.055730148     0.626685990
    0.052183054     0.626336544
    0.052183054     0.624589314
    0.052112467     0.622842085
    0.049009123     0.622143193
    0.048969926     0.620395964
    0.048969926     0.618648734
    0.048787742     0.616901505
    0.045083510     0.616202613
    0.044988661     0.614455383
    0.044988661     0.612708154
    0.041905092     0.612009262
    0.041735666     0.610262033
    0.041735666     0.608514803
    0.041735666     0.606767574
    0.038089722     0.606418128
    0.037768659     0.604670898
    0.037768659     0.602923669
    0.037768659     0.601176439
    0.037768659     0.599429210
    0.037768659     0.597681980
    0.035157091     0.596639813
    0.030873286     0.596633643
    0.030436340     0.594886413
    0.030436340     0.593139184
    0.030436340     0.591391954
    0.030436340     0.589644725
    0.030436340     0.587897495
    0.028743610     0.586748415
    0.023399042     0.586748415
    0.023050110     0.585101928
    0.023050110     0.583354699
    0.023050110     0.581607469
    0.023050110     0.579860240
    0.023050110     0.578113010
    0.021261214     0.576901719
    0.015916646     0.576901719
    0.015700445     0.575317443
    0.015700445     0.573570213
    0.015700445     0.571822984
    0.015700445     0.570075754
    0.015654832     0.568328525
    0.013778819     0.567099540
    0.008618045     0.566930741
    0.008496665     0.565183512
    0.008496665     0.563436282
    0.005659935     0.562737391
    0.005353614     0.560990161
    0.005353614     0.559242932
    0.005353614     0.557495702
    0.001719344     0.557146256
    0.001453475     0.555399027
    0.001453475     0.553651797
   -0.001500347     0.552952906
   -0.001799214     0.551205676
   -0.001799214     0.549458447
   -0.002116476     0.547711217
   -0.005693670     0.547361771
   -0.005855552     0.545614542
   -0.005952555     0.543867312
   -0.008971899     0.543168420
   -0.009125403     0.541421191
   -0.009125403     0.539673961
   -0.009737280     0.537958034
   -0.013173711     0.537577286
   -0.013248182     0.535830057
   -0.013518454     0.534082827
   -0.016426182     0.533383935
   -0.016426182     0.531636706
   -0.016426182     0.529889476
   -0.017219675     0.528331883
   -0.022564243     0.528331883
   -0.023691432     0.527093909
   -0.023691432     0.525346680
   -0.025770984     0.524127887
   -0.027594786     0.522900558
   -0.027594786     0.521153329
   -0.027594786     0.519406099
   -0.030242895     0.518707208
   -0.030845367     0.516959978
   -0.030845367     0.515212749
   -0.034322293     0.514564251
   -0.034847433     0.513116073
   -0.034847433     0.511368844
   -0.034933651     0.509621614
   -0.038597947     0.509209920
   -0.042215979     0.508573277
   -0.042215979     0.506826047
   -0.042788007     0.505078818
   -0.045504253     0.504379926
   -0.045504253     0.502632696
   -0.045504253     0.500885467
   -0.047149256     0.499713714
   -0.049631170     0.498788791
   -0.049631170     0.497041562
   -0.050355997     0.495566466
   -0.055700565     0.495566466
   -0.057043414     0.494245995
   -0.057043414     0.492498765
   -0.057298155     0.490751536
   -0.060159948     0.490052644
   -0.060264764     0.488305415
   -0.060391079     0.486558185
   -0.064251874     0.486131931
   -0.067629101     0.485509847
   -0.067629101     0.483762618
   -0.067629101     0.482015388
   -0.069596442     0.480849881
   -0.074941010     0.480767319
   -0.075010094     0.479219821
   -0.075027077     0.477472592
   -0.078147751     0.476740038
   -0.079063948     0.475026470
   -0.079063948     0.473279241
   -0.079125859     0.471532011
   -0.083492319     0.471481860
   -0.086390084     0.470483674
   -0.086390084     0.468736444
   -0.087767973     0.467390603
   -0.093112541     0.467390603
   -0.093783925     0.465940877
   -0.093783925     0.464193648
   -0.093806782     0.462446418
   -0.098457109     0.462156196
   -0.103801677     0.462156196
   -0.104568942     0.460699189
   -0.104568942     0.458951959
   -0.107008418     0.458083425
   -0.111833362     0.457903621
   -0.112029973     0.456156392
   -0.112029973     0.454409163
   -0.112352986     0.452872672
   -0.117697554     0.452872672
   -0.123042122     0.452872672
   -0.127014827     0.452312487
   -0.127014827     0.450565258
   -0.127317776     0.448818684
   -0.132662344     0.448818319
   -0.134542023     0.447769690
   -0.134542023     0.446022461
   -0.134542023     0.444275232
   -0.138006912     0.443631118
   -0.143351480     0.443631118
   -0.146258814     0.442877448
   -0.146258814     0.441130218
   -0.146558221     0.439595085
   -0.151902789     0.439595085
   -0.153902466     0.438334651
   -0.153902466     0.436587422
   -0.153902466     0.434840192
   -0.157247357     0.434431341
   -0.162591925     0.434431341
   -0.164894119     0.433442409
   -0.164894119     0.431695179
   -0.166867580     0.430413546
   -0.172212148     0.430413546
   -0.172494962     0.428899612
   -0.172494962     0.427152383
   -0.172981973     0.425405153
   -0.177556716     0.425273142
   -0.182901284     0.425273142
   -0.184329269     0.424007369
   -0.184329269     0.422260140
   -0.187176938     0.421273516
   -0.191557504     0.421211802
   -0.191885325     0.419464573
   -0.191885325     0.417717343
   -0.192521506     0.416156337
   -0.197866074     0.416156337
   -0.199493929     0.414921776
   -0.199493929     0.413174547
   -0.202141728     0.412174788
   -0.206731592     0.412126209
   -0.207237180     0.410378979
   -0.207237180     0.408631750
   -0.207486296     0.407080746
   -0.212830864     0.407080746
   -0.215084406     0.406185629
   -0.215084406     0.404438399
   -0.217106519     0.403117192
   -0.218462166     0.401992278
   -0.218462166     0.400245048
   -0.218630852     0.398497819
   -0.222451087     0.398046178
   -0.226140371     0.397449481
   -0.226140371     0.395702252
   -0.226726741     0.394100543
   -0.230371178     0.393605576
   -0.230371178     0.391858347
   -0.230371178     0.390111117
   -0.232071309     0.389052441
   -0.237415877     0.389052441
   -0.238073478     0.387315550
   -0.238073478     0.385568321
   -0.241653366     0.384869429
   -0.241665514     0.383122199
   -0.241665514     0.381374970
   -0.242760445     0.380099365
   -0.248105013     0.380099365
   -0.249454748     0.378928849
   -0.249454748     0.377181619
   -0.249454748     0.375434390
   -0.249454748     0.373687160
   -0.249493363     0.371939931
   -0.252380668     0.371186757
   -0.257031511     0.370891593
   -0.257174732     0.369144364
   -0.257495524     0.367397134
   -0.261328242     0.367047688
   -0.261437242     0.365300459
   -0.261437242     0.363553229
   -0.263069804     0.362314433
   -0.264939384     0.361107108
   -0.264939384     0.359359878
   -0.264939384     0.357612649
   -0.264939384     0.355865420
   -0.264939384     0.354118190
   -0.268414372     0.353482209
   -0.269390971     0.352021515
   -0.269390971     0.350274285
   -0.272690026     0.349624948
   -0.272883567     0.348177610
   -0.272883567     0.346430380
   -0.273758940     0.344689915
   -0.277220292     0.344333705
   -0.277289178     0.342586475
   -0.277289178     0.340839246
   -0.277289178     0.339092016
   -0.277289178     0.337344787
   -0.278034594     0.335937359
   -0.280674164     0.334898666
   -0.280674164     0.333151436
   -0.283379162     0.332114888
   -0.284951900     0.331054761
   -0.284951900     0.329307531
   -0.284951900     0.327560302
   -0.284951900     0.325813072
   -0.284951900     0.324065843
   -0.288005434     0.323366951
   -0.288482453     0.321619722
   -0.288482453     0.319872492
   -0.288482453     0.318125263
   -0.288482453     0.316378033
   -0.288482453     0.314630804
   -0.288482453     0.312883574
   -0.288482453     0.311136345
   -0.289792644     0.309916357
   -0.293016717     0.309389115
   -0.293016717     0.307641886
   -0.293016717     0.305894656
   -0.293016717     0.304147427
   -0.293016717     0.302400197
   -0.293016717     0.300652968
   -0.293016717     0.298905738
   -0.293016717     0.297158509
   -0.293016717     0.295411279
   -0.293029032     0.293664050
   -0.296206125     0.292764458
   -0.296471614     0.291217929
   -0.296471614     0.289470699
   -0.296471614     0.287723470
   -0.296471614     0.285976240
   -0.296471614     0.284229011
   -0.296471614     0.282481781
   -0.296471614     0.280734552
   -0.296471614     0.278987322
   -0.296471614     0.277240093
   -0.296471614     0.275492863
   -0.296471614     0.273745634
   -0.296471614     0.271998404
   -0.296471614     0.270251175
   -0.296471614     0.268503945
   -0.296471614     0.266756716
   -0.296471614     0.265009486
   -0.296471614     0.263262257
   -0.296471614     0.261515027
   -0.296471614     0.259767798
   -0.296471614     0.258020568
   -0.296471614     0.256273339
   -0.296206125     0.254618724
   -0.295137212     0.253145513
   -0.294159665     0.251730542
   -0.293193992     0.250332759
   -0.293016717     0.248585529
   -0.293016717     0.246838300
   -0.293016717     0.245091070
   -0.293016717     0.243343841
   -0.293016717     0.241596611
   -0.293016717     0.239849382
   -0.293016717     0.238102152
   -0.293016717     0.236354923
   -0.293016717     0.234607693
   -0.292568334     0.233209910
   -0.290986824     0.231812126
   -0.289500341     0.230763788
   -0.288482453     0.229366005
   -0.288482453     0.227618775
   -0.288482453     0.225871546
   -0.288482453     0.224124316
   -0.288482453     0.222377087
   -0.288482453     0.220629857
   -0.288482453     0.218882628
   -0.288482453     0.217135398
   -0.287070684     0.215737615
   -0.285869759     0.214339831
   -0.284951900     0.212942048
   -0.284951900     0.211194818
   -0.284951900     0.209447589
   -0.284951900     0.207700359
   -0.284951900     0.205953130
   -0.284448076     0.204536556
   -0.282986127     0.203157562
   -0.281726529     0.201759779
   -0.280674164     0.200361995
   -0.280674164     0.198614766
   -0.280674164     0.196867536
   -0.280674164     0.195120307
   -0.280674164     0.193373077
   -0.279825130     0.191975294
   -0.278488601     0.190577510
   -0.277295637     0.189179727
   -0.277289178     0.187432497
   -0.277289178     0.185685268
   -0.277289178     0.183938038
   -0.277289178     0.182190809
   -0.277289178     0.180443579
   -0.277289178     0.178696350
   -0.277289178     0.176949120
   -0.277289178     0.175201891
   -0.277289178     0.173454661
   -0.277289178     0.171707432
   -0.277289178     0.169960202
   -0.277289178     0.168212973
   -0.277289178     0.166465743
   -0.280172421     0.165469982
   -0.280674164     0.164019622
   -0.280674164     0.162272392
   -0.282310248     0.161003100
   -0.287654816     0.161003100
   -0.288482453     0.159476825
   -0.288482453     0.157729596
   -0.292999384     0.157527526
   -0.296795268     0.158079042
   -0.298343952     0.159239804
   -0.300091567     0.160525163
   -0.303688520     0.161003100
   -0.309033088     0.161003100
   -0.314377657     0.161003100
   -0.319722225     0.161003100
   -0.325066793     0.161003100
   -0.330411361     0.161003100
   -0.335755929     0.161003100
   -0.341100497     0.161003100
   -0.346445065     0.161003100
   -0.351789633     0.161003100
   -0.356412682     0.161224055
   -0.357688368     0.162621838
   -0.358730053     0.164019622
   -0.360207284     0.165417406
   -0.364616596     0.165469982
   -0.369961164     0.165469982
   -0.375305732     0.165469982
   -0.380650300     0.165469982
   -0.385994868     0.165469982
   -0.391339436     0.165469982
   -0.393477263     0.166554094
   -0.395298238     0.167863527
   -0.396684004     0.168961337
   -0.402028572     0.168961337
   -0.407373140     0.168961337
   -0.412717708     0.168961337
   -0.418062276     0.168961337
   -0.423406844     0.168961337
   -0.428751412     0.168961337
   -0.434095980     0.168961337
   -0.439440548     0.168961337
   -0.442053860     0.169960202
   -0.443397813     0.171357986
   -0.444785116     0.172705423
   -0.447991857     0.173448413
   -0.453336425     0.173448413
   -0.458680993     0.173448413
   -0.464025561     0.173448413
   -0.469370129     0.173448413
   -0.474714697     0.173448413
   -0.480059265     0.173448413
   -0.485403833     0.173448413
   -0.487966836     0.174153553
   -0.489291441     0.175551337
   -0.490742312     0.176949120
   -0.495024055     0.176955713
   -0.500368623     0.176955713
   -0.505713191     0.176955713
   -0.511057759     0.176955713
   -0.516402327     0.176955713
   -0.521746895     0.176955713
   -0.527091463     0.176955713
   -0.532436031     0.176955713
   -0.537780599     0.176955713
   -0.543125167     0.176955713
   -0.548469735     0.176955713
   -0.553814303     0.176955713
   -0.558201563     0.177298566
   -0.559680459     0.178696350
   -0.561104348     0.180094133
   -0.562365612     0.181243038
   -0.567710180     0.181463256
   -0.573054748     0.181463256
   -0.578399316     0.181463256
   -0.583743884     0.181463256
   -0.589088452     0.181463256
   -0.594433020     0.181463256
   -0.599777588     0.181463256
   -0.605122156     0.181463256
   -0.610466724     0.181463256
   -0.615811292     0.181463256
   -0.621155860     0.181463256
   -0.623476712     0.182190809
   -0.624984243     0.183588592
   -0.626500416     0.184986376
   -0.630776082     0.184986387
   -0.636120651     0.184986387
   -0.641465219     0.184986387
   -0.646809787     0.184986387
   -0.652154355     0.184986387
   -0.657498923     0.184986387
   -0.662843491     0.184986387
   -0.668188059     0.184986387
   -0.673532627     0.184986387
   -0.678877195     0.184986387
   -0.684221763     0.184986387
   -0.689566331     0.184986387
   -0.694910899     0.184986387
   -0.700255467     0.184986387
   -0.705600035     0.184986387
   -0.710944603     0.184986387
   -0.716289171     0.184986387
   -0.719495911     0.186028564
   -0.720564825     0.187358421
   -0.721633739     0.188688278
   -0.724840479     0.189514396
   -0.730185047     0.189514396
   -0.735529615     0.189514396
   -0.740874183     0.189514396
   -0.746218751     0.189514396
   -0.751563319     0.189514396
   -0.756907887     0.189514396
   -0.762252455     0.189514396
   -0.767597023     0.189514396
   -0.772941591     0.189514396
   -0.778286159     0.189514396
   -0.783630727     0.189514396
   -0.788975295     0.189514396
   -0.794319864     0.189514396
   -0.799664432     0.189514396


==> plastic_zone_kin_3_E.txt <==
    0.120498564     0.011239091
    0.120498564     0.025598570
    0.124994946     0.038874356
    0.153334695     0.034214257
    0.161517228     0.022726674
    0.169623328     0.011239091


==> plastic_zone_kin_3_II.txt <==
    6.090506504     0.003186547
    6.090506504     0.005922874
    6.090506504     0.008659201
    6.090506504     0.011395528
    6.090506504     0.014131854
    6.090506504     0.016868181
    6.090506504     0.019604508
    6.090506504     0.022340835
    6.090506504     0.025077162
    6.090506504     0.027813489
    6.090506504     0.030549816
    6.090506504     0.033286143
    6.090506504     0.036022470
    6.090506504     0.038758797
    6.090506504     0.041495124
    6.090506504     0.044231451
    6.090506504     0.046967778
    6.090506504     0.049704105
    6.090506504     0.052440432
    6.090506504     0.055176759
    6.090506504     0.057913085
    6.090506504     0.060649412
    6.090506504     0.063385739
    6.090506504     0.066122066
    6.090506504     0.068858393
    6.090506504     0.071594720
    6.090506504     0.074331047
    6.090506504     0.077067374
    6.090506504     0.079803701
    6.090506504     0.082540028
    6.090506504     0.085276355
    6.090506504     0.088012682
    6.090506504     0.090749009
    6.090506504     0.093485336
    6.090506504     0.096221663
    6.090506504     0.098957990
    6.090506504     0.101694316
    6.090506504     0.104430643
    6.090506504     0.107166970
    6.090506504     0.109903297
    6.090506504     0.112639624
    6.090506504     0.115375951
    6.090506504     0.118112278
    6.090506504     0.120848605
    6.090506504     0.123584932
    6.090506504     0.126321259
    6.090506504     0.129057586
    6.090506504     0.131793913
    6.090506504     0.134530240
    6.090506504     0.137266567
    6.090506504     0.140002894
    6.090506504     0.142739220
    6.090506504     0.145475547
    6.090506504     0.148211874
    6.090506504     0.150948201
    6.090506504     0.153684528
    6.090506504     0.156420855
    6.087954353     0.158609917
    6.085061608     0.160798978
    6.082218183     0.162988040
    6.079405151     0.165177101
    6.077678818     0.167366163
    6.077678818     0.170102490
    6.077678818     0.172838817
    6.077678818     0.175575144
    6.077678818     0.178311471
    6.077678818     0.181047798
    6.077678818     0.183784125
    6.077678818     0.186520451
    6.077678818     0.189256778
    6.077678818     0.191993105
    6.077678818     0.194729432
    6.077678818     0.197465759
    6.077678818     0.200202086
    6.077678818     0.202938413
    6.077678818     0.205674740
    6.077678818     0.208411067
    6.077678818     0.211147394
    6.077678818     0.213883721
    6.073423049     0.216072782
    6.069302878     0.217714579
    6.064732483     0.219618115
    6.061609804     0.221545436
    6.061609804     0.224281763
    6.061609804     0.227018090
    6.061609804     0.229754417
    6.061609804     0.232490744
    6.061609804     0.235227071
    6.061609804     0.237963398
    6.061609804     0.240699725
    6.061609804     0.243436052
    6.061609804     0.246172379
    6.061609804     0.248908706
    6.061609804     0.251645033
    6.061609804     0.254381359
    6.061609804     0.257117686
    6.061609804     0.259854013
    6.061609804     0.262590340
    6.061609804     0.265326667
    6.061609804     0.268062994
    6.061609804     0.270799321
    6.061609804     0.273535648
    6.061609804     0.276271975
    6.061019107     0.279008302
    6.056904153     0.281197363
    6.054005028     0.282844367
    6.050011650     0.285028221
    6.049133727     0.287764548
    6.049133727     0.290500875
    6.049133727     0.293237202
    6.049133727     0.295973529
    6.049133727     0.298709856
    6.049133727     0.301446183
    6.049133727     0.304182510
    6.049133727     0.306918837
    6.049133727     0.309655164
    6.048346524     0.311844225
    6.043489523     0.314033287
    6.039577644     0.315675083
    6.035231982     0.317502621
    6.033006282     0.320053206
    6.033006282     0.322789533
    6.033006282     0.325525860
    6.033006282     0.328262187
    6.033006282     0.330998514
    6.033006282     0.333734841
    6.033006282     0.336471168
    6.033006282     0.339207494
    6.033006282     0.341943821
    6.033006282     0.344680148
    6.033006282     0.347416475
    6.033006282     0.350152802
    6.033006282     0.352889129
    6.033006282     0.355625456
    6.033006282     0.358361783
    6.033006282     0.361098110
    6.029868255     0.362748978
    6.025934319     0.364928968
    6.022366869     0.367118029
    6.020395494     0.369307091
    6.020395494     0.372043418
    6.020395494     0.374779745
    6.020395494     0.377516072
    6.020395494     0.380252399
    6.020395494     0.382988725
    6.019503934     0.385725052
    6.016458936     0.387587703
    6.013003040     0.389555910
    6.009377503     0.391744972
    6.005731481     0.393885427
    6.004353397     0.396123095
    6.004353397     0.398859422
    6.004353397     0.401595749
    6.004353397     0.404332076
    6.004353397     0.407068402
    6.004353397     0.409804729
    6.004353397     0.412541056
    6.004353397     0.415277383
    6.004353397     0.418013710
    6.004353397     0.420750037
    6.004353397     0.423486364
    6.004353397     0.426222691
    6.003327887     0.428959018
    6.000367753     0.430618298
    5.996491044     0.432789876
    5.993031846     0.434978937
    5.991534994     0.437167999
    5.991534994     0.439904326
    5.991534994     0.442640653
    5.991534994     0.445376980
    5.991534994     0.448113307
    5.991534994     0.450849633
    5.990643146     0.453585960
    5.987222768     0.455775022
    5.984276571     0.457540242
    5.980744452     0.459605880
    5.977175370     0.461794941
    5.975640367     0.463984003
    5.975640367     0.466720330
    5.975640367     0.469456657
    5.975640367     0.472192984
    5.975640367     0.474929310
    5.975640367     0.477665637
    5.975640367     0.480401964
    5.975640367     0.483138291
    5.975640367     0.485874618
    5.973549116     0.488569599
    5.970867252     0.490787071
    5.968204104     0.492989068
    5.965556601     0.495178130
    5.963259902     0.497367191
    5.963259902     0.500103518
    5.963259902     0.502839845
    5.962251845     0.505028907
    5.959061385     0.507217968
    5.955465236     0.509407030
    5.952094206     0.511459056
    5.949070578     0.513237888
    5.947241313     0.515974215
    5.947241313     0.518710541
    5.947241313     0.521446868
    5.947241313     0.524183195
    5.947241313     0.526919522
    5.947241313     0.529655849
    5.947241313     0.532392176
    5.947241313     0.535128503
    5.947241313     0.537864830
    5.945810139     0.540053892
    5.942932522     0.542242953
    5.940310590     0.544432015
    5.937693429     0.546621076
    5.935081633     0.548810138
    5.934642737     0.551546465
    5.934642737     0.554282792
    5.934394203     0.557019119
    5.931210756     0.559208180
    5.927957432     0.561220194
    5.924910062     0.563039038
    5.921476853     0.565228099
    5.918781859     0.567417161
    5.918781859     0.570153488
    5.918781859     0.572889815
    5.918781859     0.575626142
    5.918781859     0.578362469
    5.918781859     0.581098796
    5.918781859     0.583835123
    5.915870959     0.586024184
    5.912460486     0.588213246
    5.909184386     0.590255470
    5.906170706     0.592044103
    5.906170706     0.594780430
    5.906170706     0.597516757
    5.906170706     0.600253084
    5.905006184     0.602989411
    5.901138795     0.604865589
    5.896879569     0.606820269
    5.893093204     0.608557939
    5.890371397     0.610651127
    5.890371397     0.613387453
    5.890371397     0.616123780
    5.890371397     0.618860107
    5.890371397     0.621596434
    5.890371397     0.624332761
    5.890371397     0.627069088
    5.887729476     0.629561350
    5.885047613     0.631876290
    5.882374660     0.634183538
    5.879838627     0.636372600
    5.877965764     0.638561661
    5.877965764     0.641297988
    5.877965764     0.644034315
    5.877002021     0.646412445
    5.873814377     0.648412438
    5.870495472     0.650601500
    5.867050737     0.652790561
    5.863606003     0.654979623
    5.862055325     0.657168684
    5.862055325     0.659905011
    5.862055325     0.662641338
    5.860027255     0.664830400
    5.857389426     0.667019461
    5.854912736     0.669208523
    5.852487474     0.671397584
    5.850135743     0.673586646
    5.849369451     0.676322973
    5.849369451     0.679059300
    5.849235215     0.681795627
    5.846488164     0.683984688
    5.843104967     0.686173750
    5.839699005     0.688362811
    5.836774065     0.690242713
    5.833670589     0.692193669
    5.833670589     0.694929996
    5.833670589     0.697666323
    5.832980319     0.700402650
    5.830086740     0.702591712
    5.827532731     0.704780773
    5.825005293     0.706969835
    5.822513670     0.709158896
    5.821423125     0.711895223
    5.821423125     0.714631550
    5.821423125     0.717367877
    5.819536012     0.719556939
    5.816264276     0.721746000
    5.812896646     0.723935062
    5.809955428     0.725846943
    5.806891597     0.727765919
    5.805584374     0.730502246
    5.805584374     0.733238573
    5.805584374     0.735974900
    5.803248564     0.738163962
    5.800601214     0.740353023
    5.798070549     0.742542085
    5.795577299     0.744731146
    5.793137313     0.746920208
    5.792948658     0.749656535
    5.792948658     0.752392862
    5.792707204     0.755129189
    5.789961007     0.757318250
    5.786631276     0.759507312
    5.783301544     0.761696373
    5.780454927     0.763567822
    5.777356531     0.765527231
    5.777321551     0.768263558
    5.777321551     0.770999885
    5.776837785     0.773736212
    5.773933044     0.775925273
    5.771465880     0.778114335
    5.769069146     0.780303397
    5.766784295     0.782492458
    5.764149777     0.784681520
    5.759867337     0.786870581
    5.756318153     0.788594239
    5.751979218     0.790701439
    5.749367835     0.792890500
    5.749367835     0.795626827
    5.749367835     0.798363154
    5.749367835     0.801099481
    5.748229559     0.803288543
    5.744542912     0.805477604
    5.741476055     0.807666666
    5.738268934     0.809855727
    5.735323849     0.812044789
    5.732181379     0.814217354
    5.729499516     0.816012707
    5.726303503     0.818064708
    5.723129005     0.820253770
    5.721298709     0.822442831
    5.721298709     0.825179158
    5.721298709     0.827915485
    5.719728264     0.830651812
    5.717183564     0.832840874
    5.714692237     0.835029935
    5.712189028     0.837218997
    5.709743575     0.839408058
    5.709100952     0.842144385
    5.709100952     0.844880712
    5.709100952     0.847617039
    5.707113399     0.849806101
    5.703999365     0.851995162
    5.700766186     0.854184224
    5.697533007     0.856373285
    5.694635287     0.858335220
    5.691196938     0.860204143
    5.688010222     0.862393205
    5.685002234     0.864582266
    5.681780015     0.866771328
    5.678931851     0.868960389
    5.675862241     0.871096927
    5.673180377     0.872925083
    5.670038544     0.874980309
    5.666880734     0.877169370
    5.665517593     0.879905697
    5.665517593     0.882642024
    5.665517593     0.885378351
    5.663784812     0.887567412
    5.661116121     0.889756474
    5.658665604     0.891945536
    5.656311201     0.894134597
    5.654128511     0.896323659
    5.651036690     0.898512720
    5.646823478     0.900701782
    5.643498030     0.902343578
    5.639215927     0.904532639
    5.635787553     0.906721701
    5.633431565     0.908910763
    5.631109801     0.911099824
    5.628773863     0.913288886
    5.626277849     0.915477947
    5.625522520     0.918214274
    5.625522520     0.920950601
    5.625522520     0.923686928
    5.623781382     0.925875990
    5.620798337     0.928065051
    5.617644657     0.930254113
    5.614490976     0.932443174
    5.611497511     0.934521025
    5.608528518     0.936274032
    5.605102329     0.938463093
    5.602098590     0.940652155
    5.599115762     0.942841217
    5.596239319     0.945030278
    5.593273493     0.947219340
    5.590141149     0.949408401
    5.587360737     0.951351513
    5.584646833     0.953239259
    5.581159216     0.955428320
    5.577884207     0.957617382
    5.574856589     0.959806444
    5.571734863     0.961995505
    5.568934720     0.964184567
    5.565933024     0.966373628
    5.563223964     0.968279766
    5.560454875     0.970204486
    5.557236857     0.972393547
    5.554461930     0.974582609
    5.554461930     0.977318936
    5.554461930     0.980055263
    5.554226185     0.982791590
    5.551397550     0.984980651
    5.549139448     0.987169713
    5.547132781     0.989382796
    5.544450917     0.991975119
    5.541900183     0.994284163
    5.538866924     0.995925959
    5.534733219     0.998115021
    5.531041599     1.000033811
    5.527326694     1.001945878
    5.524384189     1.004134940
    5.521972755     1.006324001
    5.519786102     1.008513063
    5.517632280     1.010845465
    5.514967878     1.013438451
    5.512254128     1.015080248
    5.508076858     1.017269309
    5.504222961     1.019286090
    5.500653949     1.021100167
    5.497559039     1.023289228
    5.495009075     1.025478290
    5.492748376     1.027667352
    5.490812429     1.029856413
    5.488131779     1.032483651
    5.485449915     1.034416127
    5.481639760     1.036423598
    5.477484948     1.038612659
    5.474232974     1.040254455
    5.470817262     1.042443517
    5.468165317     1.044632579
    5.465907693     1.046821640
    5.463988309     1.049010702
    5.461313142     1.051653498
    5.458631278     1.053874048
    5.455275737     1.055577886
    5.451292574     1.057766948
    5.447903823     1.059564550
    5.444189904     1.061597806
    5.441429249     1.063786867
    5.439249624     1.065975929
    5.437176368     1.068302696
    5.434560004     1.070901317
    5.432233422     1.073090379
    5.429130777     1.074882760
    5.425313944     1.076921236
    5.421215156     1.079110298
    5.418020860     1.080752094
    5.410357730     1.082328672
    5.402794616     1.083488421
    5.399672297     1.085677483
    5.396948412     1.087673723
    5.394266548     1.089639168
    5.391384918     1.091697402
    5.390083375     1.094433729
    5.390083375     1.097170056
    5.390083375     1.099906383
    5.388323846     1.102095444
    5.377405315     1.102642710
    5.373605573     1.104831771
    5.370638794     1.107020833
    5.367672015     1.109209894
    5.364766047     1.111354086
    5.362084183     1.113176471
    5.358847456     1.115229813
    5.355826087     1.117418875
    5.352898180     1.119607937
    5.350161900     1.121796998
    5.347650427     1.123986060
    5.344760187     1.126175121
    5.341813478     1.128364183
    5.338866770     1.130553244
    5.335920061     1.132742306
    5.332583682     1.134915061
    5.329901818     1.136914149
    5.327219954     1.138913238
    5.324421027     1.140951287
    5.316492500     1.142581664
    5.307346276     1.143140348
    5.304309844     1.145329410
    5.301967670     1.147518471
    5.299885684     1.149707533
    5.297719453     1.152172528
    5.295037590     1.154305329
    5.291375033     1.156274718
    5.287476989     1.158463779
    5.284310135     1.160205599
    5.280709532     1.162294637
    5.278182671     1.164483698
    5.276264543     1.166778116
    5.273709782     1.169409087
    5.271584130     1.171598148
    5.269000223     1.173787210
    5.257491497     1.174275988
    5.251280869     1.175429006
    5.248394311     1.177618068
    5.245548838     1.179807129
    5.242733208     1.181996191
    5.240391615     1.184185252
    5.237583874     1.186374314
    5.234703079     1.188563375
    5.231822283     1.190752437
    5.228941488     1.192941498
    5.225722253     1.195130560
    5.222778364     1.197319622
    5.219945405     1.199479654
    5.217263541     1.201524481
    5.214581677     1.203659143
    5.201172359     1.203659143
    5.197318122     1.205528602
    5.195262096     1.207717664
    5.193126767     1.210220393
    5.190811242     1.212643052
    5.188480760     1.214832114
    5.185081176     1.216874780
    5.181746997     1.218662972
    5.178011766     1.220852033
    5.174353721     1.222915803
    5.168989994     1.224203483
    5.159924025     1.225230156
    5.157145512     1.227419218
    5.154326618     1.229608279
    5.151491074     1.231797341
    5.148655531     1.233986403
    5.144853220     1.235787174
    5.133860009     1.236175464
    5.130100663     1.238364526
    5.126244734     1.240553587
    5.123321213     1.242195383
    5.119748418     1.244384445
    5.117325591     1.246573506
    5.115352719     1.248994617
    5.112996780     1.251498895
    5.110937386     1.253687956
    5.108352272     1.255877018
    5.099261536     1.256477380
    5.091215945     1.257612465
    5.088534082     1.259708810
    5.085598173     1.261896937
    5.082704278     1.264085999
    5.075124763     1.265572419
    5.066068687     1.266275060
    5.063161124     1.268464122
    5.061124637     1.270653183
    5.059033580     1.273190513
    5.056807208     1.275578572
    5.053999383     1.277767633
    5.050987989     1.279540990
    5.047322094     1.281598491
    5.043625368     1.283787553
    5.040260534     1.285926433
    5.029533079     1.286397870
    5.026101090     1.288165676
    5.023345474     1.290354737
    5.020595282     1.292543799
    5.017849937     1.294732860
    5.015108942     1.296921922
    5.008078169     1.298140082
    5.000032578     1.299346553
    4.996526650     1.301300045
    4.992914968     1.303489107
    4.989305123     1.305590089
    4.983941396     1.307317891
    4.975059280     1.307867230
    4.972240063     1.310056291
    4.969516861     1.312245353
    4.966795613     1.314434414
    4.964076183     1.316623476
    4.960536157     1.318812538
    4.949153517     1.319359803
    4.946227067     1.321001599
    4.942557541     1.323190661
    4.938839353     1.325379722
    4.935667848     1.327305837
    4.927622257     1.328332892
    4.921387158     1.329757845
    4.918677872     1.331946907
    4.915969405     1.334135968
    4.913261719     1.336325030
    4.910554782     1.338514091
    4.906167347     1.340181978
    4.895439892     1.341195137
    4.892469448     1.342892215
    4.888882558     1.345081276
    4.885188812     1.347270338
    4.882030573     1.349443321
    4.871268314     1.349459399
    4.868207112     1.351648461
    4.865512631     1.353837522
    4.862818290     1.356026584
    4.860124087     1.358215645
    4.857430018     1.360404707
    4.847166345     1.361346211
    4.842024584     1.363141034
    4.839120754     1.364877599
    4.835491004     1.366971892
    4.831958259     1.369160953
    4.825711435     1.370649612
    4.812302116     1.370649612
    4.803282666     1.371350015
    4.801421187     1.373539076
    4.799069972     1.376275403
    4.797119374     1.378464465
    4.794902905     1.380653526
    4.790847206     1.382606534
    4.779115266     1.382842588
    4.775262993     1.385031649
    4.772610458     1.387220711
    4.769957923     1.389409772
    4.767107542     1.391598834
    4.755982978     1.391952174
    4.742573659     1.391952174
    4.739101126     1.393787896
    4.736459826     1.395976957
    4.733820305     1.398166019
    4.731182682     1.400355080
    4.728547086     1.402544142
    4.721118749     1.403963404
    4.713586386     1.405280469
    4.710391294     1.407228960
    4.707137222     1.409111326
    4.703720322     1.411300388
    4.699663839     1.413351485
    4.686254520     1.413351485
    4.675258471     1.413489450
    4.672845202     1.416115553
    4.670837657     1.418414838
    4.668732972     1.420603900
    4.666673780     1.422792961
    4.664799610     1.425111298
    4.651390292     1.425417238
    4.640114708     1.425529288
    4.635299109     1.427620874
    4.632390822     1.429360146
    4.628850843     1.431549207
    4.625447721     1.433738269
    4.619207927     1.434847954
    4.605798608     1.434847954
    4.597690344     1.435927330
    4.595365019     1.438663657
    4.593468677     1.440852719
    4.591241825     1.443041780
    4.589678147     1.445230842
    4.584343698     1.446968504
    4.570934380     1.446968504
    4.561030285     1.447967169
    4.557525061     1.450083822
    4.554730752     1.451798027
    4.551148048     1.453987088
    4.547319301     1.456176150
    4.536070151     1.456442029
    4.522660832     1.456442029
    4.520483836     1.458912477
    4.518467194     1.461101538
    4.516367719     1.463290600
    4.514615241     1.465769065
    4.512366647     1.468215988
    4.501205922     1.468617606
    4.487796604     1.468617606
    4.483845944     1.470405050
    4.480378793     1.472594111
    4.477069149     1.474683727
    4.474254025     1.476424969
    4.469023557     1.478134150
    4.455614239     1.478134150
    4.442204920     1.478134150
    4.434673687     1.479708561
    4.432068609     1.481897623
    4.429547624     1.484086684
    4.427026640     1.486275746
    4.424505655     1.488464808
    4.420750010     1.490365029
    4.407340691     1.490365029
    4.396535482     1.490653869
    4.393931373     1.492968303
    4.391249509     1.495310266
    4.388567645     1.497652228
    4.385885781     1.499924781
    4.372476463     1.499924781
    4.359067144     1.499924781
    4.345657825     1.499924781
    4.336509575     1.500504646
    4.333386855     1.502693708
    4.330899831     1.504882769
    4.328370912     1.507071831
    4.325810048     1.509260892
    4.323093102     1.511449954
    4.313475460     1.512211192
    4.300066142     1.512211192
    4.286656823     1.512391567
    4.283824859     1.514186281
    4.280347768     1.516375342
    4.277141566     1.518564404
    4.273853259     1.520753465
    4.265201913     1.521814345
    4.251792594     1.521814345
    4.238383276     1.521814345
    4.224973957     1.521814345
    4.221666085     1.523489792
    4.219733059     1.526226119
    4.217938979     1.528415181
    4.215775575     1.530604242
    4.214246502     1.532911617
    4.206200911     1.534156548
    4.192791592     1.534156548
    4.179382273     1.534156548
    4.172533088     1.535529631
    4.169994280     1.537718692
    4.167494329     1.539907754
    4.165051554     1.542096815
    4.160609227     1.543803309
    4.147199908     1.543803309
    4.133790590     1.543803309
    4.120381271     1.543803309
    4.106971952     1.543803309
    4.099996623     1.545380408
    4.097658725     1.547569469
    4.096231297     1.549758531
    4.094032011     1.552494858
    4.092066488     1.554683919
    4.085517042     1.556201550
    4.072107724     1.556201550
    4.058698405     1.556201550
    4.045289086     1.556201550
    4.039925359     1.557776606
    4.037141441     1.559609308
    4.033716120     1.561798369
    4.030623441     1.563987431
    4.026516040     1.565892110
    4.013106721     1.565892110
    3.999697403     1.565892110
    3.986288084     1.565892110
    3.972878765     1.565892110
    3.959469447     1.565892110
    3.946060128     1.565892110
    3.943378264     1.568272064
    3.940910797     1.570554616
    3.938544395     1.572743677
    3.936177992     1.574932739
    3.933811589     1.577121800
    3.927287082     1.578346650
    3.913877763     1.578346650
    3.900468444     1.578346650
    3.887059126     1.578346650
    3.873713490     1.578763596
    3.870967943     1.580606362
    3.867905053     1.582594454
    3.864657876     1.584783516
    3.861572404     1.586972577
    3.854876761     1.588081215
    3.841467442     1.588081215
    3.828058123     1.588081215
    3.814648805     1.588081215
    3.801239486     1.588081215
    3.787830167     1.588081215
    3.774420848     1.588081215
    3.765150471     1.589161639
    3.762949543     1.591350700
    3.761191843     1.594087027
    3.759393059     1.596276089
    3.757399196     1.598465150
    3.752965939     1.600592301
    3.739556620     1.600592301
    3.726147301     1.600592301
    3.712737982     1.600592301
    3.699328664     1.600592301
    3.685919345     1.600592301
    3.672510026     1.600592301
    3.661782571     1.600840048
    3.658787975     1.602843273
    3.655572539     1.605032335
    3.652553265     1.607221397
    3.649501379     1.609410458
    3.640327661     1.610371080
    3.626918343     1.610371080
    3.613509024     1.610371080
    3.600099705     1.610371080
    3.586690387     1.610371080
    3.573281068     1.610371080
    3.559871749     1.610371080
    3.546462430     1.610371080
    3.533053112     1.610371080
    3.519643793     1.610371080
    3.506234474     1.610371080
    3.499096148     1.611599520
    3.496586840     1.613788581
    3.494251291     1.615977643
    3.491871267     1.618166704
    3.489653313     1.620355766
    3.487170845     1.622544827
    3.474052109     1.622938969
    3.460642791     1.622938969
    3.447233472     1.622938969
    3.433824153     1.622938969
    3.420414835     1.622938969
    3.407005516     1.622938969
    3.393596197     1.622938969
    3.380186879     1.622938969
    3.366777560     1.622938969
    3.353368241     1.622938969
    3.341749044     1.623092093
    3.337368209     1.625281154
    3.334595195     1.627295235
    3.331913331     1.629243112
    3.328952272     1.631301074
    3.321185876     1.632762139
    3.307776558     1.632762139
    3.294367239     1.632762139
    3.280957920     1.632762139
    3.267548601     1.632762139
    3.254139283     1.632762139
    3.240729964     1.632762139
    3.227320645     1.632762139
    3.213911327     1.632762139
    3.200502008     1.632762139
    3.187092689     1.632762139
    3.173683371     1.632762139
    3.160274052     1.632762139
    3.146864733     1.632762139
    3.133455414     1.632762139
    3.120046096     1.632762139
    3.106636777     1.632762139
    3.093227458     1.632762139
    3.079818140     1.632762139
    3.066408821     1.632762139
    3.052999502     1.632762139
    3.039590183     1.632762139
    3.026180865     1.632762139
    3.012771546     1.632762139
    2.999362227     1.632762139
    2.985952909     1.632762139
    2.972543590     1.632762139
    2.959134271     1.632762139
    2.945724953     1.632762139
    2.932315634     1.632762139
    2.918906315     1.632762139
    2.905496996     1.632762139
    2.892087678     1.632762139
    2.878678359     1.632762139
    2.865269040     1.632762139
    2.851859722     1.632762139
    2.838450403     1.632762139
    2.825041084     1.632762139
    2.811631765     1.632762139
    2.798222447     1.632762139
    2.784813128     1.632762139
    2.771403809     1.632762139
    2.757994491     1.632762139
    2.744585172     1.632762139
    2.731175853     1.632762139
    2.726144170     1.630753808
    2.726144170     1.628017481
    2.726144170     1.625281154
    2.725812126     1.622953344
    2.714594908     1.622544827
    2.714147664     1.619808500
    2.714147664     1.617072174
    2.714147664     1.614335847
    2.714147664     1.611599520
    2.714147664     1.608863193
    2.714147664     1.606126866
    2.714147664     1.603390539
    2.714147664     1.600654212
    2.714147664     1.597917885
    2.714147664     1.595181558
    2.714147664     1.592445231
    2.713901332     1.589708904
    2.707039080     1.588081215
    2.705059302     1.585878046
    2.705059302     1.583141720
    2.705059302     1.580405393
    2.701675352     1.578346650
    2.692964480     1.577669066
    2.692902241     1.574932739
    2.692902241     1.572196412
    2.692902241     1.569460085
    2.692902241     1.566723758
    2.692902241     1.563987431
    2.692902241     1.561251104
    2.692902241     1.558514777
    2.690947897     1.556201550
    2.683916486     1.554683919
    2.683916486     1.551947592
    2.683916486     1.549211266
    2.683916486     1.546474939
    2.682902306     1.543803309
    2.672122842     1.543738612
    2.671782148     1.541002285
    2.671782148     1.538265958
    2.671782148     1.535529631
    2.671782148     1.532793304
    2.671782148     1.530056977
    2.671782148     1.527320650
    2.671724733     1.524584323
    2.669645350     1.521847996
    2.662838714     1.520753465
    2.662719235     1.518017138
    2.662719235     1.515280812
    2.662157123     1.512544485
    2.650719941     1.512014189
    2.650709700     1.509808158
    2.650709700     1.507071831
    2.650709700     1.504335504
    2.650696859     1.501599177
    2.645356214     1.499924781
    2.641492738     1.497768319
    2.641492738     1.495031992
    2.641492738     1.492295665
    2.637310622     1.490365029
    2.630126290     1.489012073
    2.630126290     1.486275746
    2.630126290     1.483539419
    2.630126290     1.480803092
    2.629265031     1.478134150
    2.620594950     1.477519500
    2.620488608     1.474783173
    2.620488608     1.472046846
    2.620488608     1.469310519
    2.620488608     1.466574192
    2.620488608     1.463837865
    2.620488608     1.461101538
    2.620463334     1.458365211
    2.615855712     1.456442029
    2.602446394     1.456442029
    2.599531822     1.454534354
    2.599531822     1.451798027
    2.599531822     1.449061700
    2.599531822     1.446325373
    2.599531822     1.443589046
    2.599531822     1.440852719
    2.599531822     1.438116392
    2.598931178     1.435380065
    2.586355211     1.434847954
    2.578914349     1.433738269
    2.578862089     1.431001942
    2.578862089     1.428265615
    2.578862089     1.425529288
    2.578862089     1.422792961
    2.578862089     1.420056634
    2.578862089     1.417320307
    2.578862089     1.414583980
    2.572945893     1.413351485
    2.559536574     1.413351485
    2.558006536     1.410753123
    2.558006536     1.408016796
    2.558006536     1.405280469
    2.551490983     1.403963404
    2.546058154     1.402544142
    2.546058154     1.399807815
    2.546058154     1.397071488
    2.546022385     1.394335161
    2.543445391     1.391952174
    2.536944671     1.390504303
    2.536944671     1.387767976
    2.536944671     1.385031649
    2.535399800     1.382606534
    2.525789803     1.381748057
    2.525758210     1.379011730
    2.525758210     1.376275403
    2.525758210     1.373539076
    2.524969617     1.370802749
    2.516232929     1.370255484
    2.516176308     1.367519157
    2.516176308     1.364782830
    2.515754390     1.362046503
    2.505899299     1.361346211
    2.504824975     1.358762911
    2.504824975     1.356026584
    2.504824975     1.353290257
    2.504493866     1.350553930
    2.497853708     1.349443321
    2.495685500     1.346723072
    2.495685500     1.343986745
    2.495685500     1.341250418
    2.487126253     1.340181978
    2.483831969     1.338514091
    2.483831969     1.335777765
    2.483831969     1.333041438
    2.483634266     1.330305111
    2.479080662     1.328332892
    2.465671343     1.328332892
    2.463477639     1.325926988
    2.463477639     1.323190661
    2.463477639     1.320454334
    2.457625752     1.319113404
    2.454151839     1.317170741
    2.454151839     1.314434414
    2.454151839     1.311698087
    2.454060646     1.308961761
    2.449580160     1.307317891
    2.442999629     1.305678168
    2.442999629     1.302941841
    2.442999629     1.300205514
    2.438852705     1.298140082
    2.433660830     1.296374657
    2.433660830     1.293638330
    2.433660830     1.290902003
    2.433660830     1.288165676
    2.430807114     1.286397870
    2.417397796     1.286397870
    2.413262829     1.284334818
    2.413262829     1.281598491
    2.413262829     1.278862164
    2.406670341     1.277261547
    2.401830352     1.275578572
    2.401830352     1.272842245
    2.401830352     1.270105918
    2.401830352     1.267369591
    2.398624749     1.265572419
    2.392546078     1.264085999
    2.392546078     1.261349672
    2.392546078     1.258613345
    2.387897294     1.256477380
    2.381412356     1.255329753
    2.381412356     1.252593426
    2.381412356     1.249857099
    2.381412356     1.247120772
    2.379851703     1.244841091
    2.366442384     1.244841091
    2.360636942     1.243289914
    2.360636942     1.240553587
    2.360594140     1.237817260
    2.355714930     1.235787174
    2.351787446     1.233986403
    2.351787446     1.231250076
    2.351787446     1.228513749
    2.351787446     1.225777422
    2.344987475     1.224203483
    2.331578156     1.224203483
    2.331356177     1.221946564
    2.331356177     1.219210237
    2.331273485     1.216473910
    2.323532565     1.215190482
    2.319976153     1.213190318
    2.319976153     1.210453991
    2.319976153     1.207717664
    2.319583325     1.204981337
    2.312805110     1.203659143
    2.311309461     1.201150479
    2.311309461     1.198414152
    2.311309461     1.195677825
    2.302077655     1.194686897
    2.291184584     1.194583295
    2.290792560     1.191846968
    2.290792560     1.189110641
    2.290792560     1.186374314
    2.289829919     1.183637987
    2.277940881     1.183207683
    2.270887388     1.181996191
    2.270887388     1.179259864
    2.270887388     1.176523537
    2.269895290     1.174275988
    2.259381585     1.173239945
    2.259381585     1.170503618
    2.259381585     1.167767291
    2.259381585     1.165030964
    2.256485971     1.162848653
    2.250411702     1.161747371
    2.250411702     1.159011044
    2.250411702     1.156274718
    2.248440380     1.153957333
    2.235031061     1.153957333
    2.230603726     1.151896594
    2.230603726     1.149160268
    2.230603726     1.146423941
    2.230603726     1.143687614
    2.224303606     1.142581664
    2.210894288     1.142581664
    2.210212781     1.139856756
    2.210212781     1.137120429
    2.209728318     1.134384102
    2.200166833     1.133730531
    2.199185625     1.131100510
    2.199185625     1.128364183
    2.199185625     1.125627856
    2.198274335     1.122891529
    2.186757514     1.122406269
    2.179295815     1.121249733
    2.179293114     1.118513406
    2.179293114     1.115777079
    2.176030059     1.113595145
    2.170194974     1.112493487
    2.170194974     1.109757160
    2.170194974     1.107020833
    2.170144699     1.104284506
    2.165302604     1.102322077
    2.151893285     1.102322077
    2.150486823     1.099906383
    2.150486823     1.097170056
    2.150486823     1.094433729
    2.141165830     1.093550776
    2.139584143     1.091150136
    2.139584143     1.088413810
    2.139584143     1.085677483
    2.139414409     1.082941156
    2.130438375     1.082328672
    2.119337643     1.081846625
    2.119197529     1.079110298
    2.119197529     1.076373971
    2.117224961     1.073637644
    2.110514645     1.072543113
    2.110514645     1.069806786
    2.110514645     1.067070459
    2.110514645     1.064334132
    2.106301602     1.062425635
    2.092892283     1.062425635
    2.091014670     1.059956009
    2.091014670     1.057219682
    2.091014670     1.054483356
    2.082164828     1.053733453
    2.079787191     1.051199763
    2.079787191     1.048463436
    2.079787191     1.045727109
    2.079787191     1.042990782
    2.068755509     1.042612563
    2.055346191     1.042612563
    2.051380505     1.040801721
    2.051380505     1.038065394
    2.051380505     1.035329067
    2.044618736     1.033959664
    2.040653419     1.032045475
    2.040653419     1.029309148
    2.040653419     1.026572821
    2.040473792     1.023836494
    2.031209417     1.022889053
    2.020634594     1.022194698
    2.020577257     1.019458371
    2.020577257     1.016722044
    2.020481962     1.014480666
    2.011918601     1.013438451
    2.011918601     1.010702125
    2.011918601     1.007965798
    2.011878955     1.005229471
    2.007072643     1.003254689
    1.993663324     1.003254689
    1.992443440     1.000851348
    1.992443440     0.998115021
    1.992209814     0.995378694
    1.982935870     0.994679833
    1.973126011     0.993736898
    1.973126011     0.991000571
    1.973126011     0.988264244
    1.973126011     0.985527917
    1.969526551     0.983709067
    1.956117232     0.983709067
    1.953298154     0.981697059
    1.953298154     0.978960732
    1.953201347     0.976224405
    1.942707913     0.975172986
    1.942362704     0.972940813
    1.942362704     0.970204486
    1.942362704     0.967468159
    1.941379181     0.964731832
    1.929298595     0.964251816
    1.923056114     0.963090036
    1.923056114     0.960353709
    1.923056114     0.957617382
    1.918571140     0.955754307
    1.905161821     0.955754307
    1.904000914     0.953239259
    1.904000914     0.950502932
    1.904000914     0.947766605
    1.902793350     0.945030278
    1.891752502     0.944882488
    1.884731869     0.943388482
    1.884731869     0.940652155
    1.884731869     0.937915828
    1.878343184     0.936423406
    1.864933865     0.936298210
    1.864915507     0.934084970
    1.864915507     0.931348643
    1.864911727     0.928612316
    1.864710028     0.925875990
    1.851524546     0.925600728
    1.845662750     0.924234193
    1.845662750     0.921497866
    1.845518777     0.918761540
    1.838115228     0.917179869
    1.837241730     0.914930682
    1.837241730     0.912194355
    1.837241730     0.909458028
    1.836145951     0.906721701
    1.824705909     0.906406131
    1.818154251     0.905079905
    1.818154251     0.902343578
    1.818154251     0.899607251
    1.811296590     0.898023325
    1.800375828     0.897965455
    1.799173442     0.895229128
    1.799173442     0.892492801
    1.799173442     0.889756474
    1.797887271     0.887298285
    1.784477953     0.887298285
    1.780143851     0.885378351
    1.780143851     0.882642024
    1.780143851     0.879905697
    1.771068634     0.878953385
    1.769632253     0.876622105
    1.769632253     0.873885778
    1.769632253     0.871149451
    1.768683234     0.868413124
    1.757659315     0.868276802
    1.744249997     0.868276802
    1.741897885     0.865676797
    1.741897885     0.862940470
    1.741897885     0.860204143
    1.731929700     0.859656878
    1.731405659     0.856920551
    1.731405659     0.854184224
    1.731405659     0.851447897
    1.728158814     0.849341309
    1.714749495     0.849341309
    1.703935592     0.849258835
    1.703814764     0.846522508
    1.703814764     0.843786181
    1.701340177     0.841071672
    1.693195627     0.840502589
    1.693195627     0.837766262
    1.693195627     0.835029935
    1.693107945     0.832293608
    1.687930858     0.830491408
    1.674521539     0.830443664
    1.674330128     0.827915485
    1.674330128     0.825179158
    1.673154818     0.822442831
    1.661112221     0.822259159
    1.655507198     0.820801035
    1.655507198     0.818064708
    1.655507198     0.815328381
    1.655010243     0.812592054
    1.645021038     0.811726699
    1.636726707     0.810950258
    1.636726707     0.808213931
    1.636672248     0.805477604
    1.631611719     0.803531661
    1.618202401     0.803514382
    1.617988583     0.801099481
    1.617988583     0.798363154
    1.617930356     0.795626827
    1.615520537     0.793046822
    1.602111218     0.793046822
    1.599292712     0.791248704
    1.599292712     0.788512377
    1.599072316     0.785776050
    1.588701900     0.784888827
    1.580638995     0.784134254
    1.580638995     0.781397927
    1.580638995     0.778661600
    1.580614073     0.775925273
    1.572610717     0.774451382
    1.562461833     0.773736212
    1.562299012     0.770999885
    1.562299012     0.768263558
    1.559201398     0.766330254
    1.545792080     0.766330254
    1.543934066     0.763885435
    1.543934066     0.761149108
    1.543934066     0.758412781
    1.543110216     0.755939990
    1.529700897     0.755939990
    1.525493589     0.754034658
    1.525493589     0.751298331
    1.525493589     0.748562004
    1.516291579     0.747855573
    1.506985563     0.746920208
    1.506985563     0.744183881
    1.506985563     0.741447554
    1.506985563     0.738711227
    1.500200396     0.737512264
    1.488905436     0.737069431
    1.488422314     0.734333104
    1.488422314     0.731596777
    1.484109214     0.729464398
    1.470699895     0.729464398
    1.469815665     0.727218654
    1.469815665     0.724482327
    1.469815665     0.721746000
    1.468018031     0.719167848
    1.454608713     0.719167848
    1.451235681     0.717367877
    1.451235681     0.714631550
    1.450632587     0.711895223
    1.441199394     0.711156347
    1.432915880     0.710253427
    1.432915880     0.707517100
    1.432915880     0.704780773
    1.432559409     0.702044446
    1.425108211     0.700906341
    1.415051258     0.699855385
    1.415050262     0.697119058
    1.415050262     0.694382731
    1.409017029     0.692931064
    1.397770347     0.692740935
    1.396968203     0.690004608
    1.396968203     0.687268281
    1.396968203     0.684531954
    1.392925847     0.682727377
    1.379516528     0.682727377
    1.378552948     0.680153831
    1.378552948     0.677417504
    1.376834664     0.674788148
    1.363425345     0.674788148
    1.360048905     0.673039381
    1.360048905     0.670303054
    1.360048905     0.667566727
    1.358529259     0.664830400
    1.347334163     0.664630598
    1.341934752     0.663188604
    1.341934752     0.660452277
    1.341877279     0.657715950
    1.331242980     0.656727249
    1.324445613     0.655526888
    1.324445613     0.652790561
    1.324445613     0.650054234
    1.324279143     0.647317907
    1.315151798     0.646615609
    1.306224260     0.645676111
    1.306163782     0.642939784
    1.306163782     0.640203457
    1.299060616     0.638747980
    1.288122375     0.638561661
    1.287837046     0.635825334
    1.287837046     0.633089007
    1.287560833     0.630352680
    1.282969433     0.628682037
    1.270798142     0.628163619
    1.270366352     0.625427292
    1.270366352     0.622690965
    1.266878251     0.620849986
    1.253468932     0.620849986
    1.252426036     0.618312842
    1.252426036     0.615576515
    1.252426036     0.612840188
    1.248105205     0.610829547
    1.234695886     0.610829547
    1.226288127     0.610103861
    1.226288127     0.607367534
    1.226269331     0.604631207
    1.218604703     0.603032889
    1.216776882     0.600800350
    1.216776882     0.598064023
    1.216776882     0.595327696
    1.215922840     0.593057754
    1.202513521     0.593057754
    1.191180698     0.592591369
    1.190738891     0.589855042
    1.190738891     0.587118715
    1.186422338     0.585296331
    1.180734735     0.583835123
    1.180734735     0.581098796
    1.180714456     0.578362469
    1.179370991     0.575626142
    1.167649292     0.575366274
    1.156340865     0.575078876
    1.155593347     0.572342549
    1.155593347     0.569606222
    1.151558110     0.567639944
    1.145421750     0.566322630
    1.145421750     0.563586303
    1.145421750     0.560849976
    1.144212778     0.558113649
    1.132785064     0.557754771
    1.121446591     0.557566384
    1.120410973     0.554830057
    1.120410973     0.552093730
    1.116693881     0.550063361
    1.103284563     0.550063361
    1.102441166     0.547715607
    1.102441166     0.544979280
    1.102441166     0.542242953
    1.097920835     0.540222874
    1.086392140     0.540053892
    1.085267200     0.537317565
    1.085267200     0.534581238
    1.081829653     0.532566230
    1.068420334     0.532566230
    1.067414358     0.530203115
    1.067414358     0.527466788
    1.067414358     0.524730461
    1.063056606     0.522770233
    1.049647288     0.522770233
    1.040764585     0.521994134
    1.040608202     0.519257807
    1.040608202     0.516521480
    1.033556105     0.515148198
    1.032549708     0.512690622
    1.032549708     0.509954295
    1.032549708     0.507217968
    1.028192378     0.505396465
    1.014783059     0.505396465
    1.005856995     0.504481641
    1.005802437     0.501745314
    1.005721632     0.499008988
    0.998691877     0.497808880
    0.988408421     0.496819926
    0.988408421     0.494083599
    0.988408421     0.491347272
    0.988408421     0.488610945
    0.977236967     0.488101230
    0.971048866     0.486969149
    0.971048866     0.484232822
    0.970708302     0.481496495
    0.961145784     0.480547956
    0.954189448     0.479307434
    0.954189448     0.476571107
    0.954189448     0.473834780
    0.953576257     0.471098453
    0.942372738     0.470884180
    0.936400192     0.469456657
    0.936400192     0.466720330
    0.935679714     0.463984003
    0.926281556     0.463365045
    0.919795054     0.461794941
    0.919795054     0.459058614
    0.919795054     0.456322287
    0.918235964     0.453744959
    0.904826646     0.453744959
    0.895255669     0.453038695
    0.895041596     0.450302368
    0.895041596     0.447566041
    0.888735463     0.446259793
    0.885244439     0.444282449
    0.885244439     0.441546122
    0.885205307     0.438809795
    0.880689872     0.436683200
    0.867280553     0.436683200
    0.860767091     0.435526203
    0.860767091     0.432789876
    0.860665618     0.430053549
    0.851189371     0.429187656
    0.850992740     0.426769956
    0.850992740     0.424033629
    0.850803896     0.421297303
    0.843143780     0.419698556
    0.829734461     0.419698556
    0.826605777     0.418013710
    0.826605777     0.415277383
    0.825558606     0.412541056
    0.813643278     0.412280919
    0.809867575     0.410351995
    0.809867575     0.407615668
    0.809867575     0.404879341
    0.805597687     0.402790700
    0.794503996     0.402690279
    0.793246068     0.399953952
    0.793246068     0.397217626
    0.789506505     0.395406580
    0.776097186     0.395205693
    0.775986821     0.392839502
    0.775986821     0.390103175
    0.775902158     0.387366849
    0.768051595     0.385959253
    0.754642276     0.385959253
    0.750375297     0.384083256
    0.750375297     0.381346929
    0.749286394     0.378610602
    0.738551094     0.378608523
    0.733030570     0.376968806
    0.733030570     0.374232479
    0.732957908     0.371496152
    0.730505503     0.369203894
    0.717096184     0.369203894
    0.716375045     0.366570764
    0.716375045     0.363834437
    0.711732456     0.361886383
    0.700598702     0.361645375
    0.700084261     0.358909048
    0.700084261     0.356172721
    0.699628506     0.353436395
    0.690277546     0.352524271
    0.683670167     0.351247333
    0.683670167     0.348511006
    0.683391179     0.345774679
    0.671504500     0.345239839
    0.666973427     0.343585618
    0.666973427     0.340849291
    0.666973427     0.338112964
    0.666140773     0.335920049
    0.652731454     0.335920049
    0.649906059     0.333734841
    0.649893778     0.330998514
    0.647367727     0.328668541
    0.633958408     0.328668541
    0.633393463     0.326073125
    0.633393463     0.323336798
    0.632912994     0.320600471
    0.625912817     0.319390877
    0.612503498     0.319390877
    0.609711889     0.317316879
    0.609711889     0.314580552
    0.607139770     0.312172137
    0.600881363     0.310749694
    0.600881363     0.308013367
    0.600881363     0.305277040
    0.599094179     0.302936402
    0.585684861     0.302936402
    0.576905050     0.301993448
    0.576905050     0.299257121
    0.576535652     0.296520794
    0.566911814     0.295750305
    0.560588365     0.294331733
    0.560588365     0.291595406
    0.560588365     0.288859079
    0.558866223     0.286556322
    0.545456904     0.286556322
    0.544411165     0.283933690
    0.544411165     0.281197363
    0.540093177     0.279402698
    0.528577292     0.279008302
    0.528235512     0.276271975
    0.528235512     0.273535648
    0.527672527     0.270799321
    0.518638267     0.270250285
    0.512066247     0.268610260
    0.512066247     0.265873933
    0.510625883     0.263137606
    0.499865221     0.263128995
    0.495909153     0.260948544
    0.495909153     0.258212217
    0.495909153     0.255475890
    0.489137766     0.254017943
    0.475728447     0.254017943
    0.470301953     0.252739563
    0.470301953     0.250003236
    0.469943527     0.247266909
    0.456955401     0.246928844
    0.454194409     0.245077848
    0.454194409     0.242341521
    0.454116694     0.239605194
    0.448909810     0.237858972
    0.438123202     0.237416132
    0.438123202     0.234679806
    0.438049797     0.231943479
    0.430136764     0.230801926
    0.422088234     0.229754417
    0.422088234     0.227018090
    0.422086873     0.224281763
    0.419409309     0.221773041
    0.406940171     0.221545436
    0.406313668     0.218809109
    0.406313668     0.216072782
    0.400636262     0.214747892
    0.390564273     0.213883721
    0.390564273     0.211147394
    0.390564273     0.208411067
    0.389908807     0.205796076
    0.376499489     0.205759827
    0.374790074     0.203485678
    0.374790074     0.200749352
    0.371135761     0.198766438
    0.359710441     0.198560290
    0.358973360     0.195823963
    0.358973360     0.193087636
    0.358709944     0.190351309
    0.346998988     0.189818999
    0.343111228     0.188162248
    0.343111228     0.185425921
    0.341635260     0.182857213
    0.328225941     0.182857213
    0.327207823     0.180500532
    0.327207823     0.177764205
    0.326994420     0.175027878
    0.317498486     0.173950220
    0.311269560     0.172838817
    0.311269560     0.170102490
    0.310368143     0.167366163
    0.298725440     0.167019898
    0.295302920     0.165177101
    0.295302920     0.162440774
    0.295051381     0.159704447
    0.287997985     0.158153171
    0.274588667     0.158153171
    0.272988694     0.155873590
    0.272988694     0.153137263
    0.269224939     0.151254175
    0.263714126     0.149853671
    0.263714126     0.147117344
    0.263610329     0.144381017
    0.258497484     0.142427519
    0.245088165     0.142427519
    0.241402846     0.140550159
    0.241402846     0.137813832
    0.239724438     0.135559708
    0.233139131     0.133982974
    0.233139131     0.131246647
    0.233139131     0.128510320
    0.228996983     0.126772960
    0.215587664     0.126772960
    0.210084271     0.125226728
    0.210084271     0.122490401
    0.207542073     0.119936196
    0.201480070     0.118659543
    0.201480070     0.115923217
    0.201346267     0.113186890
    0.196814618     0.111189146
    0.183405299     0.111189146
    0.179482432     0.109356032
    0.179482432     0.106619705
    0.178041572     0.104383286
    0.171008573     0.102788847
    0.171008573     0.100052520
    0.171008573     0.097316193
    0.164632253     0.095675785
    0.151222934     0.095675785
    0.148211250     0.094032601
    0.148211250     0.091296274
    0.145859207     0.088900695
    0.139769580     0.087465416
    0.139769580     0.084729089
    0.139594496     0.081992763
    0.135131752     0.080232548
    0.124202750     0.079803701
    0.124202750     0.077067374
    0.123885425     0.074331047
    0.113676842     0.073488072
    0.109560717     0.071594720
    0.109560717     0.068858393
    0.109560717     0.066122066
    0.102949387     0.064859114
    0.094041323     0.063933005
    0.094041323     0.061196678
    0.093100052     0.058460351
    0.081494477     0.058145128
    0.078325382     0.056271289
    0.078325382     0.053534962
    0.077875593     0.050798635
    0.070767022     0.049555166
    0.063718858     0.048062308
    0.063718858     0.045325982
    0.062721431     0.042871531
    0.049312112     0.042871531
    0.048418345     0.040400593
    0.048418345     0.037664266
    0.048418345     0.034927939
    0.048418345     0.032191612
    0.048418345     0.029455285
    0.043948385     0.027666963
    0.039547903     0.029455285
    0.036722121     0.031644347
    0.033739901     0.033833408
    0.032757718     0.032191612
    0.032757718     0.029455285
    0.032757718     0.026718958
    0.032757718     0.023982631
    0.032597607     0.021246305
    0.027857202     0.019154483
    0.018521356     0.018509978
    0.018317420     0.015773651
    0.018315419     0.013037324
    0.011023239     0.011942793
    0.011023239     0.009206466
    0.011023239     0.006470139
    0.009084156     0.004057130
   -0.004325162     0.004057130
   -0.017734481     0.004057130

